A mesh-free multiresolution deep energy method with phase-field modeling of brittle fracture

Phase-field modeling of brittle fracture removes the need to track cracks explicitly by recasting their evolution as the minimization of an energy functional. In return it requires a discretization dense enough to resolve a localization band whose width is set by a regularization length and whose path is not known in advance. We propose a mesh-free discretization in which a single neural network represents the displacement and phase fields and is trained by minimizing the incremental energy directly. The coordinates enter the network through a multiresolution feature encoding built from $C^1$ quadratic B-spline grids, so the finest scale the representation can express is set by choice rather than reached through slow training, and the energy is estimated by stratified Monte Carlo integration on points redrawn at every optimizer iteration. This pairing proves critical, since the crack fails to advance both when the integration points are held fixed and when the encoding is too coarse to represent the band, while each ingredient tolerates a wide range of settings once the other is in place. Because the representation is globally $C^1$, the second- and the fourth-order fracture energy densities run on the identical discretization. Across six problems, from single-edge-notched tension and shear to a thick-walled ring on a single spline patch, the computed load-displacement curves follow staggered finite element references at matched regularization length, with peak loads within about 1% on the single-edge-notched tests and within 8% where the crack pattern changes topology. On a public benchmark dataset of random multi-crack configurations the method classifies the active or dormant state of 90% of the seeded cracks in twenty zero-shot runs, where the deep Ritz baseline of the dataset authors fails.

==> figures/data/ablate_base_fd.csv <==
delta_mm,F
4.999999999999999562e-05,4.003898078105897262e+00
9.999999999999999124e-05,7.728146059176979499e+00
1.499999999999999869e-04,1.148508934516212143e+01
1.999999999999999825e-04,1.460557107840745772e+01
2.499999999999999510e-04,1.825596176568125273e+01
2.999999999999999737e-04,2.147161322520147309e+01
3.499999999999999422e-04,2.581126399415106221e+01
3.999999999999999650e-04,2.914650134068754994e+01
4.499999999999999877e-04,3.254182703407688848e+01
4.999999999999999020e-04,3.607592443653722114e+01
5.499999999999999247e-04,3.941103963310929714e+01
5.999999999999999474e-04,4.285329706938471617e+01
6.499999999999999702e-04,4.636046821753053848e+01
6.999999999999998845e-04,4.955380592470835666e+01
7.500000000000000156e-04,5.372478809742219852e+01
7.999999999999999299e-04,5.629216423480168174e+01
8.499999999999998442e-04,6.002669867135605841e+01
8.999999999999999754e-04,6.250773213632049163e+01
9.499999999999999981e-04,6.558576642300796777e+01
9.999999999999998040e-04,6.796186254876030830e+01
1.050000000000000152e-03,6.499096045652503051e+01
1.099999999999999849e-03,5.720421249717772127e+01
1.149999999999999981e-03,5.232015483296885350e+01
1.199999999999999895e-03,4.939175728934382192e+01


==> figures/data/ablate_enc2lev_fd.csv <==
delta_mm,F
5.000000000000000240e-05,4.116411646513242317e+00
1.000000000000000048e-04,7.749422859212625525e+00
1.500000000000000140e-04,1.114166015544292954e+01
2.000000000000000096e-04,1.476203216885379454e+01
2.500000000000000052e-04,1.798470312112175407e+01
3.000000000000000279e-04,2.156647055045761263e+01
3.500000000000000507e-04,2.545188744754779009e+01
4.000000000000000192e-04,2.903201771134415310e+01
4.500000000000000961e-04,3.253566002571454874e+01
5.000000000000000104e-04,3.623941557207281505e+01
5.500000000000000331e-04,3.929581237474295108e+01
6.000000000000000559e-04,4.293994034513577418e+01
6.500000000000000786e-04,4.616286245645546416e+01
7.000000000000001013e-04,4.963419146668543647e+01
7.500000000000001240e-04,5.280982637333210761e+01
8.000000000000000383e-04,5.704481197255427105e+01
8.500000000000000611e-04,5.921450719973418586e+01
9.000000000000001922e-04,6.301575238960533909e+01
9.500000000000001065e-04,6.594252973727456890e+01
1.000000000000000021e-03,6.386337489198120920e+01
1.050000000000000369e-03,5.816980289979782270e+01
1.100000000000000066e-03,5.135414348396204787e+01
1.150000000000000197e-03,4.635863855196004124e+01
1.200000000000000112e-03,4.558832539398071759e+01


==> figures/data/ablate_enc4_fd.csv <==
delta_mm,F
5.000000000000000240e-05,4.517077055487679793e+00
1.000000000000000048e-04,8.994095247579434016e+00
1.500000000000000140e-04,1.360508477080645307e+01
2.000000000000000096e-04,1.798949933992392758e+01
2.500000000000000052e-04,2.229406067010131309e+01
3.000000000000000279e-04,2.663926947215250962e+01
3.500000000000000507e-04,3.126187223571569263e+01
4.000000000000000192e-04,3.548212159585030889e+01
4.500000000000000961e-04,3.966972170642464590e+01
5.000000000000000104e-04,4.425596580624547016e+01
5.500000000000000331e-04,4.870531482878450902e+01
6.000000000000000559e-04,5.247197951368574564e+01
6.500000000000000786e-04,5.706768555172085655e+01
7.000000000000001013e-04,6.111146177795777845e+01
7.500000000000001240e-04,6.486406023180397540e+01
8.000000000000000383e-04,6.841565059138736160e+01
8.500000000000000611e-04,7.147051600585656672e+01
9.000000000000001922e-04,7.071213254222277556e+01
9.500000000000001065e-04,7.096680129348149535e+01
1.000000000000000021e-03,7.147052559602235533e+01
1.050000000000000369e-03,7.409577269276832112e+01
1.100000000000000066e-03,7.643557952093651409e+01
1.150000000000000197e-03,7.902383739910939653e+01
1.200000000000000112e-03,8.196884654161340222e+01


==> figures/data/ablate_energy_base.csv <==
s,step,Pi
0.000000,0,2.280020e-02
0.100000,0,2.197530e-02
0.200000,0,2.202270e-02
0.300000,0,2.192760e-02
0.400000,0,2.175210e-02
0.500000,0,2.148470e-02
0.600000,0,2.193410e-02
0.700000,0,2.155990e-02
0.800000,0,2.164220e-02
0.900000,0,2.199950e-02
0.999667,0,2.162620e-02
1.000000,1,2.192680e-02
1.200000,1,2.231430e-02
1.400000,1,2.246420e-02
1.600000,1,2.204670e-02
1.800000,1,2.246350e-02
1.999333,1,2.212090e-02
2.000000,2,2.254730e-02
2.200000,2,2.247540e-02
2.400000,2,2.243500e-02
2.600000,2,2.232000e-02
2.800000,2,2.265280e-02
2.999333,2,2.238710e-02
3.000000,3,2.303780e-02
3.200000,3,2.314380e-02
3.400000,3,2.260590e-02
3.600000,3,2.248920e-02
3.800000,3,2.347770e-02
3.999333,3,2.319260e-02
4.000000,4,2.382440e-02
4.200000,4,2.409290e-02
4.400000,4,2.401610e-02
4.600000,4,2.405220e-02
4.800000,4,2.387220e-02
4.999333,4,2.393420e-02
5.000000,5,2.497700e-02
5.200000,5,2.435320e-02
5.400000,5,2.474570e-02
5.600000,5,2.506470e-02
5.800000,5,2.428450e-02
5.999333,5,2.510280e-02
6.000000,6,2.637240e-02
6.200000,6,2.582890e-02
6.400000,6,2.625380e-02
6.600000,6,2.607300e-02
6.800000,6,2.580970e-02
6.999333,6,2.579400e-02
7.000000,7,2.772870e-02
7.200000,7,2.748840e-02
7.400000,7,2.774460e-02
7.600000,7,2.768300e-02
7.800000,7,2.741730e-02
7.999333,7,2.743190e-02
8.000000,8,2.936140e-02
8.200000,8,2.873340e-02
8.400000,8,2.909470e-02
8.600000,8,2.900670e-02
8.800000,8,2.918190e-02
8.999333,8,2.899680e-02
9.000000,9,3.048770e-02
9.200000,9,3.060010e-02
9.400000,9,3.072040e-02
9.600000,9,3.047640e-02
9.800000,9,3.122720e-02
9.999333,9,3.043850e-02
10.000000,10,3.258320e-02
10.200000,10,3.229810e-02
10.400000,10,3.204910e-02
10.600000,10,3.259040e-02
10.800000,10,3.243770e-02
10.999333,10,3.221510e-02
11.000000,11,3.455390e-02
11.200000,11,3.464420e-02
11.400000,11,3.450640e-02
11.600000,11,3.410580e-02
11.800000,11,3.442810e-02
11.999333,11,3.466960e-02
12.000000,12,3.762310e-02
12.200000,12,3.671880e-02
12.400000,12,3.677580e-02
12.600000,12,3.672220e-02
12.800000,12,3.635030e-02
12.999333,12,3.697730e-02
13.000000,13,3.933340e-02
13.200000,13,3.901930e-02
13.400000,13,3.893780e-02
13.600000,13,3.932040e-02
13.800000,13,3.875850e-02
13.999333,13,3.927480e-02
14.000000,14,4.191190e-02
14.200000,14,4.153370e-02
14.400000,14,4.155070e-02
14.600000,14,4.182320e-02
14.800000,14,4.185090e-02
14.999333,14,4.127760e-02
15.000000,15,4.434130e-02
15.200000,15,4.385310e-02
15.400000,15,4.395460e-02
15.600000,15,4.432570e-02
15.800000,15,4.498570e-02
15.999333,15,4.476800e-02
16.000000,16,4.742810e-02
16.200000,16,4.743410e-02
16.400000,16,4.691860e-02
16.600000,16,4.709430e-02
16.800000,16,4.755640e-02
16.999333,16,4.700570e-02
17.000000,17,5.105660e-02
17.200000,17,4.997740e-02
17.400000,17,5.095830e-02
17.600000,17,5.036710e-02
17.800000,17,4.987770e-02
17.999333,17,5.056210e-02
18.000000,18,5.374900e-02
18.200000,18,5.349890e-02
18.400000,18,5.306310e-02
18.600000,18,5.299000e-02
18.800000,18,5.393730e-02
18.999333,18,5.364250e-02
19.000000,19,5.724030e-02
19.200000,19,5.746960e-02
19.400000,19,5.690660e-02
19.600000,19,5.728670e-02
19.800000,19,5.691380e-02
19.999333,19,5.652150e-02
20.000000,20,6.049460e-02
20.200000,20,5.926710e-02
20.400000,20,6.033210e-02
20.600000,20,6.096110e-02
20.800000,20,5.907130e-02
20.999333,20,5.919980e-02
21.000000,21,6.293170e-02
21.200000,21,6.287850e-02
21.400000,21,6.335620e-02
21.600000,21,6.176190e-02
21.800000,21,6.149770e-02
21.999333,21,6.139820e-02
22.000000,22,6.418750e-02
22.200000,22,6.338800e-02
22.400000,22,6.389690e-02
22.600000,22,6.401120e-02
22.800000,22,6.403190e-02
22.999333,22,6.346330e-02
23.000000,23,6.662010e-02
23.200000,23,6.523280e-02
23.400000,23,6.520820e-02
23.600000,23,6.457440e-02
23.800000,23,6.586830e-02
23.999333,23,6.558660e-02


==> figures/data/ablate_energy_frozen.csv <==
s,step,Pi
0.000000,0,2.280020e-02
0.100000,0,2.188050e-02
0.200000,0,1.905890e-02
0.300000,0,1.788150e-02
0.400000,0,1.769580e-02
0.500000,0,1.722750e-02
0.600000,0,1.670200e-02
0.700000,0,1.645480e-02
0.800000,0,1.630290e-02
0.900000,0,1.620480e-02
0.999667,0,1.612210e-02
1.000000,1,1.637150e+00
1.200000,1,5.984750e-02
1.400000,1,5.280140e-02
1.600000,1,5.018220e-02
1.800000,1,4.774930e-02
1.999333,1,4.480050e-02
2.000000,2,2.107900e+00
2.200000,2,9.507460e-02
2.400000,2,8.244730e-02
2.600000,2,6.569250e-02
2.800000,2,6.181410e-02
2.999333,2,6.006880e-02
3.000000,3,2.875420e+00
3.200000,3,1.262630e-01
3.400000,3,1.134540e-01
3.600000,3,1.080300e-01
3.800000,3,1.018000e-01
3.999333,3,9.998270e-02
4.000000,4,4.582730e+00
4.200000,4,6.206700e-02
4.400000,4,5.645840e-02
4.600000,4,5.414300e-02
4.800000,4,5.272770e-02
4.999333,4,4.884600e-02
5.000000,5,4.646680e+00
5.200000,5,1.285070e-01
5.400000,5,1.215610e-01
5.600000,5,1.180920e-01
5.800000,5,1.136570e-01
5.999333,5,1.111830e-01
6.000000,6,1.156600e+01
6.200000,6,6.262770e-01
6.400000,6,5.825150e-01
6.600000,6,5.497190e-01
6.800000,6,5.120680e-01
6.999333,6,4.728980e-01
7.000000,7,6.446720e+00
7.200000,7,6.474630e-02
7.400000,7,6.218570e-02
7.600000,7,6.066700e-02
7.800000,7,6.023840e-02
7.999333,7,5.962060e-02
8.000000,8,5.032380e+00
8.200000,8,9.710050e-02
8.400000,8,9.399670e-02
8.600000,8,8.258950e-02
8.800000,8,8.014390e-02
8.999333,8,7.966900e-02
9.000000,9,7.146870e+00
9.200000,9,7.403020e-02
9.400000,9,7.011280e-02
9.600000,9,6.459330e-02
9.800000,9,6.436610e-02
9.999333,9,6.353200e-02
10.000000,10,8.081630e+00
10.200000,10,1.121650e-01
10.400000,10,1.085810e-01
10.600000,10,1.045590e-01
10.800000,10,9.865110e-02
10.999333,10,9.659680e-02
11.000000,11,2.102320e+01
11.200000,11,1.236850e-01
11.400000,11,1.092670e-01
11.600000,11,1.043040e-01
11.800000,11,1.000190e-01
11.999333,11,9.819480e-02
12.000000,12,6.143490e+00
12.200000,12,8.556810e-02
12.400000,12,8.310400e-02
12.600000,12,8.188260e-02
12.800000,12,8.113950e-02
12.999333,12,8.071460e-02
13.000000,13,8.113940e+00
13.200000,13,7.993320e-02
13.400000,13,7.911460e-02
13.600000,13,7.870710e-02
13.800000,13,8.215050e-02
13.999333,13,7.849020e-02
14.000000,14,5.166700e+00
14.200000,14,1.299440e-01
14.400000,14,1.211350e-01
14.600000,14,1.135890e-01
14.800000,14,1.113320e-01
14.999333,14,1.035600e-01
15.000000,15,8.179030e+00
15.200000,15,1.297220e-01
15.400000,15,1.260430e-01
15.600000,15,1.241060e-01
15.800000,15,1.220380e-01
15.999333,15,1.132630e-01
16.000000,16,1.538990e+01
16.200000,16,6.393020e-01
16.400000,16,5.830550e-01
16.600000,16,5.156740e-01
16.800000,16,4.401690e-01
16.999333,16,4.056620e-01
17.000000,17,1.118680e+01
17.200000,17,1.044870e-01
17.400000,17,1.009690e-01
17.600000,17,9.864160e-02
17.800000,17,9.807390e-02
17.999333,17,9.782540e-02
18.000000,18,7.889800e+00
18.200000,18,1.904340e-01
18.400000,18,1.755080e-01
18.600000,18,1.554790e-01
18.800000,18,1.441740e-01
18.999333,18,1.418650e-01
19.000000,19,9.501630e+00
19.200000,19,1.453540e-01
19.400000,19,1.376070e-01
19.600000,19,1.325060e-01
19.800000,19,1.310200e-01
19.999333,19,1.283430e-01
20.000000,20,7.359580e+00
20.200000,20,1.431990e-01
20.400000,20,1.296910e-01
20.600000,20,1.277590e-01
20.800000,20,1.221010e-01
20.999333,20,1.136380e-01
21.000000,21,7.102720e+00
21.200000,21,1.096790e-01
21.400000,21,1.001490e-01
21.600000,21,9.656940e-02
21.800000,21,9.307880e-02
21.999333,21,9.147840e-02
22.000000,22,1.076840e+01
22.200000,22,1.206020e-01
22.400000,22,1.137800e-01
22.600000,22,1.128880e-01
22.800000,22,1.089990e-01
22.999333,22,1.062310e-01
23.000000,23,1.030500e+01
23.200000,23,9.201670e-02
23.400000,23,9.007900e-02
23.600000,23,8.798690e-02
23.800000,23,8.734690e-02
23.999333,23,8.447380e-02


==> figures/data/ablate_frozen_fd.csv <==
delta_mm,F
4.999999999999999562e-05,6.658273149641638966e+00
9.999999999999999124e-05,1.343241342412284922e+01
1.499999999999999869e-04,2.022602433802668642e+01
1.999999999999999825e-04,2.702406108420166220e+01
2.499999999999999510e-04,3.377757061222412460e+01
2.999999999999999737e-04,4.053387151046769077e+01
3.499999999999999422e-04,4.740961909536169117e+01
3.999999999999999650e-04,5.420182001658863413e+01
4.499999999999999877e-04,6.075892492151576363e+01
4.999999999999999020e-04,6.757103354104914672e+01
5.499999999999999247e-04,7.430443249893585289e+01
5.999999999999999474e-04,8.096503926255749661e+01
6.499999999999999702e-04,8.763005378129841461e+01
6.999999999999998845e-04,9.420692933102715472e+01
7.500000000000000156e-04,1.009350938265479982e+02
7.999999999999999299e-04,1.076224517315918945e+02
8.499999999999998442e-04,1.146416662264467163e+02
8.999999999999999754e-04,1.215087007411003981e+02
9.499999999999999981e-04,1.279299849559271394e+02
9.999999999999998040e-04,1.348813282007724297e+02
1.050000000000000152e-03,1.414598795045803286e+02
1.099999999999999849e-03,1.492101736805840915e+02
1.149999999999999981e-03,1.550395953870516053e+02
1.199999999999999895e-03,1.614755809092641528e+02


==> figures/data/ablate_ladder1536_fd.csv <==
delta_mm,F
4.999999999999999562e-05,4.293669559016977111e+00
9.999999999999999124e-05,7.578837366271947928e+00
1.499999999999999869e-04,1.132156732665207066e+01
1.999999999999999825e-04,1.511874092449403228e+01
2.499999999999999510e-04,1.842474645944483314e+01
2.999999999999999737e-04,2.263423131596455562e+01
3.499999999999999422e-04,2.610317678537348129e+01
3.999999999999999650e-04,3.028004101958163119e+01
4.499999999999999877e-04,3.318554693169106429e+01
4.999999999999999020e-04,3.678403276623448903e+01
5.499999999999999247e-04,4.035451788313448418e+01
5.999999999999999474e-04,4.385965081042458991e+01
6.499999999999999702e-04,4.736847807044869541e+01
6.999999999999998845e-04,5.064934530535376922e+01
7.500000000000000156e-04,5.442272805368266830e+01
7.999999999999999299e-04,5.812843478192136359e+01
8.499999999999998442e-04,5.963571871210446318e+01
8.999999999999999754e-04,6.303253915497508331e+01
9.499999999999999981e-04,6.679761449676094287e+01
9.999999999999998040e-04,7.104557702817817244e+01
1.050000000000000152e-03,6.617153492118232805e+01
1.099999999999999849e-03,5.561420781299956673e+01
1.149999999999999981e-03,5.161630946840556078e+01
1.199999999999999895e-03,4.818386288990730293e+01


==> figures/data/ablate_nr100_fd.csv <==
delta_mm,F
5.000000000000000240e-05,5.768888370790996589e+00
1.000000000000000048e-04,9.121263434911089263e+00
1.500000000000000140e-04,1.225318425310675963e+01
2.000000000000000096e-04,1.605901024355876316e+01
2.500000000000000052e-04,2.138030485405605319e+01
3.000000000000000279e-04,2.481498000387710334e+01
3.500000000000000507e-04,2.794133718976936365e+01
4.000000000000000192e-04,2.671840744061397643e+01
4.500000000000000961e-04,3.009297719169036966e+01
5.000000000000000104e-04,3.531453946085229489e+01
5.500000000000000331e-04,3.540778580014652732e+01
6.000000000000000559e-04,3.899824050631532657e+01
6.500000000000000786e-04,4.280970111847175019e+01
7.000000000000001013e-04,4.441169451609776075e+01
7.500000000000001240e-04,4.882910662279832792e+01
8.000000000000000383e-04,4.968551774397334242e+01
8.500000000000000611e-04,5.444328129801021277e+01
9.000000000000001922e-04,5.686946086967243730e+01
9.500000000000001065e-04,5.959278613734815622e+01
1.000000000000000021e-03,6.208827680781232772e+01
1.050000000000000369e-03,6.549359084915032270e+01
1.100000000000000066e-03,6.655861026137510805e+01
1.150000000000000197e-03,6.937767619845753586e+01
1.200000000000000112e-03,7.304403992916697064e+01


==> figures/data/ablate_nr10_fd.csv <==
delta_mm,F
5.000000000000000240e-05,4.108165237949235049e+00
1.000000000000000048e-04,8.214613858222202580e+00
1.500000000000000140e-04,1.165366339697170872e+01
2.000000000000000096e-04,1.547831469573433161e+01
2.500000000000000052e-04,1.859152198067228667e+01
3.000000000000000279e-04,2.315690389066401522e+01
3.500000000000000507e-04,2.597607474807917782e+01
4.000000000000000192e-04,2.985722564356060715e+01
4.500000000000000961e-04,3.454451122047240119e+01
5.000000000000000104e-04,3.645507278346330082e+01
5.500000000000000331e-04,4.077109959245536430e+01
6.000000000000000559e-04,4.365888704472896364e+01
6.500000000000000786e-04,4.665871728738528645e+01
7.000000000000001013e-04,5.140329875072175980e+01
7.500000000000001240e-04,5.371334713381801862e+01
8.000000000000000383e-04,5.946020438464299929e+01
8.500000000000000611e-04,6.034598888307577624e+01
9.000000000000001922e-04,6.342649008827817880e+01
9.500000000000001065e-04,6.650131614975443028e+01
1.000000000000000021e-03,6.869502189208573384e+01
1.050000000000000369e-03,6.601806829182973502e+01
1.100000000000000066e-03,5.843801458783865144e+01
1.150000000000000197e-03,5.440459986916562229e+01
1.200000000000000112e-03,4.916906485890426382e+01


==> figures/data/ablate_nr500_fd.csv <==
delta_mm,F
5.000000000000000240e-05,6.592027725529752580e+00
1.000000000000000048e-04,1.361273287467211901e+01
1.500000000000000140e-04,2.053555155315967085e+01
2.000000000000000096e-04,2.739975606564425803e+01
2.500000000000000052e-04,3.427537488577418401e+01
3.000000000000000279e-04,4.119111049906077682e+01
3.500000000000000507e-04,4.812574204070890715e+01
4.000000000000000192e-04,5.483410940998435734e+01
4.500000000000000961e-04,6.152519925837720649e+01
5.000000000000000104e-04,6.847159184523773945e+01
5.500000000000000331e-04,7.500714931630621152e+01
6.000000000000000559e-04,8.208944149916557365e+01
6.500000000000000786e-04,8.857755275455737376e+01
7.000000000000001013e-04,9.444844737854552363e+01
7.500000000000001240e-04,9.918355911979936934e+01
8.000000000000000383e-04,1.005976071877238667e+02
8.500000000000000611e-04,1.001977131414947308e+02
9.000000000000001922e-04,1.023693915308318481e+02
9.500000000000001065e-04,1.107423659826655893e+02
1.000000000000000021e-03,1.147952657624846040e+02
1.050000000000000369e-03,1.183379125681367015e+02
1.100000000000000066e-03,1.222502974363143409e+02
1.150000000000000197e-03,1.267285649813982218e+02
1.200000000000000112e-03,1.273805021924063681e+02


==> figures/data/bench_dem_shear.csv <==
delta_mm,F
1.000000000000e-04,2.075816969714e+01
2.000000000000e-04,4.137419056438e+01
3.000000000000e-04,6.171151554134e+01
4.000000000000e-04,8.200212125335e+01
5.000000000000e-04,1.033306232928e+02
6.000000000000e-04,1.238221314860e+02
7.000000000000e-04,1.443686727451e+02
8.000000000000e-04,1.645408295182e+02
9.000000000000e-04,1.847011098112e+02
1.000000000000e-03,2.052601537831e+02
1.100000000000e-03,2.268310646828e+02
1.200000000000e-03,2.463702228314e+02
1.300000000000e-03,2.661472068957e+02
1.400000000000e-03,2.876954855610e+02
1.500000000000e-03,3.088647574457e+02
1.600000000000e-03,3.261864240871e+02
1.700000000000e-03,3.474127806277e+02
1.800000000000e-03,3.665419665695e+02
1.900000000000e-03,3.878195104300e+02
2.000000000000e-03,4.067203558578e+02
2.100000000000e-03,4.287245370750e+02
2.200000000000e-03,4.519327572900e+02
2.300000000000e-03,4.704587619019e+02
2.400000000000e-03,4.919800391474e+02
2.500000000000e-03,5.083091143970e+02
2.600000000000e-03,5.281939002070e+02
2.700000000000e-03,5.515411855338e+02
2.800000000000e-03,5.705103651077e+02
2.900000000000e-03,5.900788730185e+02
3.000000000000e-03,6.105164129785e+02
3.100000000000e-03,6.320113242062e+02
3.200000000000e-03,6.473512020324e+02
3.300000000000e-03,6.670892569958e+02
3.400000000000e-03,6.893729644978e+02
3.500000000000e-03,7.071505332119e+02
3.600000000000e-03,7.285540171777e+02
3.700000000000e-03,7.519955282496e+02
3.800000000000e-03,7.709459810552e+02
3.900000000000e-03,7.895513291239e+02
4.000000000000e-03,8.057701132557e+02
4.100000000000e-03,8.231303888363e+02
4.200000000000e-03,8.409151264710e+02
4.300000000000e-03,8.709030884388e+02
4.400000000000e-03,8.919061857419e+02
4.500000000000e-03,9.087147061038e+02
4.600000000000e-03,9.211781949003e+02
4.700000000000e-03,9.441815341320e+02
4.800000000000e-03,9.682894407895e+02
4.900000000000e-03,9.828735745661e+02
5.000000000000e-03,1.001634579729e+03
5.100000000000e-03,1.020626805861e+03
5.200000000000e-03,1.038351865111e+03
5.300000000000e-03,1.054927155071e+03
5.400000000000e-03,1.072299038211e+03
5.500000000000e-03,1.093564884795e+03
5.600000000000e-03,1.117055661241e+03
5.700000000000e-03,1.133063582369e+03
5.800000000000e-03,1.144799323197e+03
5.900000000000e-03,1.170454445800e+03
6.000000000000e-03,1.177640589302e+03
6.100000000000e-03,1.198193037063e+03
6.200000000000e-03,1.220192755948e+03
6.300000000000e-03,1.231777257981e+03
6.400000000000e-03,1.239392498128e+03
6.500000000000e-03,1.246938671244e+03
6.600000000000e-03,1.192838976881e+03
6.700000000000e-03,1.192742171616e+03
6.800000000000e-03,1.081279666357e+03
6.900000000000e-03,1.005148677731e+03
7.000000000000e-03,9.785274839615e+02
7.100000000000e-03,9.493414246280e+02
7.200000000000e-03,9.006473172078e+02
7.300000000000e-03,8.998766851958e+02
7.400000000000e-03,8.993232958284e+02
7.500000000000e-03,9.087181838451e+02
7.600000000000e-03,9.077693641124e+02
7.700000000000e-03,9.165015737524e+02
7.800000000000e-03,9.151469545964e+02
7.900000000000e-03,9.208554088581e+02
8.000000000000e-03,9.273536083251e+02
8.100000000000e-03,8.391129328960e+02
8.200000000000e-03,7.349570258597e+02
8.300000000000e-03,6.867997023029e+02
8.400000000000e-03,6.662790124852e+02
8.500000000000e-03,6.636788733056e+02
8.600000000000e-03,6.577978701292e+02
8.700000000000e-03,6.525197274782e+02
8.800000000000e-03,6.587218196397e+02
8.900000000000e-03,6.564213649317e+02
9.000000000000e-03,6.582123748418e+02
9.100000000000e-03,6.615096270023e+02
9.200000000000e-03,6.586292548039e+02
9.300000000000e-03,6.524071703473e+02
9.400000000000e-03,6.661112528088e+02
9.500000000000e-03,6.649665290985e+02
9.600000000000e-03,6.460286987460e+02
9.700000000000e-03,6.530653420953e+02
9.800000000000e-03,6.521470366382e+02
9.900000000000e-03,6.450461585105e+02
1.000000000000e-02,5.630388616314e+02


==> figures/data/bench_dem_tension.csv <==
delta_mm,F
5.000000000000e-05,1.406821871014e+02
1.000000000000e-04,2.802770130902e+02
1.500000000000e-04,4.224392320083e+02
2.000000000000e-04,5.600669160620e+02
2.500000000000e-04,6.992149573196e+02
3.000000000000e-04,8.374872970082e+02
3.500000000000e-04,9.750314695438e+02
4.000000000000e-04,1.113469875280e+03
4.500000000000e-04,1.249577395714e+03
5.000000000000e-04,1.389471203903e+03
5.500000000000e-04,1.526375439247e+03
6.000000000000e-04,1.651534700075e+03
6.500000000000e-04,1.794292105082e+03
7.000000000000e-04,1.920136311280e+03
7.500000000000e-04,2.025089892094e+03
8.000000000000e-04,2.156335696340e+03
8.500000000000e-04,2.293060201874e+03
9.000000000000e-04,2.415293916766e+03
9.500000000000e-04,2.555229848846e+03
1.000000000000e-03,2.679804302904e+03
1.050000000000e-03,2.812871493881e+03
1.100000000000e-03,2.947180646103e+03
1.150000000000e-03,3.067785541819e+03
1.200000000000e-03,3.196500514089e+03
1.250000000000e-03,3.327054567929e+03
1.300000000000e-03,3.440380315611e+03
1.350000000000e-03,3.567146254074e+03
1.400000000000e-03,3.687396608159e+03
1.450000000000e-03,3.801545018218e+03
1.500000000000e-03,3.924497692155e+03
1.550000000000e-03,4.033249228693e+03
1.600000000000e-03,4.158770795009e+03
1.650000000000e-03,4.282303136613e+03
1.700000000000e-03,4.365690258128e+03
1.750000000000e-03,4.417623018156e+03
1.800000000000e-03,4.160153141404e+03
1.850000000000e-03,2.574851758682e+03
1.900000000000e-03,2.287761627767e+03
1.950000000000e-03,2.177614073293e+03
2.000000000000e-03,1.402098424547e+03
2.050000000000e-03,1.428975461082e+03
2.100000000000e-03,1.469819980867e+03
2.150000000000e-03,1.484314727147e+03
2.200000000000e-03,1.518833639135e+03
2.250000000000e-03,1.495886987882e+03
2.300000000000e-03,1.518234998820e+03
2.350000000000e-03,1.559370116324e+03
2.400000000000e-03,1.587233973858e+03
2.450000000000e-03,1.620907747283e+03
2.500000000000e-03,1.662707912105e+03
2.550000000000e-03,1.677137948536e+03
2.600000000000e-03,1.709455319617e+03
2.650000000000e-03,1.749795485971e+03
2.700000000000e-03,1.773271302869e+03
2.750000000000e-03,1.820983578441e+03
2.800000000000e-03,1.844083213276e+03
2.850000000000e-03,1.863927251472e+03
2.900000000000e-03,1.883112855946e+03
2.950000000000e-03,1.922806318309e+03
3.000000000000e-03,1.953467032509e+03
3.050000000000e-03,1.981402372028e+03
3.100000000000e-03,2.011390336328e+03
3.150000000000e-03,2.039582204552e+03
3.200000000000e-03,1.148394707583e+03
3.250000000000e-03,1.157202497157e+03
3.300000000000e-03,1.162517660778e+03
3.350000000000e-03,1.187075928206e+03
3.400000000000e-03,1.194393131698e+03
3.450000000000e-03,1.216974733332e+03
3.500000000000e-03,1.222034851676e+03
3.550000000000e-03,1.240319688960e+03
3.600000000000e-03,1.260748587760e+03
3.650000000000e-03,1.263933578656e+03
3.700000000000e-03,1.291087081130e+03
3.750000000000e-03,1.242794404308e+03
3.800000000000e-03,6.847341714743e+01
3.850000000000e-03,7.260999785178e+01
3.900000000000e-03,6.981479636147e+01
3.950000000000e-03,7.007648912656e+01
4.000000000000e-03,7.209626578383e+01
4.050000000000e-03,6.415999859777e+01
4.100000000000e-03,7.394598305861e+01
4.150000000000e-03,6.892165655676e+01
4.200000000000e-03,7.188614681026e+01
4.250000000000e-03,7.773762733015e+01
4.300000000000e-03,6.822579761576e+01
4.350000000000e-03,6.936810263168e+01
4.400000000000e-03,7.060718511724e+01
4.450000000000e-03,7.313895709183e+01
4.500000000000e-03,7.088480879408e+01
4.550000000000e-03,7.173079344379e+01
4.600000000000e-03,8.126736301133e+01
4.650000000000e-03,8.345849630349e+01
4.700000000000e-03,7.705820295961e+01
4.750000000000e-03,7.215741229912e+01
4.800000000000e-03,8.218940221014e+01
4.850000000000e-03,7.553721100735e+01
4.900000000000e-03,7.909526420537e+01
4.950000000000e-03,7.680856395994e+01
5.000000000000e-03,7.253829394131e+01


==> figures/data/bench_ref_shear.csv <==
delta_mm,F
0.000000000000e+00,0.000000000000e+00
5.000000000000e-06,1.031765897612e+00
1.000000000000e-05,2.063531655937e+00
1.500000000000e-05,3.095297116250e+00
2.000000000000e-05,4.127062119444e+00
2.500000000000e-05,5.158826506267e+00
3.000000000000e-05,6.190590117363e+00
3.500000000000e-05,7.222352793306e+00
4.000000000000e-05,8.254114374683e+00
4.500000000000e-05,9.285874702060e+00
5.000000000000e-05,1.031763361595e+01
5.500000000000e-05,1.134939095689e+01
6.000000000000e-05,1.238114656533e+01
6.500000000000e-05,1.341290028170e+01
7.000000000000e-05,1.444465194637e+01
7.500000000000e-05,1.547640139973e+01
8.000000000000e-05,1.650814848221e+01
8.500000000000e-05,1.753989303421e+01
9.000000000000e-05,1.857163489610e+01
9.500000000000e-05,1.960337390819e+01
1.000000000000e-04,2.063510991088e+01
1.050000000000e-04,2.166684274452e+01
1.100000000000e-04,2.269857224945e+01
1.150000000000e-04,2.373029826593e+01
1.200000000000e-04,2.476202063437e+01
1.250000000000e-04,2.579373919509e+01
1.300000000000e-04,2.682545378850e+01
1.350000000000e-04,2.785716425493e+01
1.400000000000e-04,2.888887043467e+01
1.450000000000e-04,2.992057216801e+01
1.500000000000e-04,3.095226929517e+01
1.550000000000e-04,3.198396155505e+01
1.600000000000e-04,3.301564898765e+01
1.650000000000e-04,3.404733133500e+01
1.700000000000e-04,3.507900843729e+01
1.750000000000e-04,3.611068013482e+01
1.800000000000e-04,3.714234626786e+01
1.850000000000e-04,3.817400667653e+01
1.900000000000e-04,3.920566120112e+01
1.950000000000e-04,4.023730968203e+01
2.000000000000e-04,4.126895195948e+01
2.050000000000e-04,4.230058787362e+01
2.100000000000e-04,4.333221726464e+01
2.150000000000e-04,4.436383997287e+01
2.200000000000e-04,4.539545583845e+01
2.250000000000e-04,4.642706470137e+01
2.300000000000e-04,4.745866640210e+01
2.350000000000e-04,4.849026078076e+01
2.400000000000e-04,4.952184767743e+01
2.450000000000e-04,5.055342693240e+01
2.500000000000e-04,5.158499838585e+01
2.550000000000e-04,5.261656187767e+01
2.600000000000e-04,5.364811724824e+01
2.650000000000e-04,5.467966433774e+01
2.700000000000e-04,5.571120298637e+01
2.750000000000e-04,5.674273303411e+01
2.800000000000e-04,5.777425432115e+01
2.850000000000e-04,5.880576668756e+01
2.900000000000e-04,5.983726997350e+01
2.950000000000e-04,6.086876401907e+01
3.000000000000e-04,6.190024866449e+01
3.050000000000e-04,6.293172374955e+01
3.100000000000e-04,6.396318911405e+01
3.150000000000e-04,6.499464459874e+01
3.200000000000e-04,6.602609004341e+01
3.250000000000e-04,6.705752528801e+01
3.300000000000e-04,6.808895017280e+01
3.350000000000e-04,6.912036453729e+01
3.400000000000e-04,7.015176822197e+01
3.450000000000e-04,7.118316106680e+01
3.500000000000e-04,7.221454291185e+01
3.550000000000e-04,7.324591359696e+01
3.600000000000e-04,7.427727296233e+01
3.650000000000e-04,7.530862084802e+01
3.700000000000e-04,7.633995709393e+01
3.750000000000e-04,7.737128154027e+01
3.800000000000e-04,7.840259402700e+01
3.850000000000e-04,7.943389439407e+01
3.900000000000e-04,8.046518248147e+01
3.950000000000e-04,8.149645812913e+01
4.000000000000e-04,8.252772117716e+01
4.050000000000e-04,8.355897146553e+01
4.100000000000e-04,8.459020883408e+01
4.150000000000e-04,8.562143312292e+01
4.200000000000e-04,8.665264417201e+01
4.250000000000e-04,8.768384182133e+01
4.300000000000e-04,8.871502591085e+01
4.350000000000e-04,8.974619628054e+01
4.400000000000e-04,9.077735277020e+01
4.450000000000e-04,9.180849521968e+01
4.500000000000e-04,9.283962346891e+01
4.550000000000e-04,9.387073735783e+01
4.600000000000e-04,9.490183672634e+01
4.650000000000e-04,9.593292141428e+01
4.700000000000e-04,9.696399126151e+01
4.750000000000e-04,9.799504610800e+01
4.800000000000e-04,9.902608579372e+01
4.850000000000e-04,1.000571101580e+02
4.900000000000e-04,1.010881190409e+02
4.950000000000e-04,1.021191122821e+02
5.000000000000e-04,1.031500897218e+02
5.050000000000e-04,1.041810511995e+02
5.100000000000e-04,1.052119980623e+02
5.150000000000e-04,1.062429271502e+02
5.200000000000e-04,1.072738397962e+02
5.250000000000e-04,1.083047358391e+02
5.300000000000e-04,1.093356151191e+02
5.350000000000e-04,1.103664766595e+02
5.400000000000e-04,1.113973219253e+02
5.450000000000e-04,1.124281499476e+02
5.500000000000e-04,1.134589605659e+02
5.550000000000e-04,1.144897536197e+02
5.600000000000e-04,1.155205289486e+02
5.650000000000e-04,1.165512863925e+02
5.700000000000e-04,1.175820257913e+02
5.750000000000e-04,1.186127469843e+02
5.800000000000e-04,1.196434498115e+02
5.850000000000e-04,1.206741326917e+02
5.900000000000e-04,1.217047982942e+02
5.950000000000e-04,1.227354450496e+02
6.000000000000e-04,1.237660727977e+02
6.050000000000e-04,1.247966813783e+02
6.100000000000e-04,1.258272706307e+02
6.150000000000e-04,1.268578403947e+02
6.200000000000e-04,1.278883905099e+02
6.250000000000e-04,1.289189208158e+02
6.300000000000e-04,1.299494311521e+02
6.350000000000e-04,1.309799213582e+02
6.400000000000e-04,1.320103832706e+02
6.450000000000e-04,1.330408326727e+02
6.500000000000e-04,1.340712614628e+02
6.550000000000e-04,1.351016694808e+02
6.600000000000e-04,1.361320565662e+02
6.650000000000e-04,1.371624225585e+02
6.700000000000e-04,1.381927672972e+02
6.750000000000e-04,1.392230906217e+02
6.800000000000e-04,1.402533923714e+02
6.850000000000e-04,1.412836723859e+02
6.900000000000e-04,1.423139305043e+02
6.950000000000e-04,1.433441665663e+02
7.000000000000e-04,1.443743804110e+02
7.050000000000e-04,1.454045718781e+02
7.100000000000e-04,1.464347408066e+02
7.150000000000e-04,1.474648870354e+02
7.200000000000e-04,1.484950104660e+02
7.250000000000e-04,1.495251108158e+02
7.300000000000e-04,1.505551879846e+02
7.350000000000e-04,1.515852446294e+02
7.400000000000e-04,1.526152749732e+02
7.450000000000e-04,1.536452816539e+02
7.500000000000e-04,1.546752645105e+02
7.550000000000e-04,1.557052233825e+02
7.600000000000e-04,1.567351581089e+02
7.650000000000e-04,1.577650685291e+02
7.700000000000e-04,1.587949542769e+02
7.750000000000e-04,1.598248156004e+02
7.800000000000e-04,1.608546521352e+02
7.850000000000e-04,1.618844637398e+02
7.900000000000e-04,1.629142502147e+02
7.950000000000e-04,1.639440084237e+02
8.000000000000e-04,1.649737441766e+02
8.050000000000e-04,1.660034543382e+02
8.100000000000e-04,1.670331387443e+02
8.150000000000e-04,1.680627972356e+02
8.200000000000e-04,1.690924426288e+02
8.250000000000e-04,1.701220488846e+02
8.300000000000e-04,1.711516287453e+02
8.350000000000e-04,1.721811820474e+02
8.400000000000e-04,1.732107059269e+02
8.450000000000e-04,1.742402056128e+02
8.500000000000e-04,1.752696782570e+02
8.550000000000e-04,1.762991236988e+02
8.600000000000e-04,1.773285417769e+02
8.650000000000e-04,1.783579350984e+02
8.700000000000e-04,1.793872979818e+02
8.750000000000e-04,1.804166330188e+02
8.800000000000e-04,1.814459400479e+02
8.850000000000e-04,1.824752035277e+02
8.900000000000e-04,1.835044673843e+02
8.950000000000e-04,1.845336894110e+02
9.000000000000e-04,1.855628827853e+02
9.050000000000e-04,1.865920473458e+02
9.100000000000e-04,1.876211829315e+02
9.150000000000e-04,1.886502900513e+02
9.200000000000e-04,1.896793672069e+02
9.250000000000e-04,1.907084149042e+02
9.300000000000e-04,1.917374329814e+02
9.350000000000e-04,1.927664212775e+02
9.400000000000e-04,1.937953458565e+02
9.450000000000e-04,1.948242739267e+02
9.500000000000e-04,1.958531717320e+02
9.550000000000e-04,1.968820391104e+02
9.600000000000e-04,1.979108759007e+02
9.650000000000e-04,1.989396935753e+02
9.700000000000e-04,1.999684687657e+02
9.750000000000e-04,2.009972128839e+02
9.800000000000e-04,2.020259257685e+02
9.850000000000e-04,2.030546072582e+02
9.900000000000e-04,2.040832571910e+02
9.950000000000e-04,2.051118754059e+02
1.000000000000e-03,2.061404617411e+02
1.005000000000e-03,2.071690160351e+02
1.010000000000e-03,2.081975381266e+02
1.015000000000e-03,2.092260278530e+02
1.020000000000e-03,2.102544850540e+02
1.025000000000e-03,2.112829095678e+02
1.030000000000e-03,2.123113012324e+02
1.035000000000e-03,2.133396598861e+02
1.040000000000e-03,2.143679853673e+02
1.045000000000e-03,2.153962775141e+02
1.050000000000e-03,2.164245361651e+02
1.055000000000e-03,2.174527611585e+02
1.060000000000e-03,2.184809523323e+02
1.065000000000e-03,2.195091095249e+02
1.070000000000e-03,2.205372282592e+02
1.075000000000e-03,2.215653168086e+02
1.080000000000e-03,2.225933710652e+02
1.085000000000e-03,2.236213906934e+02
1.090000000000e-03,2.246493753772e+02
1.095000000000e-03,2.256773252621e+02
1.100000000000e-03,2.267052400327e+02
1.105000000000e-03,2.277331195273e+02
1.110000000000e-03,2.287609635881e+02
1.115000000000e-03,2.297887720377e+02
1.120000000000e-03,2.308165447318e+02
1.125000000000e-03,2.318442815016e+02
1.130000000000e-03,2.328719821853e+02
1.135000000000e-03,2.338996466202e+02
1.140000000000e-03,2.349272746446e+02
1.145000000000e-03,2.359549002364e+02
1.150000000000e-03,2.369824551027e+02
1.155000000000e-03,2.380099700751e+02
1.160000000000e-03,2.390374509728e+02
1.165000000000e-03,2.400648946492e+02
1.170000000000e-03,2.410923009420e+02
1.175000000000e-03,2.421196696891e+02
1.180000000000e-03,2.431470007600e+02
1.185000000000e-03,2.441742939342e+02
1.190000000000e-03,2.452015490696e+02
1.195000000000e-03,2.462287660100e+02
1.200000000000e-03,2.472559445930e+02
1.205000000000e-03,2.482830846561e+02
1.210000000000e-03,2.493101860370e+02
1.215000000000e-03,2.503372485728e+02
1.220000000000e-03,2.513642721012e+02
1.225000000000e-03,2.523912564599e+02
1.230000000000e-03,2.534182014867e+02
1.235000000000e-03,2.544451070188e+02
1.240000000000e-03,2.554719728951e+02
1.245000000000e-03,2.564987989503e+02
1.250000000000e-03,2.575255568099e+02
1.255000000000e-03,2.585523026246e+02
1.260000000000e-03,2.595790081317e+02
1.265000000000e-03,2.606056679936e+02
1.270000000000e-03,2.616322923920e+02
1.275000000000e-03,2.626588759784e+02
1.280000000000e-03,2.636854186061e+02
1.285000000000e-03,2.647119201119e+02
1.290000000000e-03,2.657383803340e+02
1.295000000000e-03,2.667647991087e+02
1.300000000000e-03,2.677911762735e+02
1.305000000000e-03,2.688175116650e+02
1.310000000000e-03,2.698438051208e+02
1.315000000000e-03,2.708700564776e+02
1.320000000000e-03,2.718962655729e+02
1.325000000000e-03,2.729224322434e+02
1.330000000000e-03,2.739485563257e+02
1.335000000000e-03,2.749746376572e+02
1.340000000000e-03,2.760006760747e+02
1.345000000000e-03,2.770266714150e+02
1.350000000000e-03,2.780526235151e+02
1.355000000000e-03,2.790785679839e+02
1.360000000000e-03,2.801044332263e+02
1.365000000000e-03,2.811302547606e+02
1.370000000000e-03,2.821560323998e+02
1.375000000000e-03,2.831817659828e+02
1.380000000000e-03,2.842074559039e+02
1.385000000000e-03,2.852331008843e+02
1.390000000000e-03,2.862587013200e+02
1.395000000000e-03,2.872842570455e+02
1.400000000000e-03,2.883097678980e+02
1.405000000000e-03,2.893352337136e+02
1.410000000000e-03,2.903606560318e+02
1.415000000000e-03,2.913860312902e+02
1.420000000000e-03,2.924113610201e+02
1.425000000000e-03,2.934366450603e+02
1.430000000000e-03,2.944618832461e+02
1.435000000000e-03,2.954870754139e+02
1.440000000000e-03,2.965122213999e+02
1.445000000000e-03,2.975373210406e+02
1.450000000000e-03,2.985623741722e+02
1.455000000000e-03,2.995873812089e+02
1.460000000000e-03,3.006123408326e+02
1.465000000000e-03,3.016372534562e+02
1.470000000000e-03,3.026621189151e+02
1.475000000000e-03,3.036869370459e+02
1.480000000000e-03,3.047117076846e+02
1.485000000000e-03,3.057364306670e+02
1.490000000000e-03,3.067611058291e+02
1.495000000000e-03,3.077857330071e+02
1.500000000000e-03,3.088103120370e+02
1.505000000000e-03,3.098348427542e+02
1.510000000000e-03,3.108593249954e+02
1.515000000000e-03,3.118837585959e+02
1.520000000000e-03,3.129081433918e+02
1.525000000000e-03,3.139324792190e+02
1.530000000000e-03,3.149567659128e+02
1.535000000000e-03,3.159810033093e+02
1.540000000000e-03,3.170051912437e+02
1.545000000000e-03,3.180293295523e+02
1.550000000000e-03,3.190534155378e+02
1.555000000000e-03,3.200774540926e+02
1.560000000000e-03,3.211014425281e+02
1.565000000000e-03,3.221253806797e+02
1.570000000000e-03,3.231492683834e+02
1.575000000000e-03,3.241731066515e+02
1.580000000000e-03,3.251968929679e+02
1.585000000000e-03,3.262206033615e+02
1.590000000000e-03,3.272442875825e+02
1.595000000000e-03,3.282679205001e+02
1.600000000000e-03,3.292915019815e+02
1.605000000000e-03,3.303150318621e+02
1.610000000000e-03,3.313385099769e+02
1.615000000000e-03,3.323619361614e+02
1.620000000000e-03,3.333853102504e+02
1.625000000000e-03,3.344086320788e+02
1.630000000000e-03,3.354319236151e+02
1.635000000000e-03,3.364551404758e+02
1.640000000000e-03,3.374783046017e+02
1.645000000000e-03,3.385014158073e+02
1.650000000000e-03,3.395244739278e+02
1.655000000000e-03,3.405474787976e+02
1.660000000000e-03,3.415704327832e+02
1.665000000000e-03,3.425933306641e+02
1.670000000000e-03,3.436161747985e+02
1.675000000000e-03,3.446389643335e+02
1.680000000000e-03,3.456617004731e+02
1.685000000000e-03,3.466843823754e+02
1.690000000000e-03,3.477070087087e+02
1.695000000000e-03,3.487295816305e+02
1.700000000000e-03,3.497520998102e+02
1.705000000000e-03,3.507745630859e+02
1.710000000000e-03,3.517969712922e+02
1.715000000000e-03,3.528193242635e+02
1.720000000000e-03,3.538416218341e+02
1.725000000000e-03,3.548638638382e+02
1.730000000000e-03,3.558860502621e+02
1.735000000000e-03,3.569081806359e+02
1.740000000000e-03,3.579302549469e+02
1.745000000000e-03,3.589522740091e+02
1.750000000000e-03,3.599742356763e+02
1.755000000000e-03,3.609961416529e+02
1.760000000000e-03,3.620179957283e+02
1.765000000000e-03,3.630397872506e+02
1.770000000000e-03,3.640615217162e+02
1.775000000000e-03,3.650831989563e+02
1.780000000000e-03,3.661048188049e+02
1.785000000000e-03,3.671263810959e+02
1.790000000000e-03,3.681478856627e+02
1.795000000000e-03,3.691693323398e+02
1.800000000000e-03,3.701907209598e+02
1.805000000000e-03,3.712120513572e+02
1.810000000000e-03,3.722333233651e+02
1.815000000000e-03,3.732545375988e+02
1.820000000000e-03,3.742756923304e+02
1.825000000000e-03,3.752967881743e+02
1.830000000000e-03,3.763178151200e+02
1.835000000000e-03,3.773387634264e+02
1.840000000000e-03,3.783596815065e+02
1.845000000000e-03,3.793805400314e+02
1.850000000000e-03,3.804013388344e+02
1.855000000000e-03,3.814220781126e+02
1.860000000000e-03,3.824427569722e+02
1.865000000000e-03,3.834633756097e+02
1.870000000000e-03,3.844839338575e+02
1.875000000000e-03,3.855044315048e+02
1.880000000000e-03,3.865248684727e+02
1.885000000000e-03,3.875452445501e+02
1.890000000000e-03,3.885655595701e+02
1.895000000000e-03,3.895858499890e+02
1.900000000000e-03,3.906060424789e+02
1.905000000000e-03,3.916261734102e+02
1.910000000000e-03,3.926462426148e+02
1.915000000000e-03,3.936662499251e+02
1.920000000000e-03,3.946861951746e+02
1.925000000000e-03,3.957060781947e+02
1.930000000000e-03,3.967258988186e+02
1.935000000000e-03,3.977456568784e+02
1.940000000000e-03,3.987653522070e+02
1.945000000000e-03,3.997849846315e+02
1.950000000000e-03,4.008045539937e+02
1.955000000000e-03,4.018240601216e+02
1.960000000000e-03,4.028435028468e+02
1.965000000000e-03,4.038628846593e+02
1.970000000000e-03,4.048822000830e+02
1.975000000000e-03,4.059014516282e+02
1.980000000000e-03,4.069206390716e+02
1.985000000000e-03,4.079397622644e+02
1.990000000000e-03,4.089588210550e+02
1.995000000000e-03,4.099778152676e+02
2.000000000000e-03,4.109967447349e+02
2.005000000000e-03,4.120156092659e+02
2.010000000000e-03,4.130344087332e+02
2.015000000000e-03,4.140531429488e+02
2.020000000000e-03,4.150718117441e+02
2.025000000000e-03,4.160904149509e+02
2.030000000000e-03,4.171089524005e+02
2.035000000000e-03,4.181274239244e+02
2.040000000000e-03,4.191458293540e+02
2.045000000000e-03,4.201641685204e+02
2.050000000000e-03,4.211824412548e+02
2.055000000000e-03,4.222006474153e+02
2.060000000000e-03,4.232187867940e+02
2.065000000000e-03,4.242368199482e+02
2.070000000000e-03,4.252548251719e+02
2.075000000000e-03,4.262727631194e+02
2.080000000000e-03,4.272906694881e+02
2.085000000000e-03,4.283084724480e+02
2.090000000000e-03,4.293262076366e+02
2.095000000000e-03,4.303438787184e+02
2.100000000000e-03,4.313614778407e+02
2.105000000000e-03,4.323790086712e+02
2.110000000000e-03,4.333964710398e+02
2.115000000000e-03,4.344138647779e+02
2.120000000000e-03,4.354311897150e+02
2.125000000000e-03,4.364484456828e+02
2.130000000000e-03,4.374656325108e+02
2.135000000000e-03,4.384827500296e+02
2.140000000000e-03,4.394997980693e+02
2.145000000000e-03,4.405167764598e+02
2.150000000000e-03,4.415336850311e+02
2.155000000000e-03,4.425505236141e+02
2.160000000000e-03,4.435672920377e+02
2.165000000000e-03,4.445839901322e+02
2.170000000000e-03,4.456006177279e+02
2.175000000000e-03,4.466171645001e+02
2.180000000000e-03,4.476336505667e+02
2.185000000000e-03,4.486500656196e+02
2.190000000000e-03,4.496664094920e+02
2.195000000000e-03,4.506826812320e+02
2.200000000000e-03,4.516988822303e+02
2.205000000000e-03,4.527150115370e+02
2.210000000000e-03,4.537310716488e+02
2.215000000000e-03,4.547470570851e+02
2.220000000000e-03,4.557629702680e+02
2.225000000000e-03,4.567788111026e+02
2.230000000000e-03,4.577945793922e+02
2.235000000000e-03,4.588102749639e+02
2.240000000000e-03,4.598258972751e+02
2.245000000000e-03,4.608414468989e+02
2.250000000000e-03,4.618569188115e+02
2.255000000000e-03,4.628723217944e+02
2.260000000000e-03,4.638876510013e+02
2.265000000000e-03,4.649029066662e+02
2.270000000000e-03,4.659180884157e+02
2.275000000000e-03,4.669331960774e+02
2.280000000000e-03,4.679482294802e+02
2.285000000000e-03,4.689631884469e+02
2.290000000000e-03,4.699780400003e+02
2.295000000000e-03,4.709928495241e+02
2.300000000000e-03,4.720075841016e+02
2.305000000000e-03,4.730222812615e+02
2.310000000000e-03,4.740368630271e+02
2.315000000000e-03,4.750513718144e+02
2.320000000000e-03,4.760658049658e+02
2.325000000000e-03,4.770801623108e+02
2.330000000000e-03,4.780944436747e+02
2.335000000000e-03,4.791086488897e+02
2.340000000000e-03,4.801227777925e+02
2.345000000000e-03,4.811368330956e+02
2.350000000000e-03,4.821508088133e+02
2.355000000000e-03,4.831647086125e+02
2.360000000000e-03,4.841785333438e+02
2.365000000000e-03,4.851922780522e+02
2.370000000000e-03,4.862059453943e+02
2.375000000000e-03,4.872195352026e+02
2.380000000000e-03,4.882330473052e+02
2.385000000000e-03,4.892464815294e+02
2.390000000000e-03,4.902598377014e+02
2.395000000000e-03,4.912731156484e+02
2.400000000000e-03,4.922863151970e+02
2.405000000000e-03,4.932994361740e+02
2.410000000000e-03,4.943124784057e+02
2.415000000000e-03,4.953254417182e+02
2.420000000000e-03,4.963383259384e+02
2.425000000000e-03,4.973511302210e+02
2.430000000000e-03,4.983638557321e+02
2.435000000000e-03,4.993765016304e+02
2.440000000000e-03,5.003890677403e+02
2.445000000000e-03,5.014015538883e+02
2.450000000000e-03,5.024139599006e+02
2.455000000000e-03,5.034262840761e+02
2.460000000000e-03,5.044385292956e+02
2.465000000000e-03,5.054506938505e+02
2.470000000000e-03,5.064627775720e+02
2.475000000000e-03,5.074747802854e+02
2.480000000000e-03,5.084867001796e+02
2.485000000000e-03,5.094985403505e+02
2.490000000000e-03,5.105102989892e+02
2.495000000000e-03,5.115219759210e+02
2.500000000000e-03,5.125335704654e+02
2.505000000000e-03,5.135450834530e+02
2.510000000000e-03,5.145565116601e+02
2.515000000000e-03,5.155678630459e+02
2.520000000000e-03,5.165791288351e+02
2.525000000000e-03,5.175903118497e+02
2.530000000000e-03,5.186014119309e+02
2.535000000000e-03,5.196124289032e+02
2.540000000000e-03,5.206233625897e+02
2.545000000000e-03,5.216342128168e+02
2.550000000000e-03,5.226449778754e+02
2.555000000000e-03,5.236556603488e+02
2.560000000000e-03,5.246662248321e+02
2.565000000000e-03,5.256767497314e+02
2.570000000000e-03,5.266871799975e+02
2.575000000000e-03,5.276975257180e+02
2.580000000000e-03,5.287078293044e+02
2.585000000000e-03,5.297180054946e+02
2.590000000000e-03,5.307280966890e+02
2.595000000000e-03,5.317381026611e+02
2.600000000000e-03,5.327480232340e+02
2.605000000000e-03,5.337578544982e+02
2.610000000000e-03,5.347676063604e+02
2.615000000000e-03,5.357772696808e+02
2.620000000000e-03,5.367868468846e+02
2.625000000000e-03,5.377963378040e+02
2.630000000000e-03,5.388057422613e+02
2.635000000000e-03,5.398150600802e+02
2.640000000000e-03,5.408242910824e+02
2.645000000000e-03,5.418334350905e+02
2.650000000000e-03,5.428424919265e+02
2.655000000000e-03,5.438514614128e+02
2.660000000000e-03,5.448603433720e+02
2.665000000000e-03,5.458691376252e+02
2.670000000000e-03,5.468778439959e+02
2.675000000000e-03,5.478864623039e+02
2.680000000000e-03,5.488949105890e+02
2.685000000000e-03,5.499033520787e+02
2.690000000000e-03,5.509117789423e+02
2.695000000000e-03,5.519200454285e+02
2.700000000000e-03,5.529282207362e+02
2.705000000000e-03,5.539363069125e+02
2.710000000000e-03,5.549443037748e+02
2.715000000000e-03,5.559522111412e+02
2.720000000000e-03,5.569600288293e+02
2.725000000000e-03,5.579677566681e+02
2.730000000000e-03,5.589753944779e+02
2.735000000000e-03,5.599829420786e+02
2.740000000000e-03,5.609903995643e+02
2.745000000000e-03,5.619977662354e+02
2.750000000000e-03,5.630050421346e+02
2.755000000000e-03,5.640122271065e+02
2.760000000000e-03,5.650193209713e+02
2.765000000000e-03,5.660263235559e+02
2.770000000000e-03,5.670332346651e+02
2.775000000000e-03,5.680400541249e+02
2.780000000000e-03,5.690467817579e+02
2.785000000000e-03,5.700534173819e+02
2.790000000000e-03,5.710599661454e+02
2.795000000000e-03,5.720664017291e+02
2.800000000000e-03,5.730727602424e+02
2.805000000000e-03,5.740790274090e+02
2.810000000000e-03,5.750852002425e+02
2.815000000000e-03,5.760912799831e+02
2.820000000000e-03,5.770972664475e+02
2.825000000000e-03,5.781031594545e+02
2.830000000000e-03,5.791089588218e+02
2.835000000000e-03,5.801146643682e+02
2.840000000000e-03,5.811202759113e+02
2.845000000000e-03,5.821257923689e+02
2.850000000000e-03,5.831312153576e+02
2.855000000000e-03,5.841365437964e+02
2.860000000000e-03,5.851417775104e+02
2.865000000000e-03,5.861469163039e+02
2.870000000000e-03,5.871519611833e+02
2.875000000000e-03,5.881569096649e+02
2.880000000000e-03,5.891617626235e+02
2.885000000000e-03,5.901665199371e+02
2.890000000000e-03,5.911711808698e+02
2.895000000000e-03,5.921757463385e+02
2.900000000000e-03,5.931802156130e+02
2.905000000000e-03,5.941845885194e+02
2.910000000000e-03,5.951888648542e+02
2.915000000000e-03,5.961930444438e+02
2.920000000000e-03,5.971971271036e+02
2.925000000000e-03,5.982011126493e+02
2.930000000000e-03,5.992050008987e+02
2.935000000000e-03,6.002087916646e+02
2.940000000000e-03,6.012124847641e+02
2.945000000000e-03,6.022160800135e+02
2.950000000000e-03,6.032195736800e+02
2.955000000000e-03,6.042229833333e+02
2.960000000000e-03,6.052262839358e+02
2.965000000000e-03,6.062294859489e+02
2.970000000000e-03,6.072325796371e+02
2.975000000000e-03,6.082355839007e+02
2.980000000000e-03,6.092384900507e+02
2.985000000000e-03,6.102412958384e+02
2.990000000000e-03,6.112440021086e+02
2.995000000000e-03,6.122466091483e+02
3.000000000000e-03,6.132491158178e+02
3.005000000000e-03,6.142515224230e+02
3.010000000000e-03,6.152538287670e+02
3.015000000000e-03,6.162560346631e+02
3.020000000000e-03,6.172581399257e+02
3.025000000000e-03,6.182601443668e+02
3.030000000000e-03,6.192620524630e+02
3.035000000000e-03,6.202638547100e+02
3.040000000000e-03,6.212655555738e+02
3.045000000000e-03,6.222671548684e+02
3.050000000000e-03,6.232686524060e+02
3.055000000000e-03,6.242700479995e+02
3.060000000000e-03,6.252713414616e+02
3.065000000000e-03,6.262725326078e+02
3.070000000000e-03,6.272736212324e+02
3.075000000000e-03,6.282746071675e+02
3.080000000000e-03,6.292754902192e+02
3.085000000000e-03,6.302762701974e+02
3.090000000000e-03,6.312769382433e+02
3.095000000000e-03,6.322775232918e+02
3.100000000000e-03,6.332779929206e+02
3.105000000000e-03,6.342783560532e+02
3.110000000000e-03,6.352786178319e+02
3.115000000000e-03,6.362787773408e+02
3.120000000000e-03,6.372788305244e+02
3.125000000000e-03,6.382787760105e+02
3.130000000000e-03,6.392786197802e+02
3.135000000000e-03,6.402783586016e+02
3.140000000000e-03,6.412779922557e+02
3.145000000000e-03,6.422775205613e+02
3.150000000000e-03,6.432769433280e+02
3.155000000000e-03,6.442762303980e+02
3.160000000000e-03,6.452754985637e+02
3.165000000000e-03,6.462746032643e+02
3.170000000000e-03,6.472735882151e+02
3.175000000000e-03,6.482724804429e+02
3.180000000000e-03,6.492712659849e+02
3.185000000000e-03,6.502699447044e+02
3.190000000000e-03,6.512685162982e+02
3.195000000000e-03,6.522669806300e+02
3.200000000000e-03,6.532653379627e+02
3.205000000000e-03,6.542635871919e+02
3.210000000000e-03,6.552617285793e+02
3.215000000000e-03,6.562597400599e+02
3.220000000000e-03,6.572576651474e+02
3.225000000000e-03,6.582554818199e+02
3.230000000000e-03,6.592531960948e+02
3.235000000000e-03,6.602507954612e+02
3.240000000000e-03,6.612482857223e+02
3.245000000000e-03,6.622456667888e+02
3.250000000000e-03,6.632429384669e+02
3.255000000000e-03,6.642401005620e+02
3.260000000000e-03,6.652371539255e+02
3.265000000000e-03,6.662340962707e+02
3.270000000000e-03,6.672309269714e+02
3.275000000000e-03,6.682276487695e+02
3.280000000000e-03,6.692242028332e+02
3.285000000000e-03,6.702207563557e+02
3.290000000000e-03,6.712171492389e+02
3.295000000000e-03,6.722134276445e+02
3.300000000000e-03,6.732095947079e+02
3.305000000000e-03,6.742056486483e+02
3.310000000000e-03,6.752015924364e+02
3.315000000000e-03,6.761974242968e+02
3.320000000000e-03,6.771931538267e+02
3.325000000000e-03,6.781887613330e+02
3.330000000000e-03,6.791842562404e+02
3.335000000000e-03,6.801796384240e+02
3.340000000000e-03,6.811749201806e+02
3.345000000000e-03,6.821700587693e+02
3.350000000000e-03,6.831651015945e+02
3.355000000000e-03,6.841600309159e+02
3.360000000000e-03,6.851548373250e+02
3.365000000000e-03,6.861495390222e+02
3.370000000000e-03,6.871441363370e+02
3.375000000000e-03,6.881386096238e+02
3.380000000000e-03,6.891329691102e+02
3.385000000000e-03,6.901272131821e+02
3.390000000000e-03,6.911213508096e+02
3.395000000000e-03,6.921153649036e+02
3.400000000000e-03,6.931092610487e+02
3.405000000000e-03,6.941030382980e+02
3.410000000000e-03,6.950967058284e+02
3.415000000000e-03,6.960902574568e+02
3.420000000000e-03,6.970836936330e+02
3.425000000000e-03,6.980770127680e+02
3.430000000000e-03,6.990702148748e+02
3.435000000000e-03,7.000633008624e+02
3.440000000000e-03,7.010562718850e+02
3.445000000000e-03,7.020491237922e+02
3.450000000000e-03,7.030418584119e+02
3.455000000000e-03,7.040344755065e+02
3.460000000000e-03,7.050269748734e+02
3.465000000000e-03,7.060193511185e+02
3.470000000000e-03,7.070116144077e+02
3.475000000000e-03,7.080037593587e+02
3.480000000000e-03,7.089957857668e+02
3.485000000000e-03,7.099876934273e+02
3.490000000000e-03,7.109794798729e+02
3.495000000000e-03,7.119711493780e+02
3.500000000000e-03,7.129626995609e+02
3.505000000000e-03,7.139541301761e+02
3.510000000000e-03,7.149454410183e+02
3.515000000000e-03,7.159366334793e+02
3.520000000000e-03,7.169277041617e+02
3.525000000000e-03,7.179186544499e+02
3.530000000000e-03,7.189094777940e+02
3.535000000000e-03,7.199001951930e+02
3.540000000000e-03,7.208907830498e+02
3.545000000000e-03,7.218811772978e+02
3.550000000000e-03,7.228715225439e+02
3.555000000000e-03,7.238617460265e+02
3.560000000000e-03,7.248518476692e+02
3.565000000000e-03,7.258419026698e+02
3.570000000000e-03,7.268317569971e+02
3.575000000000e-03,7.278214919571e+02
3.580000000000e-03,7.288111042354e+02
3.585000000000e-03,7.298005936242e+02
3.590000000000e-03,7.307899599135e+02
3.595000000000e-03,7.317792028929e+02
3.600000000000e-03,7.327683334682e+02
3.605000000000e-03,7.337573209614e+02
3.610000000000e-03,7.347461927531e+02
3.615000000000e-03,7.357349556959e+02
3.620000000000e-03,7.367235789796e+02
3.625000000000e-03,7.377120776963e+02
3.630000000000e-03,7.387004516241e+02
3.635000000000e-03,7.396886840424e+02
3.640000000000e-03,7.406768077207e+02
3.645000000000e-03,7.416648059576e+02
3.650000000000e-03,7.426526785525e+02
3.655000000000e-03,7.436404326089e+02
3.660000000000e-03,7.446280532867e+02
3.665000000000e-03,7.456155593096e+02
3.670000000000e-03,7.466029273472e+02
3.675000000000e-03,7.475901685486e+02
3.680000000000e-03,7.485772568097e+02
3.685000000000e-03,7.495642438940e+02
3.690000000000e-03,7.505511022441e+02
3.695000000000e-03,7.515378343950e+02
3.700000000000e-03,7.525244387516e+02
3.705000000000e-03,7.535109255005e+02
3.710000000000e-03,7.544972767810e+02
3.715000000000e-03,7.554834964209e+02
3.720000000000e-03,7.564695806651e+02
3.725000000000e-03,7.574555427737e+02
3.730000000000e-03,7.584413758154e+02
3.735000000000e-03,7.594270795299e+02
3.740000000000e-03,7.604126537045e+02
3.745000000000e-03,7.613981102560e+02
3.750000000000e-03,7.623834202280e+02
3.755000000000e-03,7.633686044769e+02
3.760000000000e-03,7.643536582993e+02
3.765000000000e-03,7.653385811482e+02
3.770000000000e-03,7.663232638519e+02
3.775000000000e-03,7.673080323436e+02
3.780000000000e-03,7.682925626809e+02
3.785000000000e-03,7.692769556154e+02
3.790000000000e-03,7.702612097029e+02
3.795000000000e-03,7.712453443041e+02
3.800000000000e-03,7.722293467435e+02
3.805000000000e-03,7.732132237517e+02
3.810000000000e-03,7.741969611496e+02
3.815000000000e-03,7.751805656522e+02
3.820000000000e-03,7.761640611322e+02
3.825000000000e-03,7.771473992328e+02
3.830000000000e-03,7.781306037835e+02
3.835000000000e-03,7.791136627484e+02
3.840000000000e-03,7.800965785857e+02
3.845000000000e-03,7.810793771181e+02
3.850000000000e-03,7.820620392111e+02
3.855000000000e-03,7.830445665878e+02
3.860000000000e-03,7.840269575620e+02
3.865000000000e-03,7.850092050421e+02
3.870000000000e-03,7.859913168105e+02
3.875000000000e-03,7.869733041725e+02
3.880000000000e-03,7.879551388735e+02
3.885000000000e-03,7.889368425124e+02
3.890000000000e-03,7.899184080229e+02
3.895000000000e-03,7.908998333198e+02
3.900000000000e-03,7.918811217373e+02
3.905000000000e-03,7.928622730713e+02
3.910000000000e-03,7.938432851232e+02
3.915000000000e-03,7.948241616066e+02
3.920000000000e-03,7.958048988673e+02
3.925000000000e-03,7.967854995146e+02
3.930000000000e-03,7.977659689086e+02
3.935000000000e-03,7.987462928066e+02
3.940000000000e-03,7.997264667318e+02
3.945000000000e-03,8.007065129417e+02
3.950000000000e-03,8.016864199510e+02
3.955000000000e-03,8.026661875252e+02
3.960000000000e-03,8.036458188233e+02
3.965000000000e-03,8.046252255989e+02
3.970000000000e-03,8.056045733356e+02
3.975000000000e-03,8.065838736994e+02
3.980000000000e-03,8.075629405810e+02
3.985000000000e-03,8.085418592026e+02
3.990000000000e-03,8.095206440613e+02
3.995000000000e-03,8.104993028842e+02
4.000000000000e-03,8.114778048287e+02
4.005000000000e-03,8.124561649219e+02
4.010000000000e-03,8.134343829406e+02
4.015000000000e-03,8.144124586406e+02
4.020000000000e-03,8.153903917780e+02
4.025000000000e-03,8.163681821107e+02
4.030000000000e-03,8.173458293936e+02
4.035000000000e-03,8.183233193644e+02
4.040000000000e-03,8.193006797901e+02
4.045000000000e-03,8.202779049349e+02
4.050000000000e-03,8.212549775604e+02
4.055000000000e-03,8.222319059017e+02
4.060000000000e-03,8.232086068404e+02
4.065000000000e-03,8.241852777348e+02
4.070000000000e-03,8.251617716897e+02
4.075000000000e-03,8.261380930621e+02
4.080000000000e-03,8.271143641193e+02
4.085000000000e-03,8.280904239107e+02
4.090000000000e-03,8.290663353389e+02
4.095000000000e-03,8.300421004658e+02
4.100000000000e-03,8.310177190619e+02
4.105000000000e-03,8.319931855198e+02
4.110000000000e-03,8.329685102769e+02
4.115000000000e-03,8.339436877542e+02
4.120000000000e-03,8.349187038188e+02
4.125000000000e-03,8.358935858748e+02
4.130000000000e-03,8.368683187579e+02
4.135000000000e-03,8.378429043972e+02
4.140000000000e-03,8.388173549429e+02
4.145000000000e-03,8.397916456844e+02
4.150000000000e-03,8.407658002683e+02
4.155000000000e-03,8.417397209135e+02
4.160000000000e-03,8.427135612912e+02
4.165000000000e-03,8.436872516036e+02
4.170000000000e-03,8.446607876704e+02
4.175000000000e-03,8.456342467111e+02
4.180000000000e-03,8.466074795411e+02
4.185000000000e-03,8.475805679115e+02
4.190000000000e-03,8.485535050769e+02
4.195000000000e-03,8.495261988598e+02
4.200000000000e-03,8.504988329838e+02
4.205000000000e-03,8.514714033321e+02
4.210000000000e-03,8.524437330606e+02
4.215000000000e-03,8.534159103122e+02
4.220000000000e-03,8.543879347713e+02
4.225000000000e-03,8.553598061940e+02
4.230000000000e-03,8.563315242949e+02
4.235000000000e-03,8.573030907606e+02
4.240000000000e-03,8.582745014118e+02
4.245000000000e-03,8.592457579218e+02
4.250000000000e-03,8.602168585474e+02
4.255000000000e-03,8.611878059522e+02
4.260000000000e-03,8.621585935422e+02
4.265000000000e-03,8.631292307516e+02
4.270000000000e-03,8.640997124655e+02
4.275000000000e-03,8.650700383951e+02
4.280000000000e-03,8.660402259560e+02
4.285000000000e-03,8.670102395369e+02
4.290000000000e-03,8.679800964701e+02
4.295000000000e-03,8.689497896987e+02
4.300000000000e-03,8.699193324641e+02
4.305000000000e-03,8.708887098277e+02
4.310000000000e-03,8.718579426690e+02
4.315000000000e-03,8.728270121043e+02
4.320000000000e-03,8.737959233721e+02
4.325000000000e-03,8.747646908659e+02
4.330000000000e-03,8.757332792679e+02
4.335000000000e-03,8.767017139270e+02
4.340000000000e-03,8.776699991103e+02
4.345000000000e-03,8.786381145388e+02
4.350000000000e-03,8.796060652736e+02
4.355000000000e-03,8.805738437795e+02
4.360000000000e-03,8.815414781024e+02
4.365000000000e-03,8.825089515766e+02
4.370000000000e-03,8.834762773387e+02
4.375000000000e-03,8.844434280710e+02
4.380000000000e-03,8.854104048744e+02
4.385000000000e-03,8.863772317631e+02
4.390000000000e-03,8.873439046108e+02
4.395000000000e-03,8.883104065821e+02
4.400000000000e-03,8.892767453314e+02
4.405000000000e-03,8.902429207839e+02
4.410000000000e-03,8.912089200107e+02
4.415000000000e-03,8.921747679068e+02
4.420000000000e-03,8.931404516306e+02
4.425000000000e-03,8.941059708502e+02
4.430000000000e-03,8.950713267122e+02
4.435000000000e-03,8.960364600432e+02
4.440000000000e-03,8.970014838515e+02
4.445000000000e-03,8.979664001598e+02
4.450000000000e-03,8.989310909600e+02
4.455000000000e-03,8.998956163687e+02
4.460000000000e-03,9.008599848470e+02
4.465000000000e-03,9.018241705328e+02
4.470000000000e-03,9.027881952470e+02
4.475000000000e-03,9.037520523765e+02
4.480000000000e-03,9.047157300993e+02
4.485000000000e-03,9.056792496950e+02
4.490000000000e-03,9.066426022274e+02
4.495000000000e-03,9.076057856781e+02
4.500000000000e-03,9.085687999050e+02
4.505000000000e-03,9.095316447101e+02
4.510000000000e-03,9.104943195139e+02
4.515000000000e-03,9.114568267306e+02
4.520000000000e-03,9.124191345199e+02
4.525000000000e-03,9.133813179301e+02
4.530000000000e-03,9.143433107225e+02
4.535000000000e-03,9.153051312642e+02
4.540000000000e-03,9.162667854891e+02
4.545000000000e-03,9.172282728243e+02
4.550000000000e-03,9.181895770161e+02
4.555000000000e-03,9.191507081362e+02
4.560000000000e-03,9.201116658322e+02
4.565000000000e-03,9.210724500439e+02
4.570000000000e-03,9.220330534078e+02
4.575000000000e-03,9.229934923794e+02
4.580000000000e-03,9.239537561297e+02
4.585000000000e-03,9.249138414094e+02
4.590000000000e-03,9.258737520379e+02
4.595000000000e-03,9.268334942495e+02
4.600000000000e-03,9.277930533885e+02
4.605000000000e-03,9.287524360715e+02
4.610000000000e-03,9.297116420583e+02
4.615000000000e-03,9.306706709972e+02
4.620000000000e-03,9.316295225383e+02
4.625000000000e-03,9.325881963125e+02
4.630000000000e-03,9.335466869659e+02
4.635000000000e-03,9.345050042736e+02
4.640000000000e-03,9.354631470322e+02
4.645000000000e-03,9.364211061024e+02
4.650000000000e-03,9.373788886700e+02
4.655000000000e-03,9.383364876461e+02
4.660000000000e-03,9.392939092985e+02
4.665000000000e-03,9.402511478839e+02
4.670000000000e-03,9.412082053543e+02
4.675000000000e-03,9.421650682403e+02
4.680000000000e-03,9.431217623535e+02
4.685000000000e-03,9.440782742898e+02
4.690000000000e-03,9.450346036305e+02
4.695000000000e-03,9.459906916713e+02
4.700000000000e-03,9.469466546781e+02
4.705000000000e-03,9.479024338297e+02
4.710000000000e-03,9.488580831449e+02
4.715000000000e-03,9.498134936996e+02
4.720000000000e-03,9.507687305832e+02
4.725000000000e-03,9.517237830509e+02
4.730000000000e-03,9.526786376657e+02
4.735000000000e-03,9.536333059880e+02
4.740000000000e-03,9.545877777295e+02
4.745000000000e-03,9.555420659430e+02
4.750000000000e-03,9.564961733520e+02
4.755000000000e-03,9.574500930540e+02
4.760000000000e-03,9.584038245680e+02
4.765000000000e-03,9.593573636008e+02
4.770000000000e-03,9.603107177385e+02
4.775000000000e-03,9.612638811370e+02
4.780000000000e-03,9.622168546337e+02
4.785000000000e-03,9.631696378060e+02
4.790000000000e-03,9.641222379301e+02
4.795000000000e-03,9.650746217603e+02
4.800000000000e-03,9.660268313134e+02
4.805000000000e-03,9.669788678440e+02
4.810000000000e-03,9.679306763102e+02
4.815000000000e-03,9.688823087141e+02
4.820000000000e-03,9.698337459736e+02
4.825000000000e-03,9.707849904374e+02
4.830000000000e-03,9.717360410399e+02
4.835000000000e-03,9.726868968416e+02
4.840000000000e-03,9.736375748026e+02
4.845000000000e-03,9.745880362646e+02
4.850000000000e-03,9.755383127917e+02
4.855000000000e-03,9.764883651027e+02
4.860000000000e-03,9.774382385449e+02
4.865000000000e-03,9.783879162024e+02
4.870000000000e-03,9.793374035418e+02
4.875000000000e-03,9.802866943693e+02
4.880000000000e-03,9.812357773226e+02
4.885000000000e-03,9.821846598017e+02
4.890000000000e-03,9.831333423015e+02
4.895000000000e-03,9.840818311321e+02
4.900000000000e-03,9.850301232517e+02
4.905000000000e-03,9.859782034307e+02
4.910000000000e-03,9.869260816788e+02
4.915000000000e-03,9.878737580135e+02
4.920000000000e-03,9.888212336510e+02
4.925000000000e-03,9.897685029416e+02
4.930000000000e-03,9.907155446702e+02
4.935000000000e-03,9.916624055706e+02
4.940000000000e-03,9.926090643212e+02
4.945000000000e-03,9.935555146198e+02
4.950000000000e-03,9.945017459080e+02
4.955000000000e-03,9.954477860054e+02
4.960000000000e-03,9.963936165898e+02
4.965000000000e-03,9.973392392961e+02
4.970000000000e-03,9.982846500826e+02
4.975000000000e-03,9.992298556090e+02
4.980000000000e-03,1.000174851654e+03
4.985000000000e-03,1.001119663850e+03
4.990000000000e-03,1.002064217711e+03
4.995000000000e-03,1.003008582173e+03
5.000000000000e-03,1.003952749461e+03
5.005000000000e-03,1.004896689923e+03
5.010000000000e-03,1.005840406349e+03
5.015000000000e-03,1.006783920025e+03
5.020000000000e-03,1.007727220103e+03
5.025000000000e-03,1.008670307087e+03
5.030000000000e-03,1.009613176800e+03
5.035000000000e-03,1.010555831006e+03
5.040000000000e-03,1.011498273063e+03
5.045000000000e-03,1.012440482755e+03
5.050000000000e-03,1.013382487710e+03
5.055000000000e-03,1.014324271959e+03
5.060000000000e-03,1.015265830220e+03
5.065000000000e-03,1.016207175628e+03
5.070000000000e-03,1.017148300641e+03
5.075000000000e-03,1.018089211752e+03
5.080000000000e-03,1.019029893970e+03
5.085000000000e-03,1.019970353782e+03
5.090000000000e-03,1.020910590485e+03
5.095000000000e-03,1.021850603393e+03
5.100000000000e-03,1.022790396864e+03
5.105000000000e-03,1.023729899767e+03
5.110000000000e-03,1.024669237210e+03
5.115000000000e-03,1.025608406579e+03
5.120000000000e-03,1.026547277205e+03
5.125000000000e-03,1.027485933477e+03
5.130000000000e-03,1.028424366148e+03
5.135000000000e-03,1.029362562680e+03
5.140000000000e-03,1.030300530593e+03
5.145000000000e-03,1.031238265791e+03
5.150000000000e-03,1.032175765897e+03
5.155000000000e-03,1.033113036366e+03
5.160000000000e-03,1.034050070136e+03
5.165000000000e-03,1.034986872791e+03
5.170000000000e-03,1.035923455621e+03
5.175000000000e-03,1.036859793696e+03
5.180000000000e-03,1.037795873548e+03
5.185000000000e-03,1.038731730530e+03
5.190000000000e-03,1.039667340881e+03
5.195000000000e-03,1.040602720039e+03
5.200000000000e-03,1.041537859450e+03
5.205000000000e-03,1.042472756699e+03
5.210000000000e-03,1.043407406028e+03
5.215000000000e-03,1.044341821124e+03
5.220000000000e-03,1.045275994478e+03
5.225000000000e-03,1.046209927197e+03
5.230000000000e-03,1.047143596696e+03
5.235000000000e-03,1.048077031705e+03
5.240000000000e-03,1.049010213965e+03
5.245000000000e-03,1.049943149110e+03
5.250000000000e-03,1.050875858564e+03
5.255000000000e-03,1.051808293263e+03
5.260000000000e-03,1.052740471140e+03
5.265000000000e-03,1.053672376683e+03
5.270000000000e-03,1.054604052981e+03
5.275000000000e-03,1.055535501034e+03
5.280000000000e-03,1.056466676700e+03
5.285000000000e-03,1.057397541577e+03
5.290000000000e-03,1.058328192286e+03
5.295000000000e-03,1.059258583632e+03
5.300000000000e-03,1.060188714359e+03
5.305000000000e-03,1.061118620265e+03
5.310000000000e-03,1.062048226388e+03
5.315000000000e-03,1.062977534157e+03
5.320000000000e-03,1.063906613173e+03
5.325000000000e-03,1.064835431285e+03
5.330000000000e-03,1.065763984170e+03
5.335000000000e-03,1.066692258016e+03
5.340000000000e-03,1.067620253039e+03
5.345000000000e-03,1.068547984745e+03
5.350000000000e-03,1.069475443083e+03
5.355000000000e-03,1.070402672978e+03
5.360000000000e-03,1.071329540933e+03
5.365000000000e-03,1.072256171439e+03
5.370000000000e-03,1.073182531587e+03
5.375000000000e-03,1.074108582993e+03
5.380000000000e-03,1.075034372745e+03
5.385000000000e-03,1.075959879547e+03
5.390000000000e-03,1.076885125105e+03
5.395000000000e-03,1.077810053656e+03
5.400000000000e-03,1.078734698169e+03
5.405000000000e-03,1.079659056782e+03
5.410000000000e-03,1.080583124025e+03
5.415000000000e-03,1.081506912034e+03
5.420000000000e-03,1.082430392043e+03
5.425000000000e-03,1.083353565535e+03
5.430000000000e-03,1.084276451022e+03
5.435000000000e-03,1.085199017198e+03
5.440000000000e-03,1.086121320747e+03
5.445000000000e-03,1.087043271118e+03
5.450000000000e-03,1.087964943640e+03
5.455000000000e-03,1.088886304208e+03
5.460000000000e-03,1.089807354691e+03
5.465000000000e-03,1.090728093746e+03
5.470000000000e-03,1.091648517904e+03
5.475000000000e-03,1.092568626646e+03
5.480000000000e-03,1.093488416299e+03
5.485000000000e-03,1.094407881970e+03
5.490000000000e-03,1.095327022928e+03
5.495000000000e-03,1.096245837886e+03
5.500000000000e-03,1.097164322505e+03
5.505000000000e-03,1.098082484484e+03
5.510000000000e-03,1.099000302355e+03
5.515000000000e-03,1.099917789554e+03
5.520000000000e-03,1.100834939530e+03
5.525000000000e-03,1.101751733611e+03
5.530000000000e-03,1.102668175137e+03
5.535000000000e-03,1.103584257617e+03
5.540000000000e-03,1.104499982242e+03
5.545000000000e-03,1.105415372211e+03
5.550000000000e-03,1.106330400143e+03
5.555000000000e-03,1.107245063640e+03
5.560000000000e-03,1.108159369035e+03
5.565000000000e-03,1.109073269615e+03
5.570000000000e-03,1.109986893195e+03
5.575000000000e-03,1.110900129650e+03
5.580000000000e-03,1.111812910431e+03
5.585000000000e-03,1.112725348509e+03
5.590000000000e-03,1.113637412815e+03
5.595000000000e-03,1.114549071086e+03
5.600000000000e-03,1.115460334287e+03
5.605000000000e-03,1.116371188249e+03
5.610000000000e-03,1.117281668781e+03
5.615000000000e-03,1.118191739616e+03
5.620000000000e-03,1.119101377916e+03
5.625000000000e-03,1.120010611504e+03
5.630000000000e-03,1.120919425328e+03
5.635000000000e-03,1.121827811755e+03
5.640000000000e-03,1.122735767461e+03
5.645000000000e-03,1.123643287502e+03
5.650000000000e-03,1.124550351925e+03
5.655000000000e-03,1.125456966864e+03
5.660000000000e-03,1.126363140243e+03
5.665000000000e-03,1.127268855895e+03
5.670000000000e-03,1.128174121131e+03
5.675000000000e-03,1.129078876007e+03
5.680000000000e-03,1.129983176051e+03
5.685000000000e-03,1.130886981584e+03
5.690000000000e-03,1.131790296220e+03
5.695000000000e-03,1.132693087985e+03
5.700000000000e-03,1.133595409908e+03
5.705000000000e-03,1.134497187565e+03
5.710000000000e-03,1.135398431318e+03
5.715000000000e-03,1.136299140139e+03
5.720000000000e-03,1.137199294627e+03
5.725000000000e-03,1.138098892072e+03
5.730000000000e-03,1.138997921473e+03
5.735000000000e-03,1.139896382755e+03
5.740000000000e-03,1.140794229459e+03
5.745000000000e-03,1.141691467255e+03
5.750000000000e-03,1.142588103267e+03
5.755000000000e-03,1.143484101461e+03
5.760000000000e-03,1.144379438843e+03
5.765000000000e-03,1.145274137256e+03
5.770000000000e-03,1.146168171133e+03
5.775000000000e-03,1.147061497991e+03
5.780000000000e-03,1.147954084681e+03
5.785000000000e-03,1.148845958041e+03
5.790000000000e-03,1.149737067482e+03
5.795000000000e-03,1.150627378333e+03
5.800000000000e-03,1.151516917981e+03
5.805000000000e-03,1.152405599333e+03
5.810000000000e-03,1.153293423648e+03
5.815000000000e-03,1.154180362498e+03
5.820000000000e-03,1.155066381160e+03
5.825000000000e-03,1.155951455968e+03
5.830000000000e-03,1.156835532945e+03
5.835000000000e-03,1.157718587347e+03
5.840000000000e-03,1.158600565432e+03
5.845000000000e-03,1.159481452400e+03
5.850000000000e-03,1.160361185177e+03
5.855000000000e-03,1.161239601394e+03
5.860000000000e-03,1.162117015534e+03
5.865000000000e-03,1.162992966395e+03
5.870000000000e-03,1.163867527280e+03
5.875000000000e-03,1.164740700085e+03
5.880000000000e-03,1.165612285238e+03
5.885000000000e-03,1.166482194847e+03
5.890000000000e-03,1.167350442186e+03
5.895000000000e-03,1.168216877220e+03
5.900000000000e-03,1.169081392354e+03
5.905000000000e-03,1.169943844693e+03
5.910000000000e-03,1.170804045581e+03
5.915000000000e-03,1.171661783222e+03
5.920000000000e-03,1.172516912393e+03
5.925000000000e-03,1.173369175697e+03
5.930000000000e-03,1.174218280108e+03
5.935000000000e-03,1.175064114054e+03
5.940000000000e-03,1.175906322323e+03
5.945000000000e-03,1.176744571833e+03
5.950000000000e-03,1.177578382554e+03
5.955000000000e-03,1.178407225272e+03
5.960000000000e-03,1.179230577301e+03
5.965000000000e-03,1.180047653001e+03
5.970000000000e-03,1.180857614789e+03
5.975000000000e-03,1.181659446390e+03
5.980000000000e-03,1.182451156742e+03
5.985000000000e-03,1.183230730003e+03
5.990000000000e-03,1.183995496638e+03
5.995000000000e-03,1.184741823208e+03
6.000000000000e-03,1.185465664099e+03
6.005000000000e-03,1.186160750452e+03
6.010000000000e-03,1.186818777370e+03
6.015000000000e-03,1.187428919859e+03
6.020000000000e-03,1.187979250037e+03
6.025000000000e-03,1.188458094143e+03
6.030000000000e-03,1.188855908855e+03
6.035000000000e-03,1.189163960714e+03
6.040000000000e-03,1.189415550614e+03
6.045000000000e-03,1.189687736308e+03
6.050000000000e-03,1.190063006429e+03
6.055000000000e-03,1.190609746160e+03
6.060000000000e-03,1.191323371489e+03
6.065000000000e-03,1.192137574748e+03
6.070000000000e-03,1.192994280833e+03
6.075000000000e-03,1.193866673261e+03
6.080000000000e-03,1.194743469096e+03
6.085000000000e-03,1.195620876225e+03
6.090000000000e-03,1.196497774182e+03
6.095000000000e-03,1.197373867703e+03
6.100000000000e-03,1.198248901560e+03
6.105000000000e-03,1.199122765428e+03
6.110000000000e-03,1.199995349591e+03
6.115000000000e-03,1.200866562241e+03
6.120000000000e-03,1.201736100757e+03
6.125000000000e-03,1.202603892928e+03
6.130000000000e-03,1.203469756363e+03
6.135000000000e-03,1.204333428650e+03
6.140000000000e-03,1.205194633958e+03
6.145000000000e-03,1.206052824817e+03
6.150000000000e-03,1.206907520735e+03
6.155000000000e-03,1.207758212637e+03
6.160000000000e-03,1.208603929064e+03
6.165000000000e-03,1.209443816516e+03
6.170000000000e-03,1.210276693996e+03
6.175000000000e-03,1.211101005143e+03
6.180000000000e-03,1.211913822050e+03
6.181000000000e-03,1.212074560124e+03
6.182000000000e-03,1.212234644330e+03
6.183000000000e-03,1.212393931842e+03
6.184000000000e-03,1.212552409431e+03
6.185000000000e-03,1.212709991755e+03
6.186000000000e-03,1.212866572034e+03
6.187000000000e-03,1.213022201640e+03
6.188000000000e-03,1.213176682315e+03
6.189000000000e-03,1.213330006399e+03
6.190000000000e-03,1.213482094674e+03
6.191000000000e-03,1.213632920739e+03
6.192000000000e-03,1.213782388236e+03
6.193000000000e-03,1.213930411091e+03
6.194000000000e-03,1.214076868257e+03
6.195000000000e-03,1.214221665804e+03
6.196000000000e-03,1.214364700502e+03
6.197000000000e-03,1.214505824044e+03
6.198000000000e-03,1.214644887529e+03
6.199000000000e-03,1.214781711403e+03
6.200000000000e-03,1.214916203781e+03
6.201000000000e-03,1.215048045347e+03
6.202000000000e-03,1.215176976250e+03
6.203000000000e-03,1.215302877509e+03
6.204000000000e-03,1.215425466073e+03
6.205000000000e-03,1.215544526155e+03
6.206000000000e-03,1.215659880326e+03
6.207000000000e-03,1.157153768088e+03
6.208000000000e-03,1.157249561769e+03
6.209000000000e-03,1.157342843905e+03
6.210000000000e-03,1.157433497442e+03
6.211000000000e-03,1.157523441783e+03
6.212000000000e-03,1.157612646808e+03
6.213000000000e-03,1.157701248325e+03
6.214000000000e-03,1.157788879031e+03
6.215000000000e-03,1.157875230993e+03
6.216000000000e-03,1.157959879126e+03
6.217000000000e-03,1.158042879134e+03
6.218000000000e-03,1.158123774049e+03
6.219000000000e-03,1.158202427325e+03
6.220000000000e-03,1.156069781293e+03
6.221000000000e-03,1.156146766926e+03
6.222000000000e-03,1.156221522517e+03
6.223000000000e-03,1.156294363388e+03
6.224000000000e-03,1.156367820652e+03
6.225000000000e-03,1.156442022348e+03
6.226000000000e-03,1.156517060599e+03
6.227000000000e-03,1.156592826360e+03
6.228000000000e-03,1.156669348167e+03
6.229000000000e-03,1.156746492983e+03
6.230000000000e-03,1.156824110486e+03
6.235000000000e-03,1.157216035768e+03
6.240000000000e-03,1.157610507256e+03
6.245000000000e-03,1.158015491892e+03
6.250000000000e-03,1.158427620314e+03
6.255000000000e-03,1.158827247481e+03
6.260000000000e-03,1.159185995762e+03
6.265000000000e-03,1.159468838214e+03
6.270000000000e-03,8.686911238060e+02
6.275000000000e-03,8.689716191596e+02
6.280000000000e-03,8.692406578449e+02
6.285000000000e-03,8.694803148711e+02
6.290000000000e-03,8.571206500020e+02
6.295000000000e-03,8.547822071614e+02
6.300000000000e-03,8.550178584148e+02
6.305000000000e-03,8.552736588063e+02
6.310000000000e-03,8.555358288128e+02
6.315000000000e-03,8.557854751530e+02
6.320000000000e-03,8.560069923916e+02
6.325000000000e-03,8.561978599345e+02
6.330000000000e-03,8.519944512058e+02
6.335000000000e-03,8.522133286346e+02
6.340000000000e-03,8.524527546131e+02
6.345000000000e-03,8.526958143474e+02
6.350000000000e-03,8.529192249273e+02
6.355000000000e-03,8.531054091946e+02
6.360000000000e-03,8.475839115761e+02
6.365000000000e-03,8.476679649327e+02
6.370000000000e-03,8.459532521777e+02
6.375000000000e-03,8.461742168526e+02
6.380000000000e-03,8.456321963069e+02
6.385000000000e-03,8.454667940479e+02
6.390000000000e-03,8.419200115062e+02
6.395000000000e-03,8.421184482520e+02
6.400000000000e-03,8.035716392418e+02
6.405000000000e-03,8.038409833817e+02
6.410000000000e-03,8.041310980397e+02
6.415000000000e-03,8.044194968550e+02
6.420000000000e-03,8.046949532260e+02
6.425000000000e-03,8.049448778594e+02
6.430000000000e-03,8.051660642438e+02
6.435000000000e-03,8.053769623294e+02
6.440000000000e-03,8.056047176774e+02
6.445000000000e-03,8.058564443710e+02
6.450000000000e-03,8.061178897061e+02
6.455000000000e-03,8.063780011862e+02
6.460000000000e-03,8.066442368360e+02
6.465000000000e-03,8.069314727714e+02
6.470000000000e-03,8.072453205931e+02
6.475000000000e-03,8.075808692259e+02
6.480000000000e-03,8.079261202932e+02
6.485000000000e-03,8.082695141883e+02
6.490000000000e-03,8.086007020477e+02
6.495000000000e-03,8.089139073789e+02
6.500000000000e-03,8.091984226526e+02
6.505000000000e-03,8.094416364072e+02
6.510000000000e-03,8.083159584927e+02
6.515000000000e-03,8.085276151250e+02
6.520000000000e-03,8.087640084548e+02
6.525000000000e-03,8.090272682756e+02
6.530000000000e-03,8.093075006897e+02
6.535000000000e-03,8.095922701471e+02
6.540000000000e-03,8.098750264051e+02
6.545000000000e-03,8.101614875361e+02
6.550000000000e-03,8.104603645458e+02
6.555000000000e-03,8.107695300809e+02
6.560000000000e-03,8.110793123798e+02
6.565000000000e-03,8.113747698862e+02
6.570000000000e-03,8.116433668903e+02
6.575000000000e-03,8.115203010243e+02
6.580000000000e-03,8.117854646274e+02
6.585000000000e-03,8.120691312118e+02
6.590000000000e-03,8.123579886021e+02
6.595000000000e-03,8.126410139189e+02
6.600000000000e-03,8.129258098449e+02
6.605000000000e-03,8.132277568898e+02
6.610000000000e-03,8.135504801221e+02
6.615000000000e-03,8.138888840257e+02
6.620000000000e-03,8.142328307377e+02
6.625000000000e-03,8.145726641837e+02
6.630000000000e-03,8.149017081334e+02
6.635000000000e-03,8.152172985522e+02
6.640000000000e-03,8.155156993476e+02
6.645000000000e-03,8.157868796925e+02
6.650000000000e-03,8.160267360492e+02
6.655000000000e-03,8.154634931609e+02
6.660000000000e-03,8.156845407223e+02
6.665000000000e-03,8.159143475683e+02
6.670000000000e-03,8.161497265921e+02
6.675000000000e-03,8.163785222469e+02
6.680000000000e-03,8.165993974501e+02
6.685000000000e-03,8.168220524250e+02
6.690000000000e-03,8.170670438698e+02
6.695000000000e-03,8.173422320258e+02
6.700000000000e-03,8.176382270367e+02
6.705000000000e-03,8.179397046906e+02
6.710000000000e-03,8.182312893746e+02
6.715000000000e-03,8.184978594620e+02
6.720000000000e-03,8.182114749053e+02
6.725000000000e-03,8.184613110699e+02
6.730000000000e-03,8.187132528441e+02
6.735000000000e-03,8.189614552231e+02
6.740000000000e-03,8.192125095766e+02
6.745000000000e-03,8.194835119385e+02
6.750000000000e-03,8.197795965841e+02
6.755000000000e-03,8.200932288761e+02
6.760000000000e-03,8.204115140988e+02
6.765000000000e-03,8.207247903549e+02
6.770000000000e-03,8.210334707061e+02
6.775000000000e-03,8.213477069625e+02
6.780000000000e-03,8.216724052918e+02
6.785000000000e-03,8.220017257754e+02
6.790000000000e-03,8.223233890956e+02
6.795000000000e-03,8.226244991896e+02
6.800000000000e-03,8.228924921837e+02
6.805000000000e-03,8.229116617393e+02
6.810000000000e-03,8.231570247462e+02
6.815000000000e-03,8.234084805191e+02
6.820000000000e-03,8.236545575638e+02
6.825000000000e-03,8.238858066881e+02
6.830000000000e-03,8.241116575511e+02
6.835000000000e-03,8.243430097422e+02
6.840000000000e-03,8.245852004712e+02
6.845000000000e-03,8.248349359144e+02
6.850000000000e-03,8.250868329507e+02
6.855000000000e-03,8.253373190242e+02
6.860000000000e-03,8.255892690663e+02
6.865000000000e-03,8.258534864269e+02
6.870000000000e-03,8.261330321051e+02
6.875000000000e-03,8.264217622831e+02
6.880000000000e-03,8.267060542682e+02
6.885000000000e-03,8.269731654272e+02
6.890000000000e-03,8.268508268345e+02
6.895000000000e-03,8.270383950143e+02
6.900000000000e-03,8.273056161220e+02
6.905000000000e-03,8.275755705401e+02
6.910000000000e-03,8.278427183522e+02
6.915000000000e-03,8.281192907199e+02
6.920000000000e-03,8.284173471975e+02
6.925000000000e-03,8.287366240082e+02
6.930000000000e-03,8.290673398263e+02
6.935000000000e-03,8.293978065744e+02
6.940000000000e-03,8.297225643355e+02
6.945000000000e-03,8.300453451686e+02
6.950000000000e-03,8.303772469392e+02
6.955000000000e-03,8.307222193063e+02
6.960000000000e-03,8.310744329291e+02
6.965000000000e-03,8.314235318509e+02
6.970000000000e-03,8.317593886517e+02
6.975000000000e-03,8.320703655221e+02
6.980000000000e-03,8.323474889229e+02
6.985000000000e-03,8.325977859717e+02
6.990000000000e-03,8.328415339488e+02
6.995000000000e-03,8.330890816380e+02
7.000000000000e-03,8.333304009815e+02
7.005000000000e-03,8.335578685135e+02
7.010000000000e-03,8.337784822357e+02
7.015000000000e-03,8.340012423165e+02
7.020000000000e-03,8.342219733504e+02
7.025000000000e-03,8.344320436486e+02
7.030000000000e-03,8.346313478526e+02
7.035000000000e-03,8.348325605529e+02
7.040000000000e-03,8.350572232467e+02
7.045000000000e-03,8.353192635150e+02
7.050000000000e-03,8.356158418244e+02
7.055000000000e-03,8.359336745705e+02
7.060000000000e-03,8.362581477481e+02
7.065000000000e-03,8.365800202710e+02
7.070000000000e-03,8.368956572288e+02
7.075000000000e-03,8.371990978395e+02
7.080000000000e-03,8.374774268235e+02
7.085000000000e-03,8.377268719303e+02
7.090000000000e-03,8.379577359263e+02
7.095000000000e-03,8.378323533566e+02
7.100000000000e-03,8.380685717694e+02
7.105000000000e-03,8.383199380380e+02
7.110000000000e-03,8.385865277691e+02
7.115000000000e-03,8.388538348229e+02
7.120000000000e-03,8.391138695511e+02
7.125000000000e-03,8.393724244790e+02
7.130000000000e-03,8.396401410683e+02
7.135000000000e-03,8.399185938172e+02
7.140000000000e-03,8.401993925040e+02
7.145000000000e-03,8.404701961160e+02
7.150000000000e-03,8.407286462176e+02
7.155000000000e-03,8.409827322122e+02
7.160000000000e-03,8.412433128982e+02
7.165000000000e-03,8.415202275295e+02
7.170000000000e-03,8.418106560523e+02
7.175000000000e-03,8.421068150773e+02
7.180000000000e-03,8.423962915835e+02
7.185000000000e-03,8.426669075795e+02
7.190000000000e-03,8.429085847146e+02
7.195000000000e-03,8.429263735439e+02
7.200000000000e-03,8.431643145843e+02
7.205000000000e-03,8.434102571492e+02
7.210000000000e-03,8.436562718809e+02
7.215000000000e-03,8.439069197967e+02
7.220000000000e-03,8.441742780075e+02
7.225000000000e-03,8.444639242604e+02
7.230000000000e-03,8.447663164942e+02
7.235000000000e-03,8.450694350307e+02
7.240000000000e-03,8.453682788678e+02
7.245000000000e-03,8.456679931230e+02
7.250000000000e-03,8.459805347563e+02
7.255000000000e-03,8.463088231249e+02
7.260000000000e-03,8.466455617099e+02
7.265000000000e-03,8.469818572240e+02
7.270000000000e-03,8.473082298278e+02
7.275000000000e-03,8.476203841764e+02
7.280000000000e-03,8.479166256004e+02
7.285000000000e-03,8.481959047637e+02
7.290000000000e-03,8.484612273937e+02
7.295000000000e-03,8.487171768534e+02
7.300000000000e-03,8.489632535164e+02
7.305000000000e-03,8.491957120764e+02
7.310000000000e-03,8.488154608090e+02
7.315000000000e-03,8.489720858624e+02
7.320000000000e-03,8.492109336394e+02
7.325000000000e-03,8.494597892410e+02
7.330000000000e-03,8.497131785621e+02
7.335000000000e-03,8.499782362426e+02
7.340000000000e-03,8.502643966666e+02
7.345000000000e-03,8.505719112798e+02
7.350000000000e-03,8.508906345223e+02
7.355000000000e-03,8.512102448406e+02
7.360000000000e-03,8.515270448777e+02
7.365000000000e-03,8.518453122258e+02
7.370000000000e-03,8.521757124291e+02
7.375000000000e-03,8.525212272593e+02
7.380000000000e-03,8.528772142469e+02
7.385000000000e-03,8.532365352251e+02
7.390000000000e-03,8.535916933611e+02
7.395000000000e-03,8.539398556590e+02
7.400000000000e-03,8.542807013741e+02
7.405000000000e-03,8.546155165676e+02
7.410000000000e-03,8.549450331117e+02
7.415000000000e-03,8.552645020407e+02
7.420000000000e-03,8.555634897020e+02
7.425000000000e-03,8.558314306793e+02
7.430000000000e-03,8.560607319210e+02
7.435000000000e-03,8.553618115560e+02
7.440000000000e-03,8.555823753404e+02
7.445000000000e-03,8.558184817050e+02
7.450000000000e-03,8.560636293845e+02
7.455000000000e-03,8.563092996852e+02
7.460000000000e-03,8.565562626916e+02
7.465000000000e-03,8.568118297173e+02
7.470000000000e-03,8.570737032976e+02
7.475000000000e-03,8.573307534178e+02
7.480000000000e-03,8.575731627642e+02
7.485000000000e-03,8.577977412899e+02
7.490000000000e-03,8.580061695490e+02
7.495000000000e-03,8.576077087128e+02
7.500000000000e-03,8.578187788219e+02
7.505000000000e-03,8.580306116135e+02
7.510000000000e-03,8.582417290408e+02
7.515000000000e-03,8.584479889788e+02
7.520000000000e-03,8.586565311540e+02
7.525000000000e-03,8.588792517090e+02
7.530000000000e-03,8.591207504096e+02
7.535000000000e-03,8.593743999628e+02
7.540000000000e-03,8.596255860607e+02
7.545000000000e-03,8.467700135734e+02
7.550000000000e-03,8.471059015223e+02
7.555000000000e-03,8.474727497237e+02
7.560000000000e-03,8.478370423050e+02
7.565000000000e-03,8.482075818540e+02
7.570000000000e-03,8.485924651203e+02
7.575000000000e-03,8.489918949153e+02
7.580000000000e-03,8.494018714443e+02
7.585000000000e-03,8.498177044922e+02
7.590000000000e-03,8.502324242319e+02
7.595000000000e-03,8.506421753325e+02
7.600000000000e-03,8.510470519126e+02
7.605000000000e-03,8.514483589219e+02
7.610000000000e-03,8.518469741828e+02
7.615000000000e-03,8.522441141206e+02
7.620000000000e-03,8.526366673005e+02
7.625000000000e-03,8.530186722135e+02
7.630000000000e-03,8.533836087902e+02
7.635000000000e-03,8.537258499459e+02
7.640000000000e-03,8.540496129950e+02
7.645000000000e-03,8.543683405472e+02
7.650000000000e-03,8.546965978670e+02
7.655000000000e-03,8.550415972738e+02
7.660000000000e-03,8.553973291455e+02
7.665000000000e-03,8.557546907701e+02
7.670000000000e-03,8.561089859440e+02
7.675000000000e-03,8.564639247609e+02
7.680000000000e-03,8.568264630400e+02
7.685000000000e-03,8.572023803676e+02
7.690000000000e-03,8.575929475013e+02
7.695000000000e-03,8.579948303497e+02
7.700000000000e-03,8.584021030094e+02
7.705000000000e-03,8.588094626511e+02
7.710000000000e-03,8.592137685740e+02
7.715000000000e-03,8.596144732020e+02
7.720000000000e-03,8.600124504391e+02
7.725000000000e-03,8.604107872858e+02
7.730000000000e-03,8.608134788163e+02
7.735000000000e-03,8.612210279873e+02
7.740000000000e-03,8.616315183873e+02
7.745000000000e-03,8.620422944773e+02
7.750000000000e-03,8.624486871799e+02
7.755000000000e-03,8.628454872531e+02
7.760000000000e-03,8.632281336639e+02
7.765000000000e-03,8.635901349430e+02
7.770000000000e-03,8.639295086617e+02
7.775000000000e-03,8.642547976398e+02
7.780000000000e-03,8.645800106136e+02
7.785000000000e-03,8.649145053646e+02
7.790000000000e-03,8.652563421157e+02
7.795000000000e-03,8.655991524296e+02
7.800000000000e-03,8.659390342019e+02
7.805000000000e-03,8.662788826099e+02
7.810000000000e-03,8.666261834445e+02
7.815000000000e-03,8.669863761990e+02
7.820000000000e-03,8.673587594993e+02
7.825000000000e-03,8.677386210174e+02
7.830000000000e-03,8.681202481239e+02
7.835000000000e-03,8.684993251561e+02
7.840000000000e-03,8.688750059968e+02
7.845000000000e-03,8.692475604646e+02
7.850000000000e-03,8.696227392821e+02
7.855000000000e-03,8.700062713311e+02
7.860000000000e-03,8.704004861269e+02
7.865000000000e-03,8.708041364034e+02
7.870000000000e-03,8.712151514610e+02
7.875000000000e-03,8.716309774598e+02
7.880000000000e-03,8.720492390181e+02
7.885000000000e-03,8.724662455063e+02
7.890000000000e-03,8.728804223970e+02
7.895000000000e-03,8.732912313410e+02
7.900000000000e-03,8.736988960253e+02
7.905000000000e-03,8.741039303891e+02
7.910000000000e-03,8.745076764834e+02
7.915000000000e-03,8.749103871328e+02
7.920000000000e-03,8.753113035936e+02
7.925000000000e-03,8.757070015776e+02
7.930000000000e-03,8.760932335961e+02
7.935000000000e-03,8.764646852535e+02
7.940000000000e-03,8.768165979508e+02
7.945000000000e-03,8.771503439407e+02
7.950000000000e-03,8.774745639659e+02
7.955000000000e-03,8.778010888060e+02
7.960000000000e-03,8.781382806124e+02
7.965000000000e-03,8.784871126102e+02
7.970000000000e-03,8.788409740046e+02
7.975000000000e-03,8.791942560069e+02
7.980000000000e-03,8.795452305988e+02
7.985000000000e-03,8.798981858932e+02
7.990000000000e-03,8.802581387745e+02
7.995000000000e-03,8.806291681277e+02
8.000000000000e-03,8.810105888969e+02
8.005000000000e-03,8.813979631644e+02
8.010000000000e-03,8.817865689885e+02
8.015000000000e-03,8.821719634399e+02
8.020000000000e-03,8.825535024410e+02
8.025000000000e-03,8.829307160420e+02
8.030000000000e-03,8.833070668411e+02
8.035000000000e-03,8.836877632091e+02
8.040000000000e-03,8.840751874665e+02
8.045000000000e-03,8.844684593839e+02
8.050000000000e-03,8.848648861427e+02
8.055000000000e-03,8.852619426423e+02
8.060000000000e-03,8.856559234112e+02
8.065000000000e-03,8.860426194583e+02
8.070000000000e-03,8.864182293592e+02
8.075000000000e-03,8.867787637771e+02
8.080000000000e-03,8.871191229056e+02
8.085000000000e-03,8.874298324952e+02
8.090000000000e-03,8.876917552864e+02
8.095000000000e-03,5.523621243333e+02
8.100000000000e-03,5.525317729327e+02
8.105000000000e-03,5.526867507613e+02
8.110000000000e-03,5.528294484805e+02
8.115000000000e-03,5.529646421327e+02
8.120000000000e-03,5.530986027316e+02
8.125000000000e-03,5.532361731933e+02
8.130000000000e-03,5.533813488912e+02
8.135000000000e-03,5.535377797733e+02
8.140000000000e-03,5.537053991937e+02
8.145000000000e-03,5.538817005719e+02
8.150000000000e-03,5.540639719200e+02
8.155000000000e-03,5.542487846793e+02
8.160000000000e-03,5.544310579798e+02
8.165000000000e-03,5.546110575041e+02
8.170000000000e-03,5.547903698772e+02
8.175000000000e-03,5.549704980017e+02
8.180000000000e-03,5.551533625027e+02
8.185000000000e-03,5.553410770686e+02
8.190000000000e-03,5.555339317370e+02
8.195000000000e-03,5.557312651088e+02
8.200000000000e-03,5.559312793605e+02
8.205000000000e-03,5.561320358883e+02
8.210000000000e-03,5.563326966380e+02
8.215000000000e-03,5.565330736849e+02
8.220000000000e-03,5.567334699364e+02
8.225000000000e-03,5.569352592900e+02
8.230000000000e-03,5.571394842838e+02
8.235000000000e-03,5.573475805856e+02
8.240000000000e-03,5.575601790205e+02
8.245000000000e-03,5.577753508261e+02
8.250000000000e-03,5.579906088191e+02
8.255000000000e-03,5.582034178411e+02
8.260000000000e-03,5.584115565102e+02
8.265000000000e-03,5.586151631421e+02
8.270000000000e-03,5.588148933358e+02
8.275000000000e-03,5.590126711329e+02
8.280000000000e-03,5.592105345087e+02
8.285000000000e-03,5.594104115006e+02
8.290000000000e-03,5.596137669752e+02
8.295000000000e-03,5.598201906611e+02
8.300000000000e-03,5.600282307103e+02
8.305000000000e-03,5.602362664504e+02
8.310000000000e-03,5.604430504011e+02
8.315000000000e-03,5.606482656605e+02
8.320000000000e-03,5.608519252922e+02
8.325000000000e-03,5.610548390514e+02
8.330000000000e-03,5.612592347098e+02
8.335000000000e-03,5.614673675872e+02
8.340000000000e-03,5.616804917363e+02
8.345000000000e-03,5.618989795919e+02
8.350000000000e-03,5.621219530111e+02
8.355000000000e-03,5.623468470535e+02
8.360000000000e-03,5.625707864244e+02
8.365000000000e-03,5.627924809681e+02
8.370000000000e-03,5.630104234924e+02
8.375000000000e-03,5.632246239598e+02
8.380000000000e-03,5.634360249045e+02
8.385000000000e-03,5.636460091518e+02
8.390000000000e-03,5.638570332621e+02
8.395000000000e-03,5.640702319911e+02
8.400000000000e-03,5.642862653185e+02
8.405000000000e-03,5.645040519344e+02
8.410000000000e-03,5.647187099282e+02
8.415000000000e-03,5.649286790061e+02
8.420000000000e-03,5.651322564910e+02
8.425000000000e-03,5.653277506027e+02
8.430000000000e-03,5.655131316548e+02
8.435000000000e-03,5.656858122660e+02
8.440000000000e-03,5.658436652985e+02
8.445000000000e-03,5.659834883417e+02
8.450000000000e-03,5.661052687885e+02
8.455000000000e-03,5.662174694058e+02
8.460000000000e-03,5.663320523990e+02
8.465000000000e-03,5.664522157038e+02
8.470000000000e-03,5.665805184166e+02
8.475000000000e-03,5.667169140246e+02
8.480000000000e-03,5.668612339657e+02
8.485000000000e-03,5.670136089296e+02
8.490000000000e-03,5.671727531349e+02
8.495000000000e-03,5.673369964724e+02
8.500000000000e-03,5.675070002858e+02
8.505000000000e-03,5.676806210393e+02
8.510000000000e-03,5.678582509913e+02
8.515000000000e-03,5.680406217201e+02
8.520000000000e-03,5.682277971320e+02
8.525000000000e-03,5.684190745776e+02
8.530000000000e-03,5.686127907316e+02
8.535000000000e-03,5.688081752552e+02
8.540000000000e-03,5.690048090345e+02
8.545000000000e-03,5.692024043731e+02
8.550000000000e-03,5.694012453212e+02
8.555000000000e-03,5.696023901678e+02
8.560000000000e-03,5.698070582722e+02
8.565000000000e-03,5.700160599519e+02
8.570000000000e-03,5.702297033457e+02
8.575000000000e-03,5.704475119780e+02
8.580000000000e-03,5.706689900689e+02
8.585000000000e-03,5.708927697692e+02
8.590000000000e-03,5.711164686817e+02
8.595000000000e-03,5.713366640363e+02
8.600000000000e-03,5.715526870160e+02
8.605000000000e-03,5.717639692180e+02
8.610000000000e-03,5.719706312559e+02
8.615000000000e-03,5.721732600253e+02
8.620000000000e-03,5.723732652577e+02
8.625000000000e-03,5.725727082702e+02
8.630000000000e-03,5.727732984770e+02
8.635000000000e-03,5.729754443439e+02
8.640000000000e-03,5.731791649104e+02
8.645000000000e-03,5.733832084954e+02
8.650000000000e-03,5.735859165501e+02
8.655000000000e-03,5.737833227055e+02
8.660000000000e-03,5.739709861261e+02
8.665000000000e-03,5.741426788793e+02
8.670000000000e-03,5.742910932465e+02
8.675000000000e-03,5.744168208776e+02
8.680000000000e-03,5.745256537886e+02
8.685000000000e-03,5.746234847517e+02
8.690000000000e-03,5.747136206708e+02
8.695000000000e-03,5.747970529324e+02
8.700000000000e-03,5.748785599344e+02
8.705000000000e-03,5.749637315042e+02
8.710000000000e-03,5.750542274678e+02
8.715000000000e-03,5.751454201211e+02
8.720000000000e-03,5.752364635970e+02
8.725000000000e-03,5.753303984624e+02
8.730000000000e-03,5.754322642529e+02
8.735000000000e-03,5.755457639521e+02
8.740000000000e-03,5.756717668917e+02
8.745000000000e-03,5.758089286225e+02
8.750000000000e-03,5.759538820248e+02
8.755000000000e-03,5.761031634500e+02
8.760000000000e-03,5.762564230225e+02
8.765000000000e-03,5.764146522051e+02
8.770000000000e-03,5.765789945115e+02
8.775000000000e-03,5.767485453348e+02
8.780000000000e-03,5.769209843420e+02
8.785000000000e-03,5.770946990513e+02
8.790000000000e-03,5.772674551203e+02
8.795000000000e-03,5.774380920799e+02
8.800000000000e-03,5.776065061090e+02
8.805000000000e-03,5.777736196518e+02
8.810000000000e-03,5.779414528930e+02
8.815000000000e-03,5.781115802207e+02
8.820000000000e-03,5.782852514664e+02
8.825000000000e-03,5.784616131846e+02
8.830000000000e-03,5.786361999183e+02
8.835000000000e-03,5.788029360911e+02
8.840000000000e-03,5.789535471561e+02
8.845000000000e-03,5.790799280310e+02
8.850000000000e-03,5.791857620813e+02
8.855000000000e-03,5.792806241228e+02
8.860000000000e-03,5.793759630874e+02
8.865000000000e-03,5.794797339787e+02
8.870000000000e-03,5.795972064993e+02
8.875000000000e-03,5.797309250650e+02
8.880000000000e-03,5.798771665009e+02
8.885000000000e-03,5.800274183747e+02
8.890000000000e-03,5.801808932275e+02
8.895000000000e-03,5.803375347940e+02
8.900000000000e-03,5.804979407929e+02
8.905000000000e-03,5.806630673257e+02
8.910000000000e-03,5.808340535974e+02
8.915000000000e-03,5.810104370112e+02
8.920000000000e-03,5.811909728885e+02
8.925000000000e-03,5.813750781937e+02
8.930000000000e-03,5.815634901280e+02
8.935000000000e-03,5.817554093471e+02
8.940000000000e-03,5.819474077254e+02
8.945000000000e-03,5.821394526830e+02
8.950000000000e-03,5.823305839207e+02
8.955000000000e-03,5.825191239944e+02
8.960000000000e-03,5.827031524036e+02
8.965000000000e-03,5.828801512565e+02
8.970000000000e-03,5.830457224027e+02
8.975000000000e-03,5.831941761508e+02
8.980000000000e-03,5.833192979895e+02
8.985000000000e-03,5.834215174897e+02
8.990000000000e-03,5.835118162883e+02
8.995000000000e-03,5.836004820480e+02
9.000000000000e-03,5.836963872004e+02
9.005000000000e-03,5.838049655102e+02
9.010000000000e-03,5.839294332922e+02
9.015000000000e-03,5.840704649036e+02
9.020000000000e-03,5.842206125764e+02
9.025000000000e-03,5.843711438306e+02
9.030000000000e-03,5.845227783421e+02
9.035000000000e-03,5.846754432587e+02
9.040000000000e-03,5.848307289537e+02
9.045000000000e-03,5.849903218391e+02
9.050000000000e-03,5.851550751091e+02
9.055000000000e-03,5.853228168879e+02
9.060000000000e-03,5.854896942395e+02
9.065000000000e-03,5.856518440045e+02
9.070000000000e-03,5.858015317251e+02
9.075000000000e-03,5.859293080956e+02
9.080000000000e-03,5.860259465144e+02
9.085000000000e-03,5.861032545726e+02
9.090000000000e-03,5.861794869429e+02
9.095000000000e-03,5.862694116088e+02
9.100000000000e-03,5.863728576507e+02
9.105000000000e-03,5.864772549600e+02
9.110000000000e-03,5.865832346645e+02
9.115000000000e-03,5.866947463520e+02
9.120000000000e-03,5.868148964604e+02
9.125000000000e-03,5.869428749947e+02
9.130000000000e-03,5.870734060181e+02
9.135000000000e-03,5.871992173250e+02
9.140000000000e-03,5.873089455933e+02
9.145000000000e-03,5.873860647349e+02
9.150000000000e-03,5.855457005764e+02
9.155000000000e-03,5.855968331387e+02
9.160000000000e-03,5.856591812417e+02
9.165000000000e-03,5.857182240723e+02
9.170000000000e-03,5.836487381736e+02
9.175000000000e-03,4.922648032965e+02
9.180000000000e-03,4.923229725482e+02
9.185000000000e-03,4.924040948226e+02
9.190000000000e-03,4.925008261114e+02
9.195000000000e-03,4.926048771523e+02
9.200000000000e-03,4.927148239386e+02
9.205000000000e-03,4.928346332402e+02
9.210000000000e-03,4.929686983327e+02
9.215000000000e-03,4.931172580205e+02
9.220000000000e-03,4.932775935802e+02
9.225000000000e-03,4.934449849336e+02
9.230000000000e-03,4.936156987482e+02
9.235000000000e-03,4.937876954873e+02
9.240000000000e-03,4.939608597382e+02
9.245000000000e-03,4.941353285275e+02
9.250000000000e-03,4.943129989535e+02
9.255000000000e-03,4.944953367944e+02
9.260000000000e-03,4.946836778738e+02
9.265000000000e-03,4.948783940678e+02
9.270000000000e-03,4.950789865764e+02
9.275000000000e-03,4.952845052728e+02
9.280000000000e-03,4.954938971511e+02
9.285000000000e-03,4.957060477063e+02
9.290000000000e-03,4.959202936843e+02
9.295000000000e-03,4.961357082412e+02
9.300000000000e-03,4.963513987864e+02
9.305000000000e-03,4.965666943356e+02
9.310000000000e-03,4.967812203420e+02
9.315000000000e-03,4.969944487972e+02
9.320000000000e-03,4.972062431926e+02
9.325000000000e-03,4.974163366164e+02
9.330000000000e-03,4.976249144267e+02
9.335000000000e-03,4.978321092165e+02
9.340000000000e-03,4.980382654411e+02
9.345000000000e-03,4.982438731523e+02
9.350000000000e-03,4.984492245002e+02
9.355000000000e-03,4.986548437456e+02
9.360000000000e-03,4.988610590864e+02
9.365000000000e-03,4.990679994461e+02
9.370000000000e-03,4.992751407341e+02
9.375000000000e-03,4.994819794195e+02
9.380000000000e-03,4.996874413800e+02
9.385000000000e-03,4.998901639676e+02
9.390000000000e-03,5.000890433215e+02
9.395000000000e-03,5.002828794197e+02
9.400000000000e-03,5.004704182541e+02
9.405000000000e-03,5.006496905609e+02
9.410000000000e-03,5.008192720835e+02
9.415000000000e-03,5.009794221232e+02
9.420000000000e-03,5.011320182052e+02
9.425000000000e-03,5.012825152503e+02
9.430000000000e-03,5.014355603430e+02
9.435000000000e-03,5.015954686961e+02
9.440000000000e-03,5.017639411346e+02
9.445000000000e-03,5.019406498505e+02
9.450000000000e-03,5.021236385366e+02
9.455000000000e-03,5.023109086184e+02
9.460000000000e-03,5.025006995100e+02
9.465000000000e-03,5.026914168061e+02
9.470000000000e-03,5.028819561445e+02
9.475000000000e-03,5.030721654097e+02
9.480000000000e-03,5.032623432849e+02
9.485000000000e-03,5.034533700817e+02
9.490000000000e-03,5.036460986748e+02
9.495000000000e-03,5.038417326659e+02
9.500000000000e-03,5.040412743852e+02
9.505000000000e-03,5.042454110857e+02
9.510000000000e-03,5.044539568971e+02
9.515000000000e-03,5.046664034987e+02
9.520000000000e-03,5.048819278202e+02
9.525000000000e-03,5.050998246455e+02
9.530000000000e-03,5.053192034125e+02
9.535000000000e-03,5.055395949098e+02
9.540000000000e-03,5.057604506336e+02
9.545000000000e-03,5.059813460352e+02
9.550000000000e-03,5.062019348044e+02
9.555000000000e-03,5.064218382910e+02
9.560000000000e-03,5.066408798418e+02
9.565000000000e-03,5.068588080611e+02
9.570000000000e-03,5.070753956760e+02
9.575000000000e-03,5.072907818012e+02
9.580000000000e-03,5.075049448131e+02
9.585000000000e-03,5.077181313582e+02
9.590000000000e-03,5.079303397168e+02
9.595000000000e-03,5.081422659279e+02
9.600000000000e-03,5.083541632183e+02
9.605000000000e-03,5.085667261700e+02
9.610000000000e-03,5.087802544126e+02
9.615000000000e-03,5.089949601328e+02
9.620000000000e-03,5.092113849721e+02
9.625000000000e-03,5.094296847868e+02
9.630000000000e-03,5.096496861687e+02
9.635000000000e-03,5.098714224853e+02
9.640000000000e-03,5.100945709717e+02
9.645000000000e-03,5.103190236551e+02
9.650000000000e-03,5.105444717309e+02
9.655000000000e-03,5.107706894579e+02
9.660000000000e-03,5.109975012264e+02
9.665000000000e-03,5.112246793079e+02
9.670000000000e-03,5.114520630712e+02
9.675000000000e-03,5.116794448989e+02
9.680000000000e-03,5.119066696573e+02
9.685000000000e-03,5.121336222762e+02
9.690000000000e-03,5.123600825697e+02
9.695000000000e-03,5.125862055493e+02
9.700000000000e-03,5.128115712536e+02
9.705000000000e-03,5.130361756041e+02
9.710000000000e-03,5.132596791694e+02
9.715000000000e-03,5.134819478680e+02
9.720000000000e-03,5.137026113134e+02
9.725000000000e-03,5.139218659262e+02
9.730000000000e-03,5.141394652346e+02
9.735000000000e-03,5.143554701758e+02
9.740000000000e-03,5.145699605720e+02
9.745000000000e-03,5.147829677849e+02
9.750000000000e-03,5.149946262830e+02
9.755000000000e-03,5.152051289475e+02
9.760000000000e-03,5.154146586394e+02
9.765000000000e-03,5.156223161968e+02
9.770000000000e-03,5.158252656213e+02
9.775000000000e-03,5.160211678703e+02
9.780000000000e-03,5.162097618583e+02
9.785000000000e-03,5.163904890630e+02
9.790000000000e-03,5.165639612397e+02
9.795000000000e-03,5.167324913239e+02
9.800000000000e-03,5.168981663031e+02
9.805000000000e-03,5.170624554829e+02
9.810000000000e-03,5.172262215379e+02
9.815000000000e-03,5.173899355527e+02
9.820000000000e-03,5.175541010429e+02
9.825000000000e-03,5.177207324547e+02
9.830000000000e-03,5.178921964202e+02
9.835000000000e-03,5.180703032025e+02
9.840000000000e-03,5.182560423762e+02
9.845000000000e-03,5.184489477385e+02
9.850000000000e-03,5.186483816502e+02
9.855000000000e-03,5.188531768686e+02
9.860000000000e-03,5.190619570980e+02
9.865000000000e-03,5.192734563079e+02
9.870000000000e-03,5.194869135640e+02
9.875000000000e-03,5.197015282464e+02
9.880000000000e-03,5.199167797088e+02
9.885000000000e-03,5.201320250704e+02
9.890000000000e-03,5.203470083690e+02
9.895000000000e-03,5.205614814349e+02
9.900000000000e-03,5.207753390699e+02
9.905000000000e-03,5.209885451992e+02
9.910000000000e-03,5.212012702277e+02
9.915000000000e-03,5.214136707066e+02
9.920000000000e-03,5.216262275234e+02
9.925000000000e-03,5.218383415655e+02
9.930000000000e-03,5.220500668268e+02
9.935000000000e-03,5.222621552734e+02
9.940000000000e-03,5.224753129980e+02
9.945000000000e-03,5.226900205228e+02
9.950000000000e-03,5.229065754530e+02
9.955000000000e-03,5.231250846126e+02
9.960000000000e-03,5.233454636527e+02
9.965000000000e-03,5.235676655624e+02
9.970000000000e-03,5.237914830041e+02
9.975000000000e-03,5.240166195455e+02
9.980000000000e-03,5.242428861733e+02
9.985000000000e-03,5.244700004143e+02
9.990000000000e-03,5.246977615697e+02
9.995000000000e-03,5.249259373068e+02
1.000000000000e-02,5.251544246944e+02


==> figures/data/bench_ref_tension.csv <==
delta_mm,F
0.000000000000e+00,2.813789136555e+00
5.000000000000e-06,1.688272171850e+01
1.000000000000e-05,3.095159197122e+01
1.500000000000e-05,4.502034456867e+01
2.000000000000e-05,5.908892388635e+01
2.500000000000e-05,7.315727417073e+01
3.000000000000e-05,8.722533965806e+01
3.500000000000e-05,1.012930643214e+02
4.000000000000e-05,1.153608842170e+02
4.500000000000e-05,1.294278193341e+02
5.000000000000e-05,1.434942456585e+02
5.500000000000e-05,1.575601070001e+02
6.000000000000e-05,1.716253473696e+02
6.500000000000e-05,1.856899107158e+02
7.000000000000e-05,1.997537407815e+02
7.500000000000e-05,2.138167820575e+02
8.000000000000e-05,2.278771841110e+02
8.500000000000e-05,2.419383644811e+02
9.000000000000e-05,2.559981392517e+02
9.500000000000e-05,2.700575989647e+02
1.000000000000e-04,2.841157208483e+02
1.050000000000e-04,2.981727128958e+02
1.100000000000e-04,3.122285181559e+02
1.150000000000e-04,3.262830794102e+02
1.200000000000e-04,3.403363394047e+02
1.250000000000e-04,3.543882408081e+02
1.300000000000e-04,3.684387261859e+02
1.350000000000e-04,3.824877375134e+02
1.400000000000e-04,3.965352170752e+02
1.450000000000e-04,4.105811068489e+02
1.500000000000e-04,4.246253485045e+02
1.550000000000e-04,4.386678836674e+02
1.600000000000e-04,4.527084564148e+02
1.650000000000e-04,4.667473964787e+02
1.700000000000e-04,4.807844536663e+02
1.750000000000e-04,4.948195687736e+02
1.800000000000e-04,5.088526822762e+02
1.850000000000e-04,5.228830112497e+02
1.900000000000e-04,5.369119567320e+02
1.950000000000e-04,5.509390174931e+02
2.000000000000e-04,5.649635150542e+02
2.050000000000e-04,5.789857099306e+02
2.100000000000e-04,5.930055410579e+02
2.150000000000e-04,6.070246068508e+02
2.200000000000e-04,6.210396055061e+02
2.250000000000e-04,6.350520154021e+02
2.300000000000e-04,6.490577415988e+02
2.350000000000e-04,6.630662052481e+02
2.400000000000e-04,6.770705337201e+02
2.450000000000e-04,6.910732624383e+02
2.500000000000e-04,7.050769478957e+02
2.550000000000e-04,7.190728069383e+02
2.600000000000e-04,7.330656768709e+02
2.650000000000e-04,7.470490391922e+02
2.700000000000e-04,7.610355817561e+02
2.750000000000e-04,7.750189487665e+02
2.800000000000e-04,7.890002896156e+02
2.850000000000e-04,8.029770873102e+02
2.900000000000e-04,8.169556365293e+02
2.950000000000e-04,8.309257713367e+02
3.000000000000e-04,8.448922756561e+02
3.050000000000e-04,8.588551811172e+02
3.100000000000e-04,8.728144100993e+02
3.150000000000e-04,8.867698943776e+02
3.200000000000e-04,9.007215614965e+02
3.250000000000e-04,9.146674680747e+02
3.300000000000e-04,9.286048494672e+02
3.350000000000e-04,9.425464203459e+02
3.400000000000e-04,9.564825911445e+02
3.450000000000e-04,9.704135434632e+02
3.500000000000e-04,9.843406122251e+02
3.550000000000e-04,9.982641876162e+02
3.600000000000e-04,1.012175975557e+03
3.650000000000e-04,1.026099594378e+03
3.700000000000e-04,1.040005821819e+03
3.750000000000e-04,1.053919716491e+03
3.800000000000e-04,1.067819646926e+03
3.850000000000e-04,1.081702919665e+03
3.900000000000e-04,1.095592898135e+03
3.950000000000e-04,1.109477319990e+03
4.000000000000e-04,1.123357157454e+03
4.050000000000e-04,1.137234372764e+03
4.100000000000e-04,1.151104223924e+03
4.150000000000e-04,1.164963667738e+03
4.200000000000e-04,1.178827319881e+03
4.250000000000e-04,1.192679114000e+03
4.300000000000e-04,1.206527835133e+03
4.350000000000e-04,1.220369154479e+03
4.400000000000e-04,1.234204781800e+03
4.450000000000e-04,1.248031523586e+03
4.500000000000e-04,1.261856932049e+03
4.550000000000e-04,1.275673358820e+03
4.600000000000e-04,1.289483654271e+03
4.650000000000e-04,1.303284199465e+03
4.700000000000e-04,1.317082742408e+03
4.750000000000e-04,1.330874171455e+03
4.800000000000e-04,1.344662945516e+03
4.850000000000e-04,1.358430981810e+03
4.900000000000e-04,1.372202715569e+03
4.950000000000e-04,1.385966599675e+03
5.000000000000e-04,1.399702669804e+03
5.050000000000e-04,1.413463071519e+03
5.100000000000e-04,1.427201450115e+03
5.150000000000e-04,1.440932174722e+03
5.200000000000e-04,1.454656309945e+03
5.250000000000e-04,1.468366863630e+03
5.300000000000e-04,1.482071597498e+03
5.350000000000e-04,1.495770189817e+03
5.400000000000e-04,1.509454327977e+03
5.450000000000e-04,1.523130356887e+03
5.500000000000e-04,1.536797069339e+03
5.550000000000e-04,1.550453614733e+03
5.600000000000e-04,1.564102700545e+03
5.650000000000e-04,1.577734818366e+03
5.700000000000e-04,1.591358804646e+03
5.750000000000e-04,1.604971825354e+03
5.800000000000e-04,1.618570262659e+03
5.850000000000e-04,1.632159344060e+03
5.900000000000e-04,1.645732187043e+03
5.950000000000e-04,1.659292011022e+03
6.000000000000e-04,1.672837242135e+03
6.050000000000e-04,1.686369469465e+03
6.100000000000e-04,1.699880504779e+03
6.150000000000e-04,1.713373267969e+03
6.200000000000e-04,1.726852881990e+03
6.250000000000e-04,1.740299758344e+03
6.300000000000e-04,1.753736037148e+03
6.350000000000e-04,1.767154989396e+03
6.400000000000e-04,1.780542203219e+03
6.450000000000e-04,1.793889578714e+03
6.500000000000e-04,1.807215386381e+03
6.550000000000e-04,1.820497783824e+03
6.600000000000e-04,1.833734492635e+03
6.650000000000e-04,1.846927325702e+03
6.700000000000e-04,1.860040043561e+03
6.750000000000e-04,1.873082076618e+03
6.800000000000e-04,1.886007568790e+03
6.850000000000e-04,1.898761992752e+03
6.900000000000e-04,1.911282655867e+03
6.950000000000e-04,1.923378267206e+03
7.000000000000e-04,1.905237058288e+03
7.050000000000e-04,1.918444560527e+03
7.100000000000e-04,1.931760311673e+03
7.150000000000e-04,1.945023308125e+03
7.200000000000e-04,1.958310559946e+03
7.250000000000e-04,1.971572128766e+03
7.300000000000e-04,1.984847929732e+03
7.350000000000e-04,1.998104866328e+03
7.400000000000e-04,2.011353090548e+03
7.450000000000e-04,2.024597319472e+03
7.500000000000e-04,2.037832822893e+03
7.550000000000e-04,2.051061624524e+03
7.600000000000e-04,2.064284673101e+03
7.650000000000e-04,2.077499735487e+03
7.700000000000e-04,2.090713532489e+03
7.750000000000e-04,2.103903960300e+03
7.800000000000e-04,2.117111011674e+03
7.850000000000e-04,2.130301047801e+03
7.900000000000e-04,2.143491411296e+03
7.950000000000e-04,2.156669055787e+03
8.000000000000e-04,2.169838683378e+03
8.050000000000e-04,2.182994762441e+03
8.100000000000e-04,2.196136314682e+03
8.150000000000e-04,2.209287402557e+03
8.200000000000e-04,2.222446799720e+03
8.250000000000e-04,2.235583468950e+03
8.300000000000e-04,2.248699830776e+03
8.350000000000e-04,2.261838562935e+03
8.400000000000e-04,2.274965966133e+03
8.450000000000e-04,2.288058905593e+03
8.500000000000e-04,2.301164225641e+03
8.550000000000e-04,2.314267718815e+03
8.600000000000e-04,2.327354460878e+03
8.650000000000e-04,2.340434206438e+03
8.700000000000e-04,2.353503667468e+03
8.750000000000e-04,2.366560567729e+03
8.800000000000e-04,2.379627336102e+03
8.850000000000e-04,2.392676996201e+03
8.900000000000e-04,2.405719404328e+03
8.950000000000e-04,2.418754092209e+03
9.000000000000e-04,2.431783903352e+03
9.050000000000e-04,2.444793975418e+03
9.100000000000e-04,2.457804614193e+03
9.150000000000e-04,2.470805863726e+03
9.200000000000e-04,2.483782401384e+03
9.250000000000e-04,2.496791258308e+03
9.300000000000e-04,2.509765955239e+03
9.350000000000e-04,2.522746198083e+03
9.400000000000e-04,2.535707428759e+03
9.450000000000e-04,2.548657871994e+03
9.500000000000e-04,2.561610712589e+03
9.550000000000e-04,2.574539615156e+03
9.600000000000e-04,2.587475826061e+03
9.650000000000e-04,2.600404513985e+03
9.700000000000e-04,2.613305510960e+03
9.750000000000e-04,2.626227677355e+03
9.800000000000e-04,2.639112938851e+03
9.850000000000e-04,2.652014264346e+03
9.900000000000e-04,2.664885477313e+03
9.950000000000e-04,2.677747407971e+03
1.000000000000e-03,2.690607267681e+03
1.005000000000e-03,2.703459531750e+03
1.010000000000e-03,2.716316827267e+03
1.015000000000e-03,2.729139364235e+03
1.020000000000e-03,2.741965126722e+03
1.025000000000e-03,2.754781465472e+03
1.030000000000e-03,2.767586425093e+03
1.035000000000e-03,2.780398538691e+03
1.040000000000e-03,2.793145370284e+03
1.045000000000e-03,2.805953576217e+03
1.050000000000e-03,2.818703926087e+03
1.055000000000e-03,2.831481485532e+03
1.060000000000e-03,2.844228813611e+03
1.065000000000e-03,2.856979139528e+03
1.070000000000e-03,2.869711148247e+03
1.075000000000e-03,2.882427586731e+03
1.080000000000e-03,2.895131213722e+03
1.085000000000e-03,2.907835455690e+03
1.090000000000e-03,2.920541944165e+03
1.095000000000e-03,2.933218779051e+03
1.100000000000e-03,2.945899249072e+03
1.105000000000e-03,2.958546690807e+03
1.110000000000e-03,2.971207879858e+03
1.115000000000e-03,2.983852588993e+03
1.120000000000e-03,2.996485492816e+03
1.125000000000e-03,3.009096911378e+03
1.130000000000e-03,3.021726043481e+03
1.135000000000e-03,3.034324657998e+03
1.140000000000e-03,3.046916314908e+03
1.145000000000e-03,3.059494326578e+03
1.150000000000e-03,3.072084569362e+03
1.155000000000e-03,3.084619929051e+03
1.160000000000e-03,3.097170620545e+03
1.165000000000e-03,3.109706755268e+03
1.170000000000e-03,3.122254732115e+03
1.175000000000e-03,3.134744703929e+03
1.180000000000e-03,3.147237319611e+03
1.185000000000e-03,3.159733417167e+03
1.190000000000e-03,3.172219949210e+03
1.195000000000e-03,3.184698620481e+03
1.200000000000e-03,3.197173599297e+03
1.205000000000e-03,3.209609323252e+03
1.210000000000e-03,3.222048630272e+03
1.215000000000e-03,3.234497086423e+03
1.220000000000e-03,3.246891863242e+03
1.225000000000e-03,3.259304443966e+03
1.230000000000e-03,3.271713755461e+03
1.235000000000e-03,3.284068732846e+03
1.240000000000e-03,3.296438640001e+03
1.245000000000e-03,3.308792105806e+03
1.250000000000e-03,3.321135827865e+03
1.255000000000e-03,3.333459502337e+03
1.260000000000e-03,3.345789022694e+03
1.265000000000e-03,3.358094379495e+03
1.270000000000e-03,3.370397049670e+03
1.275000000000e-03,3.382655554386e+03
1.280000000000e-03,3.394944722545e+03
1.285000000000e-03,3.407197635472e+03
1.290000000000e-03,3.419453891682e+03
1.295000000000e-03,3.431679571750e+03
1.300000000000e-03,3.443912036747e+03
1.305000000000e-03,3.456099765123e+03
1.310000000000e-03,3.468300893952e+03
1.315000000000e-03,3.480485325219e+03
1.320000000000e-03,3.492644292048e+03
1.325000000000e-03,3.504792611249e+03
1.330000000000e-03,3.516939136473e+03
1.335000000000e-03,3.529063403351e+03
1.340000000000e-03,3.541167135874e+03
1.345000000000e-03,3.553284939219e+03
1.350000000000e-03,3.565342525047e+03
1.355000000000e-03,3.577462847268e+03
1.360000000000e-03,3.589499498285e+03
1.365000000000e-03,3.601494290309e+03
1.370000000000e-03,3.613573396375e+03
1.375000000000e-03,3.625596687422e+03
1.380000000000e-03,3.637583058410e+03
1.385000000000e-03,3.649563326611e+03
1.390000000000e-03,3.661544863952e+03
1.395000000000e-03,3.673484970942e+03
1.400000000000e-03,3.685447082125e+03
1.405000000000e-03,3.697363128156e+03
1.410000000000e-03,3.709286776722e+03
1.415000000000e-03,3.721172842001e+03
1.420000000000e-03,3.733052745047e+03
1.425000000000e-03,3.744915289868e+03
1.430000000000e-03,3.756781401010e+03
1.435000000000e-03,3.768600010493e+03
1.440000000000e-03,3.780412143380e+03
1.445000000000e-03,3.792215869547e+03
1.450000000000e-03,3.804010952759e+03
1.455000000000e-03,3.815754652079e+03
1.460000000000e-03,3.827502776213e+03
1.465000000000e-03,3.839231668408e+03
1.470000000000e-03,3.850952993382e+03
1.475000000000e-03,3.862651854495e+03
1.480000000000e-03,3.874338061621e+03
1.485000000000e-03,3.886001217770e+03
1.490000000000e-03,3.897614849686e+03
1.495000000000e-03,3.909256866575e+03
1.500000000000e-03,3.920862789141e+03
1.505000000000e-03,3.932453761624e+03
1.510000000000e-03,3.944013810164e+03
1.515000000000e-03,3.955564609774e+03
1.520000000000e-03,3.967062610167e+03
1.525000000000e-03,3.978586090014e+03
1.530000000000e-03,3.990062807723e+03
1.535000000000e-03,4.001534154629e+03
1.540000000000e-03,4.012968802626e+03
1.545000000000e-03,4.024380891377e+03
1.550000000000e-03,4.035775339844e+03
1.555000000000e-03,4.047147282547e+03
1.560000000000e-03,4.058490538458e+03
1.565000000000e-03,4.069807186871e+03
1.570000000000e-03,4.081098554649e+03
1.575000000000e-03,4.092315659088e+03
1.580000000000e-03,4.103561706703e+03
1.585000000000e-03,4.114776068717e+03
1.590000000000e-03,4.125949885386e+03
1.595000000000e-03,4.137067433981e+03
1.600000000000e-03,4.148194427155e+03
1.605000000000e-03,4.159196768146e+03
1.610000000000e-03,4.170196340474e+03
1.611000000000e-03,4.172407003251e+03
1.612000000000e-03,4.174526034533e+03
1.613000000000e-03,4.176775901831e+03
1.614000000000e-03,4.178942281828e+03
1.615000000000e-03,4.181116822083e+03
1.616000000000e-03,4.183291736232e+03
1.617000000000e-03,4.185462586712e+03
1.618000000000e-03,4.187631300849e+03
1.619000000000e-03,4.189786983551e+03
1.620000000000e-03,4.191952077672e+03
1.621000000000e-03,4.194100450676e+03
1.622000000000e-03,4.196269477756e+03
1.623000000000e-03,4.198392867527e+03
1.624000000000e-03,4.200506702568e+03
1.625000000000e-03,4.202660594896e+03
1.626000000000e-03,4.204770031961e+03
1.627000000000e-03,4.206829011299e+03
1.628000000000e-03,4.208979054787e+03
1.629000000000e-03,4.211104667614e+03
1.630000000000e-03,4.213175126705e+03
1.631000000000e-03,4.215266387366e+03
1.632000000000e-03,4.217298850716e+03
1.633000000000e-03,4.218974362850e+03
1.634000000000e-03,4.221108350316e+03
1.635000000000e-03,4.222767679122e+03
1.636000000000e-03,4.171847648112e+03
1.637000000000e-03,2.271121245265e+03
1.638000000000e-03,2.272285605415e+03
1.639000000000e-03,2.273209405217e+03
1.640000000000e-03,2.274370803899e+03
1.641000000000e-03,2.275525243742e+03
1.642000000000e-03,2.276661781966e+03
1.643000000000e-03,2.277842921607e+03
1.644000000000e-03,2.278968841077e+03
1.645000000000e-03,2.280120858280e+03
1.646000000000e-03,2.281264345836e+03
1.647000000000e-03,2.282422978929e+03
1.648000000000e-03,2.283616514629e+03
1.649000000000e-03,2.284771769886e+03
1.650000000000e-03,2.285948958371e+03
1.651000000000e-03,2.287080037289e+03
1.652000000000e-03,2.288264249539e+03
1.653000000000e-03,2.289426633946e+03
1.654000000000e-03,2.290627023109e+03
1.655000000000e-03,2.291747007912e+03
1.656000000000e-03,2.292916210330e+03
1.657000000000e-03,2.294076430269e+03
1.658000000000e-03,2.295243589104e+03
1.659000000000e-03,2.296433447874e+03
1.660000000000e-03,2.297586949868e+03
1.665000000000e-03,2.303437407597e+03
1.670000000000e-03,2.309295026878e+03
1.675000000000e-03,2.315175145199e+03
1.680000000000e-03,2.321044456555e+03
1.685000000000e-03,2.326940882695e+03
1.690000000000e-03,2.332814538971e+03
1.695000000000e-03,2.338710379851e+03
1.700000000000e-03,2.344632041347e+03
1.705000000000e-03,2.350484477181e+03
1.710000000000e-03,2.356411238627e+03
1.715000000000e-03,2.362274224141e+03
1.720000000000e-03,2.368151443918e+03
1.725000000000e-03,2.373998539708e+03
1.730000000000e-03,2.379847919576e+03
1.735000000000e-03,2.385654862957e+03
1.740000000000e-03,2.391460486228e+03
1.745000000000e-03,2.397236094019e+03
1.750000000000e-03,2.402931828301e+03
1.755000000000e-03,2.408654382315e+03
1.760000000000e-03,2.414330308943e+03
1.765000000000e-03,2.419966259448e+03
1.770000000000e-03,2.425519297627e+03
1.775000000000e-03,2.431063427085e+03
1.780000000000e-03,2.436567503462e+03
1.785000000000e-03,2.442026269561e+03
1.790000000000e-03,2.447386122716e+03
1.795000000000e-03,2.452795738919e+03
1.800000000000e-03,2.457799882975e+03
1.805000000000e-03,2.462570601949e+03
1.810000000000e-03,2.466945168748e+03
1.815000000000e-03,2.470568481765e+03
1.820000000000e-03,1.260739766018e+03
1.825000000000e-03,1.263904260050e+03
1.830000000000e-03,1.267028260564e+03
1.835000000000e-03,1.270084067354e+03
1.840000000000e-03,1.273157525418e+03
1.845000000000e-03,1.276182167950e+03
1.850000000000e-03,1.279187987710e+03
1.855000000000e-03,1.282209954785e+03
1.860000000000e-03,1.285137054095e+03
1.865000000000e-03,1.288096402623e+03
1.870000000000e-03,1.290995985123e+03
1.875000000000e-03,1.293901718467e+03
1.880000000000e-03,1.296780139552e+03
1.885000000000e-03,1.299702377416e+03
1.890000000000e-03,1.302551213469e+03
1.895000000000e-03,1.305434750100e+03
1.900000000000e-03,1.308278593304e+03
1.905000000000e-03,1.311161525589e+03
1.910000000000e-03,1.314015000458e+03
1.915000000000e-03,1.316877801209e+03
1.920000000000e-03,1.319711703671e+03
1.925000000000e-03,1.322568793258e+03
1.930000000000e-03,1.325401830778e+03
1.935000000000e-03,1.328251156392e+03
1.940000000000e-03,1.331106769089e+03
1.945000000000e-03,1.333958729989e+03
1.950000000000e-03,1.336786434776e+03
1.955000000000e-03,1.339677485386e+03
1.960000000000e-03,1.342522240955e+03
1.965000000000e-03,1.345380320882e+03
1.970000000000e-03,1.348238959043e+03
1.975000000000e-03,1.351069820406e+03
1.980000000000e-03,1.353954693396e+03
1.985000000000e-03,1.356814618728e+03
1.990000000000e-03,1.359665040784e+03
1.995000000000e-03,1.362514765410e+03
2.000000000000e-03,1.365318884014e+03
2.005000000000e-03,1.368213203708e+03
2.010000000000e-03,1.371070842051e+03
2.015000000000e-03,1.373943571955e+03
2.020000000000e-03,1.376818174624e+03
2.025000000000e-03,1.379653870709e+03
2.030000000000e-03,1.382531035254e+03
2.035000000000e-03,1.385379813181e+03
2.040000000000e-03,1.388253622299e+03
2.045000000000e-03,1.391093723354e+03
2.050000000000e-03,1.393936511670e+03
2.055000000000e-03,1.396814569271e+03
2.060000000000e-03,1.399680579237e+03
2.065000000000e-03,1.402491126457e+03
2.070000000000e-03,1.405335638913e+03
2.075000000000e-03,1.408152204782e+03
2.080000000000e-03,1.411001274915e+03
2.085000000000e-03,1.413784642704e+03
2.090000000000e-03,1.416568040131e+03
2.095000000000e-03,1.419421507479e+03
2.100000000000e-03,1.422179441540e+03
2.105000000000e-03,1.424994004207e+03
2.110000000000e-03,1.427703687474e+03
2.115000000000e-03,1.430461899904e+03
2.120000000000e-03,1.433136147723e+03
2.125000000000e-03,1.435853368315e+03
2.130000000000e-03,1.438501361439e+03
2.135000000000e-03,1.441131274091e+03
2.140000000000e-03,1.442781041510e+03
2.145000000000e-03,1.379266302915e+03
2.150000000000e-03,1.382394750613e+03
2.155000000000e-03,1.385668375946e+03
2.160000000000e-03,1.388858555346e+03
2.165000000000e-03,1.392066863205e+03
2.170000000000e-03,1.395191058935e+03
2.175000000000e-03,1.398362292246e+03
2.180000000000e-03,1.401641910030e+03
2.185000000000e-03,1.404825586917e+03
2.190000000000e-03,1.407946619196e+03
2.195000000000e-03,1.411215367251e+03
2.200000000000e-03,1.414402534069e+03
2.205000000000e-03,1.417521249455e+03
2.210000000000e-03,1.420769488688e+03
2.215000000000e-03,1.423934313590e+03
2.220000000000e-03,1.427095106275e+03
2.225000000000e-03,1.430245507057e+03
2.230000000000e-03,1.433515439957e+03
2.235000000000e-03,1.436597773013e+03
2.240000000000e-03,1.439839920717e+03
2.245000000000e-03,1.443009455517e+03
2.250000000000e-03,1.446178347619e+03
2.255000000000e-03,1.449419159146e+03
2.260000000000e-03,1.452476879707e+03
2.265000000000e-03,1.455718669037e+03
2.270000000000e-03,1.458850520646e+03
2.275000000000e-03,1.462002893170e+03
2.280000000000e-03,1.465264404721e+03
2.285000000000e-03,1.468318489486e+03
2.290000000000e-03,1.471540266124e+03
2.295000000000e-03,1.474704190981e+03
2.300000000000e-03,1.477867100911e+03
2.305000000000e-03,1.480964668696e+03
2.310000000000e-03,1.484193218659e+03
2.315000000000e-03,1.487267372565e+03
2.320000000000e-03,1.490484904617e+03
2.325000000000e-03,1.493693508201e+03
2.330000000000e-03,1.496842395916e+03
2.335000000000e-03,1.499961133204e+03
2.340000000000e-03,1.503085130644e+03
2.345000000000e-03,1.506227152559e+03
2.350000000000e-03,1.509383417450e+03
2.355000000000e-03,1.512474618171e+03
2.360000000000e-03,1.515664105157e+03
2.365000000000e-03,1.518801514395e+03
2.370000000000e-03,1.521916701200e+03
2.375000000000e-03,1.524982715901e+03
2.380000000000e-03,1.528118059756e+03
2.385000000000e-03,1.531231210795e+03
2.390000000000e-03,1.534422298312e+03
2.395000000000e-03,1.537538085041e+03
2.400000000000e-03,1.540672119559e+03
2.405000000000e-03,1.543728403258e+03
2.410000000000e-03,1.546825867084e+03
2.415000000000e-03,1.550026211384e+03
2.420000000000e-03,1.553143009874e+03
2.425000000000e-03,1.556251612134e+03
2.430000000000e-03,1.559308764354e+03
2.435000000000e-03,1.562511618289e+03
2.440000000000e-03,1.565521394955e+03
2.445000000000e-03,1.568663225549e+03
2.450000000000e-03,1.571748277372e+03
2.455000000000e-03,1.574823491721e+03
2.460000000000e-03,1.577938547513e+03
2.465000000000e-03,1.581002658044e+03
2.470000000000e-03,1.584096801992e+03
2.475000000000e-03,1.587283338841e+03
2.480000000000e-03,1.590295912443e+03
2.485000000000e-03,1.593376770365e+03
2.490000000000e-03,1.596562122460e+03
2.495000000000e-03,1.599651012804e+03
2.500000000000e-03,1.602724881165e+03
2.505000000000e-03,1.605766462057e+03
2.510000000000e-03,1.608845834417e+03
2.515000000000e-03,1.611960632379e+03
2.520000000000e-03,1.615000834152e+03
2.525000000000e-03,1.618124122717e+03
2.530000000000e-03,1.621126688655e+03
2.535000000000e-03,1.624207617968e+03
2.540000000000e-03,1.627272035288e+03
2.545000000000e-03,1.630367767304e+03
2.550000000000e-03,1.633398573941e+03
2.555000000000e-03,1.636403029673e+03
2.560000000000e-03,1.639514017581e+03
2.565000000000e-03,1.642573714896e+03
2.570000000000e-03,1.645655340888e+03
2.575000000000e-03,1.648707323593e+03
2.580000000000e-03,1.651758742322e+03
2.585000000000e-03,1.654803411547e+03
2.590000000000e-03,1.657777328414e+03
2.595000000000e-03,1.660925327620e+03
2.600000000000e-03,1.663958868270e+03
2.605000000000e-03,1.667001864828e+03
2.610000000000e-03,1.670009194353e+03
2.615000000000e-03,1.673034106366e+03
2.620000000000e-03,1.676053523716e+03
2.625000000000e-03,1.679100302492e+03
2.630000000000e-03,1.682118137803e+03
2.635000000000e-03,1.685265434705e+03
2.640000000000e-03,1.688229216850e+03
2.645000000000e-03,1.691264370245e+03
2.650000000000e-03,1.694296657748e+03
2.655000000000e-03,1.697321477461e+03
2.660000000000e-03,1.700327797114e+03
2.665000000000e-03,1.703359096941e+03
2.670000000000e-03,1.706332704880e+03
2.675000000000e-03,1.709373411254e+03
2.680000000000e-03,1.712386551193e+03
2.685000000000e-03,1.715449195698e+03
2.690000000000e-03,1.718436469418e+03
2.695000000000e-03,1.721422376507e+03
2.700000000000e-03,1.724344370306e+03
2.705000000000e-03,1.727407040871e+03
2.710000000000e-03,1.730406052956e+03
2.715000000000e-03,1.733353005805e+03
2.720000000000e-03,1.736449163240e+03
2.725000000000e-03,1.739393452646e+03
2.730000000000e-03,1.742405748044e+03
2.735000000000e-03,1.745391910179e+03
2.740000000000e-03,1.748284334760e+03
2.745000000000e-03,1.751352470066e+03
2.750000000000e-03,1.754338493483e+03
2.755000000000e-03,1.757331876768e+03
2.760000000000e-03,1.760297147579e+03
2.765000000000e-03,1.763266485506e+03
2.770000000000e-03,1.766146622352e+03
2.775000000000e-03,1.769160968317e+03
2.780000000000e-03,1.772088493578e+03
2.785000000000e-03,1.775112494239e+03
2.790000000000e-03,1.778096369073e+03
2.795000000000e-03,1.781041361384e+03
2.800000000000e-03,1.784008851822e+03
2.805000000000e-03,1.786879641353e+03
2.810000000000e-03,1.789915880874e+03
2.815000000000e-03,1.792860851517e+03
2.820000000000e-03,1.795789613276e+03
2.825000000000e-03,1.798742138162e+03
2.830000000000e-03,1.801707842431e+03
2.835000000000e-03,1.804613937298e+03
2.840000000000e-03,1.807576152735e+03
2.845000000000e-03,1.810487253904e+03
2.850000000000e-03,1.813429818330e+03
2.855000000000e-03,1.816301135056e+03
2.860000000000e-03,1.819289861032e+03
2.865000000000e-03,1.822202241465e+03
2.870000000000e-03,1.825128505523e+03
2.875000000000e-03,1.828015874621e+03
2.880000000000e-03,1.830946192740e+03
2.885000000000e-03,1.833813328381e+03
2.890000000000e-03,1.836783415473e+03
2.895000000000e-03,1.839677584171e+03
2.900000000000e-03,1.842582451526e+03
2.905000000000e-03,1.845476401408e+03
2.910000000000e-03,1.848398833804e+03
2.915000000000e-03,1.851272371245e+03
2.920000000000e-03,1.854116028355e+03
2.925000000000e-03,1.857053234300e+03
2.930000000000e-03,1.859944769092e+03
2.935000000000e-03,1.862820875722e+03
2.940000000000e-03,1.865614737951e+03
2.945000000000e-03,1.868565729674e+03
2.950000000000e-03,1.871452473169e+03
2.955000000000e-03,1.874283356609e+03
2.960000000000e-03,1.877091716219e+03
2.965000000000e-03,1.879911095174e+03
2.970000000000e-03,1.882841601946e+03
2.975000000000e-03,1.885612847434e+03
2.980000000000e-03,1.888569246152e+03
2.985000000000e-03,1.891345585447e+03
2.990000000000e-03,1.894187571369e+03
2.995000000000e-03,1.896937194406e+03
3.000000000000e-03,1.899741118165e+03
3.005000000000e-03,1.902603163805e+03
3.010000000000e-03,1.905388420406e+03
3.015000000000e-03,1.908219223787e+03
3.020000000000e-03,1.910956121431e+03
3.025000000000e-03,1.913831467104e+03
3.030000000000e-03,1.916613135981e+03
3.035000000000e-03,1.919372572949e+03
3.040000000000e-03,1.922114343247e+03
3.045000000000e-03,1.924806046937e+03
3.050000000000e-03,1.927610660837e+03
3.055000000000e-03,1.930347638138e+03
3.060000000000e-03,1.933048164293e+03
3.065000000000e-03,1.935729187483e+03
3.070000000000e-03,1.938370169951e+03
3.075000000000e-03,1.941009227885e+03
3.080000000000e-03,1.943481443016e+03
3.085000000000e-03,1.946118004486e+03
3.090000000000e-03,1.948365106320e+03
3.095000000000e-03,1.059016702805e+03
3.100000000000e-03,1.060555981463e+03
3.105000000000e-03,1.062168833546e+03
3.110000000000e-03,1.063672542564e+03
3.115000000000e-03,1.065369256060e+03
3.120000000000e-03,1.066846865472e+03
3.125000000000e-03,1.068423660225e+03
3.130000000000e-03,1.069974422637e+03
3.135000000000e-03,1.071450489183e+03
3.140000000000e-03,1.072999462697e+03
3.145000000000e-03,1.074536179706e+03
3.150000000000e-03,1.076055448233e+03
3.155000000000e-03,1.077609404834e+03
3.160000000000e-03,1.079198929618e+03
3.165000000000e-03,1.080698035270e+03
3.170000000000e-03,1.082244544795e+03
3.175000000000e-03,1.083779861973e+03
3.180000000000e-03,1.085300071642e+03
3.185000000000e-03,1.086917408505e+03
3.190000000000e-03,1.088428142446e+03
3.195000000000e-03,1.089917432517e+03
3.200000000000e-03,1.091473661993e+03
3.205000000000e-03,1.093061819967e+03
3.210000000000e-03,1.094493964876e+03
3.215000000000e-03,1.096146041323e+03
3.220000000000e-03,1.097677979851e+03
3.225000000000e-03,1.099207103345e+03
3.230000000000e-03,1.100718203267e+03
3.235000000000e-03,1.102171457439e+03
3.240000000000e-03,1.103738903644e+03
3.245000000000e-03,1.105214223866e+03
3.250000000000e-03,1.106921844440e+03
3.255000000000e-03,1.108383250469e+03
3.260000000000e-03,1.109803901370e+03
3.265000000000e-03,1.111414478348e+03
3.270000000000e-03,1.112927161421e+03
3.275000000000e-03,1.114340229939e+03
3.280000000000e-03,1.115860671727e+03
3.285000000000e-03,1.117460531895e+03
3.290000000000e-03,1.118884574597e+03
3.295000000000e-03,1.120407369379e+03
3.300000000000e-03,1.122042785162e+03
3.305000000000e-03,1.123424377119e+03
3.310000000000e-03,1.124908213810e+03
3.315000000000e-03,1.126527985290e+03
3.320000000000e-03,1.128058246242e+03
3.325000000000e-03,1.129503416482e+03
3.330000000000e-03,1.131107187315e+03
3.335000000000e-03,1.132479631756e+03
3.340000000000e-03,1.133982789152e+03
3.345000000000e-03,1.135627090811e+03
3.350000000000e-03,1.137066062027e+03
3.355000000000e-03,1.138568835705e+03
3.360000000000e-03,1.139964316408e+03
3.365000000000e-03,1.141574531241e+03
3.370000000000e-03,1.142931559802e+03
3.375000000000e-03,1.144489558150e+03
3.380000000000e-03,1.146042219691e+03
3.385000000000e-03,1.147444946152e+03
3.390000000000e-03,1.148933346105e+03
3.395000000000e-03,1.150557344733e+03
3.400000000000e-03,1.151992013759e+03
3.405000000000e-03,1.153479130880e+03
3.410000000000e-03,1.154870281925e+03
3.415000000000e-03,1.156381162168e+03
3.420000000000e-03,1.157855908203e+03
3.425000000000e-03,1.159287425142e+03
3.430000000000e-03,1.160772117853e+03
3.435000000000e-03,1.162299016302e+03
3.440000000000e-03,1.163753569007e+03
3.445000000000e-03,1.165255471377e+03
3.450000000000e-03,1.166713123770e+03
3.455000000000e-03,1.168187832870e+03
3.460000000000e-03,1.169660950222e+03
3.465000000000e-03,1.171124533961e+03
3.470000000000e-03,1.172613964565e+03
3.475000000000e-03,1.174081495447e+03
3.480000000000e-03,1.175552765955e+03
3.485000000000e-03,1.177027783240e+03
3.490000000000e-03,1.178549658218e+03
3.495000000000e-03,1.179955233765e+03
3.500000000000e-03,1.181389709646e+03
3.505000000000e-03,1.182890595899e+03
3.510000000000e-03,1.184319242399e+03
3.515000000000e-03,1.185797016504e+03
3.520000000000e-03,1.187229144673e+03
3.525000000000e-03,1.188745340447e+03
3.530000000000e-03,1.190135925011e+03
3.535000000000e-03,1.191631485857e+03
3.540000000000e-03,1.193050057682e+03
3.545000000000e-03,1.194608533060e+03
3.550000000000e-03,1.196057425012e+03
3.555000000000e-03,1.197481078947e+03
3.560000000000e-03,1.198923609176e+03
3.565000000000e-03,1.200275055095e+03
3.570000000000e-03,1.201727556448e+03
3.575000000000e-03,1.203147059914e+03
3.580000000000e-03,1.204628369969e+03
3.585000000000e-03,1.206063778911e+03
3.590000000000e-03,1.207474338344e+03
3.595000000000e-03,1.208955534706e+03
3.600000000000e-03,1.210322445606e+03
3.605000000000e-03,1.211782164905e+03
3.610000000000e-03,1.213193948862e+03
3.615000000000e-03,1.214590534100e+03
3.620000000000e-03,1.216029474182e+03
3.625000000000e-03,1.217448161638e+03
3.630000000000e-03,1.218832910178e+03
3.635000000000e-03,1.220384425817e+03
3.640000000000e-03,1.221689496096e+03
3.645000000000e-03,1.223172562133e+03
3.650000000000e-03,1.224500326501e+03
3.655000000000e-03,1.225872045557e+03
3.660000000000e-03,1.227306824803e+03
3.665000000000e-03,1.228679725725e+03
3.670000000000e-03,1.230082490672e+03
3.675000000000e-03,1.231526057439e+03
3.680000000000e-03,1.232902601476e+03
3.685000000000e-03,1.234353392889e+03
3.690000000000e-03,1.235582290603e+03
3.695000000000e-03,1.236957399561e+03
3.700000000000e-03,1.238259612552e+03
3.705000000000e-03,1.239617694865e+03
3.710000000000e-03,1.241062142903e+03
3.715000000000e-03,1.242342147488e+03
3.720000000000e-03,1.243555963239e+03
3.725000000000e-03,1.244845875883e+03
3.730000000000e-03,1.245956176434e+03
3.735000000000e-03,1.247092391164e+03
3.740000000000e-03,1.248107233264e+03
3.745000000000e-03,3.210775118596e+01
3.750000000000e-03,3.208582334771e+01
3.755000000000e-03,3.229117085552e+01
3.760000000000e-03,3.220874032371e+01
3.765000000000e-03,3.240387628102e+01
3.770000000000e-03,3.230256601385e+01
3.775000000000e-03,3.225812545186e+01
3.780000000000e-03,3.229833897511e+01
3.785000000000e-03,3.233855731702e+01
3.790000000000e-03,3.237877587289e+01
3.795000000000e-03,3.241843471470e+01
3.800000000000e-03,3.265599247495e+01
3.805000000000e-03,3.265845204180e+01
3.810000000000e-03,3.264078539196e+01
3.815000000000e-03,3.279078436455e+01
3.820000000000e-03,3.275954472082e+01
3.825000000000e-03,3.287194290400e+01
3.830000000000e-03,3.291233465704e+01
3.835000000000e-03,3.292147062928e+01
3.840000000000e-03,3.291427298496e+01
3.845000000000e-03,3.294559509368e+01
3.850000000000e-03,3.298579358480e+01
3.855000000000e-03,3.300536740569e+01
3.860000000000e-03,3.299655262295e+01
3.865000000000e-03,3.309976945040e+01
3.870000000000e-03,3.325690777638e+01
3.875000000000e-03,3.316269682929e+01
3.880000000000e-03,3.330490691019e+01
3.885000000000e-03,3.342538608007e+01
3.890000000000e-03,3.346570390831e+01
3.895000000000e-03,3.350595096695e+01
3.900000000000e-03,3.347588228792e+01
3.905000000000e-03,3.338519278229e+01
3.910000000000e-03,3.355277246314e+01
3.915000000000e-03,3.352740914991e+01
3.920000000000e-03,3.352429491216e+01
3.925000000000e-03,3.355099076401e+01
3.930000000000e-03,3.369043617410e+01
3.935000000000e-03,3.373042231209e+01
3.940000000000e-03,3.368518599490e+01
3.945000000000e-03,3.372606451339e+01
3.950000000000e-03,3.377893266448e+01
3.955000000000e-03,3.380563335289e+01
3.960000000000e-03,3.393097763659e+01
3.965000000000e-03,3.392538616768e+01
3.970000000000e-03,3.393819579348e+01
3.975000000000e-03,3.403415087484e+01
3.980000000000e-03,3.402817600401e+01
3.985000000000e-03,3.415636623647e+01
3.990000000000e-03,3.414273976790e+01
3.995000000000e-03,3.410021543040e+01
4.000000000000e-03,3.414970407217e+01
4.005000000000e-03,3.418914330035e+01
4.010000000000e-03,3.430599990045e+01
4.015000000000e-03,3.440861411874e+01
4.020000000000e-03,3.431245317423e+01
4.025000000000e-03,3.436210788114e+01
4.030000000000e-03,3.441786749820e+01
4.035000000000e-03,3.448770562798e+01
4.040000000000e-03,3.452725536366e+01
4.045000000000e-03,3.451356126901e+01
4.050000000000e-03,3.468464785048e+01
4.055000000000e-03,3.470104455667e+01
4.060000000000e-03,3.468271756837e+01
4.065000000000e-03,3.470319037523e+01
4.070000000000e-03,3.474262029062e+01
4.075000000000e-03,3.479768231311e+01
4.080000000000e-03,3.483710867288e+01
4.085000000000e-03,3.494526752188e+01
4.090000000000e-03,3.488879856351e+01
4.095000000000e-03,3.490142441969e+01
4.100000000000e-03,3.498060191151e+01
4.105000000000e-03,3.509358337208e+01
4.110000000000e-03,3.496506770003e+01
4.115000000000e-03,3.512807334839e+01
4.120000000000e-03,3.503103978855e+01
4.125000000000e-03,3.526773932041e+01
4.130000000000e-03,3.520639030303e+01
4.135000000000e-03,3.510428230839e+01
4.140000000000e-03,3.519584277676e+01
4.145000000000e-03,3.531208490016e+01
4.150000000000e-03,3.554351982707e+01
4.155000000000e-03,3.554758558224e+01
4.160000000000e-03,3.558617905319e+01
4.165000000000e-03,3.562284032106e+01
4.170000000000e-03,3.548002528197e+01
4.175000000000e-03,3.565159828260e+01
4.180000000000e-03,3.575214845869e+01
4.185000000000e-03,3.560580323458e+01
4.190000000000e-03,3.562238996177e+01
4.195000000000e-03,3.568079790353e+01
4.200000000000e-03,3.588125331706e+01
4.205000000000e-03,3.570575051295e+01
4.210000000000e-03,3.574378487890e+01
4.215000000000e-03,3.598406202313e+01
4.220000000000e-03,3.602227090837e+01
4.225000000000e-03,3.587735921126e+01
4.230000000000e-03,3.597306327744e+01
4.235000000000e-03,3.602110264806e+01
4.240000000000e-03,3.598642467046e+01
4.245000000000e-03,3.603444036538e+01
4.250000000000e-03,3.619417927885e+01
4.255000000000e-03,3.612062226301e+01
4.260000000000e-03,3.614757404205e+01
4.265000000000e-03,3.638431628320e+01
4.270000000000e-03,3.637458054911e+01
4.275000000000e-03,3.626461238267e+01
4.280000000000e-03,3.629642580269e+01
4.285000000000e-03,3.647934339349e+01
4.290000000000e-03,3.651700345740e+01
4.295000000000e-03,3.655453061817e+01
4.300000000000e-03,3.663290284739e+01
4.305000000000e-03,3.660755452906e+01
4.310000000000e-03,3.655629909206e+01
4.315000000000e-03,3.663097090703e+01
4.320000000000e-03,3.663568448231e+01
4.325000000000e-03,3.675037761271e+01
4.330000000000e-03,3.669119353717e+01
4.335000000000e-03,3.683393289689e+01
4.340000000000e-03,3.680084289281e+01
4.345000000000e-03,3.683786219839e+01
4.350000000000e-03,3.687479335178e+01
4.355000000000e-03,3.696980813056e+01
4.360000000000e-03,3.695925826270e+01
4.365000000000e-03,3.697888028880e+01
4.370000000000e-03,3.701562402368e+01
4.375000000000e-03,3.702606974623e+01
4.380000000000e-03,3.715252070874e+01
4.385000000000e-03,3.716548518538e+01
4.390000000000e-03,3.716041842086e+01
4.395000000000e-03,3.715729686219e+01
4.400000000000e-03,3.729741487463e+01
4.405000000000e-03,3.730751486152e+01
4.410000000000e-03,3.734385534852e+01
4.415000000000e-03,3.738008058172e+01
4.420000000000e-03,3.737852105460e+01
4.425000000000e-03,3.740779624741e+01
4.430000000000e-03,3.740873447060e+01
4.435000000000e-03,3.758830140878e+01
4.440000000000e-03,3.762434701449e+01
4.445000000000e-03,3.762873686561e+01
4.450000000000e-03,3.767184648185e+01
4.455000000000e-03,3.770755490180e+01
4.460000000000e-03,3.756926415650e+01
4.465000000000e-03,3.762294749306e+01
4.470000000000e-03,3.770898936772e+01
4.475000000000e-03,3.770617000382e+01
4.480000000000e-03,3.794385104011e+01
4.485000000000e-03,3.782519009671e+01
4.490000000000e-03,3.786042208441e+01
4.495000000000e-03,3.789558420755e+01
4.500000000000e-03,3.793288542515e+01
4.505000000000e-03,3.799654628466e+01
4.510000000000e-03,3.800983495761e+01
4.515000000000e-03,3.799635181152e+01
4.520000000000e-03,3.817407536606e+01
4.525000000000e-03,3.809636306609e+01
4.530000000000e-03,3.813250490023e+01
4.535000000000e-03,3.812766012175e+01
4.540000000000e-03,3.828544691620e+01
4.545000000000e-03,3.831997970366e+01
4.550000000000e-03,3.837384256017e+01
4.555000000000e-03,3.835346907691e+01
4.560000000000e-03,3.838713801578e+01
4.565000000000e-03,3.840172299959e+01
4.570000000000e-03,3.841580706450e+01
4.575000000000e-03,3.843410190364e+01
4.580000000000e-03,3.845533629881e+01
4.585000000000e-03,3.850859461277e+01
4.590000000000e-03,3.849898954058e+01
4.595000000000e-03,3.876696016475e+01
4.600000000000e-03,3.864305828999e+01
4.605000000000e-03,3.865181558020e+01
4.610000000000e-03,3.868534165888e+01
4.615000000000e-03,3.890183766518e+01
4.620000000000e-03,3.893517982645e+01
4.625000000000e-03,3.869951194398e+01
4.630000000000e-03,3.879705118668e+01
4.635000000000e-03,3.882987298915e+01
4.640000000000e-03,3.902961958221e+01
4.645000000000e-03,3.890038988230e+01
4.650000000000e-03,3.893339607079e+01
4.655000000000e-03,3.893765242432e+01
4.660000000000e-03,3.905300666751e+01
4.665000000000e-03,3.908564108585e+01
4.670000000000e-03,3.920587145257e+01
4.675000000000e-03,3.923514049411e+01
4.680000000000e-03,3.927274966500e+01
4.685000000000e-03,3.927540837687e+01
4.690000000000e-03,3.921792443513e+01
4.695000000000e-03,3.925016173489e+01
4.700000000000e-03,3.930906109024e+01
4.705000000000e-03,3.923945231598e+01
4.710000000000e-03,3.944381463011e+01
4.715000000000e-03,3.925437708099e+01
4.720000000000e-03,3.953813730720e+01
4.725000000000e-03,3.956100985758e+01
4.730000000000e-03,3.938644828819e+01
4.735000000000e-03,3.946746496804e+01
4.740000000000e-03,3.964530856945e+01
4.745000000000e-03,3.959725515056e+01
4.750000000000e-03,3.956101640100e+01
4.755000000000e-03,3.977648612895e+01
4.760000000000e-03,3.980729987196e+01
4.765000000000e-03,3.967794121654e+01
4.770000000000e-03,3.976858845911e+01
4.775000000000e-03,3.979926140280e+01
4.780000000000e-03,3.974994295569e+01
4.785000000000e-03,3.985928973205e+01
4.790000000000e-03,3.998506561209e+01
4.795000000000e-03,3.993615871909e+01
4.800000000000e-03,4.004830013984e+01
4.805000000000e-03,3.987014906935e+01
4.810000000000e-03,3.994221530924e+01
4.815000000000e-03,4.001794924294e+01
4.820000000000e-03,3.999263056179e+01
4.825000000000e-03,3.998945927140e+01
4.830000000000e-03,3.999836855211e+01
4.835000000000e-03,4.030053253568e+01
4.840000000000e-03,4.004594130181e+01
4.845000000000e-03,4.030868563901e+01
4.850000000000e-03,4.015944787893e+01
4.855000000000e-03,4.018803078725e+01
4.860000000000e-03,4.020291848521e+01
4.865000000000e-03,4.017963878546e+01
4.870000000000e-03,4.025155402811e+01
4.875000000000e-03,4.027905302171e+01
4.880000000000e-03,4.043725401480e+01
4.885000000000e-03,4.038217702913e+01
4.890000000000e-03,4.040911688898e+01
4.895000000000e-03,4.037773332435e+01
4.900000000000e-03,4.059907028746e+01
4.905000000000e-03,4.062494596343e+01
4.910000000000e-03,4.057019978156e+01
4.915000000000e-03,4.055315799997e+01
4.920000000000e-03,4.051186863276e+01
4.925000000000e-03,4.059890760318e+01
4.930000000000e-03,4.075663463287e+01
4.935000000000e-03,4.062719438586e+01
4.940000000000e-03,4.083509462005e+01
4.945000000000e-03,4.066518738611e+01
4.950000000000e-03,4.068770396189e+01
4.955000000000e-03,4.070212066566e+01
4.960000000000e-03,4.071327042757e+01
4.965000000000e-03,4.081658133279e+01
4.970000000000e-03,4.104925414764e+01
4.975000000000e-03,4.084671455346e+01
4.980000000000e-03,4.077328382937e+01
4.985000000000e-03,4.084034451447e+01
4.990000000000e-03,4.077722509708e+01
4.995000000000e-03,4.103988666567e+01
5.000000000000e-03,4.083737314093e+01


==> figures/data/bench_seed_n0_shear.csv <==
delta_mm,F
1.000000000000e-04,2.075816969714e+01
2.000000000000e-04,4.137419056438e+01
3.000000000000e-04,6.171151554134e+01
4.000000000000e-04,8.200212125335e+01
5.000000000000e-04,1.033306232928e+02
6.000000000000e-04,1.238221314860e+02
7.000000000000e-04,1.443686727451e+02
8.000000000000e-04,1.645408295182e+02
9.000000000000e-04,1.847011098112e+02
1.000000000000e-03,2.052601537831e+02
1.100000000000e-03,2.268310646828e+02
1.200000000000e-03,2.463702228314e+02
1.300000000000e-03,2.661472068957e+02
1.400000000000e-03,2.876954855610e+02
1.500000000000e-03,3.088647574457e+02
1.600000000000e-03,3.261864240871e+02
1.700000000000e-03,3.474127806277e+02
1.800000000000e-03,3.665419665695e+02
1.900000000000e-03,3.878195104300e+02
2.000000000000e-03,4.067203558578e+02
2.100000000000e-03,4.287245370750e+02
2.200000000000e-03,4.519327572900e+02
2.300000000000e-03,4.704587619019e+02
2.400000000000e-03,4.919800391474e+02
2.500000000000e-03,5.083091143970e+02
2.600000000000e-03,5.281939002070e+02
2.700000000000e-03,5.515411855338e+02
2.800000000000e-03,5.705103651077e+02
2.900000000000e-03,5.900788730185e+02
3.000000000000e-03,6.105164129785e+02
3.100000000000e-03,6.320113242062e+02
3.200000000000e-03,6.473512020324e+02
3.300000000000e-03,6.670892569958e+02
3.400000000000e-03,6.893729644978e+02
3.500000000000e-03,7.071505332119e+02
3.600000000000e-03,7.285540171777e+02
3.700000000000e-03,7.519955282496e+02
3.800000000000e-03,7.709459810552e+02
3.900000000000e-03,7.895513291239e+02
4.000000000000e-03,8.057701132557e+02
4.100000000000e-03,8.231303888363e+02
4.200000000000e-03,8.409151264710e+02
4.300000000000e-03,8.709030884388e+02
4.400000000000e-03,8.919061857419e+02
4.500000000000e-03,9.087147061038e+02
4.600000000000e-03,9.211781949003e+02
4.700000000000e-03,9.441815341320e+02
4.800000000000e-03,9.682894407895e+02
4.900000000000e-03,9.828735745661e+02
5.000000000000e-03,1.001634579729e+03
5.100000000000e-03,1.020626805861e+03
5.200000000000e-03,1.038351865111e+03
5.300000000000e-03,1.054927155071e+03
5.400000000000e-03,1.072299038211e+03
5.500000000000e-03,1.093564884795e+03
5.600000000000e-03,1.117055661241e+03
5.700000000000e-03,1.133063582369e+03
5.800000000000e-03,1.144799323197e+03
5.900000000000e-03,1.170454445800e+03
6.000000000000e-03,1.177640589302e+03
6.100000000000e-03,1.198193037063e+03
6.200000000000e-03,1.220192755948e+03
6.300000000000e-03,1.231777257981e+03
6.400000000000e-03,1.239392498128e+03
6.500000000000e-03,1.246938671244e+03
6.600000000000e-03,1.192838976881e+03
6.700000000000e-03,1.192742171616e+03
6.800000000000e-03,1.081279666357e+03
6.900000000000e-03,1.005148677731e+03
7.000000000000e-03,9.785274839615e+02
7.100000000000e-03,9.493414246280e+02
7.200000000000e-03,9.006473172078e+02
7.300000000000e-03,8.998766851958e+02
7.400000000000e-03,8.993232958284e+02
7.500000000000e-03,9.087181838451e+02
7.600000000000e-03,9.077693641124e+02
7.700000000000e-03,9.165015737524e+02
7.800000000000e-03,9.151469545964e+02
7.900000000000e-03,9.208554088581e+02
8.000000000000e-03,9.273536083251e+02
8.100000000000e-03,8.391129328960e+02
8.200000000000e-03,7.349570258597e+02
8.300000000000e-03,6.867997023029e+02
8.400000000000e-03,6.662790124852e+02
8.500000000000e-03,6.636788733056e+02
8.600000000000e-03,6.577978701292e+02
8.700000000000e-03,6.525197274782e+02
8.800000000000e-03,6.587218196397e+02
8.900000000000e-03,6.564213649317e+02
9.000000000000e-03,6.582123748418e+02
9.100000000000e-03,6.615096270023e+02
9.200000000000e-03,6.586292548039e+02
9.300000000000e-03,6.524071703473e+02
9.400000000000e-03,6.661112528088e+02
9.500000000000e-03,6.649665290985e+02
9.600000000000e-03,6.460286987460e+02
9.700000000000e-03,6.530653420953e+02
9.800000000000e-03,6.521470366382e+02
9.900000000000e-03,6.450461585105e+02
1.000000000000e-02,5.630388616314e+02


==> figures/data/bench_seed_n0_tension.csv <==
delta_mm,F
5.000000000000e-05,1.406821871014e+02
1.000000000000e-04,2.802770130902e+02
1.500000000000e-04,4.224392320083e+02
2.000000000000e-04,5.600669160620e+02
2.500000000000e-04,6.992149573196e+02
3.000000000000e-04,8.374872970082e+02
3.500000000000e-04,9.750314695438e+02
4.000000000000e-04,1.113469875280e+03
4.500000000000e-04,1.249577395714e+03
5.000000000000e-04,1.389471203903e+03
5.500000000000e-04,1.526375439247e+03
6.000000000000e-04,1.651534700075e+03
6.500000000000e-04,1.794292105082e+03
7.000000000000e-04,1.920136311280e+03
7.500000000000e-04,2.025089892094e+03
8.000000000000e-04,2.156335696340e+03
8.500000000000e-04,2.293060201874e+03
9.000000000000e-04,2.415293916766e+03
9.500000000000e-04,2.555229848846e+03
1.000000000000e-03,2.679804302904e+03
1.050000000000e-03,2.812871493881e+03
1.100000000000e-03,2.947180646103e+03
1.150000000000e-03,3.067785541819e+03
1.200000000000e-03,3.196500514089e+03
1.250000000000e-03,3.327054567929e+03
1.300000000000e-03,3.440380315611e+03
1.350000000000e-03,3.567146254074e+03
1.400000000000e-03,3.687396608159e+03
1.450000000000e-03,3.801545018218e+03
1.500000000000e-03,3.924497692155e+03
1.550000000000e-03,4.033249228693e+03
1.600000000000e-03,4.158770795009e+03
1.650000000000e-03,4.282303136613e+03
1.700000000000e-03,4.365690258128e+03
1.750000000000e-03,4.417623018156e+03
1.800000000000e-03,4.160153141404e+03
1.850000000000e-03,2.574851758682e+03
1.900000000000e-03,2.287761627767e+03
1.950000000000e-03,2.177614073293e+03
2.000000000000e-03,1.402098424547e+03
2.050000000000e-03,1.428975461082e+03
2.100000000000e-03,1.469819980867e+03
2.150000000000e-03,1.484314727147e+03
2.200000000000e-03,1.518833639135e+03
2.250000000000e-03,1.495886987882e+03
2.300000000000e-03,1.518234998820e+03
2.350000000000e-03,1.559370116324e+03
2.400000000000e-03,1.587233973858e+03
2.450000000000e-03,1.620907747283e+03
2.500000000000e-03,1.662707912105e+03
2.550000000000e-03,1.677137948536e+03
2.600000000000e-03,1.709455319617e+03
2.650000000000e-03,1.749795485971e+03
2.700000000000e-03,1.773271302869e+03
2.750000000000e-03,1.820983578441e+03
2.800000000000e-03,1.844083213276e+03
2.850000000000e-03,1.863927251472e+03
2.900000000000e-03,1.883112855946e+03
2.950000000000e-03,1.922806318309e+03
3.000000000000e-03,1.953467032509e+03
3.050000000000e-03,1.981402372028e+03
3.100000000000e-03,2.011390336328e+03
3.150000000000e-03,2.039582204552e+03
3.200000000000e-03,1.148394707583e+03
3.250000000000e-03,1.157202497157e+03
3.300000000000e-03,1.162517660778e+03
3.350000000000e-03,1.187075928206e+03
3.400000000000e-03,1.194393131698e+03
3.450000000000e-03,1.216974733332e+03
3.500000000000e-03,1.222034851676e+03
3.550000000000e-03,1.240319688960e+03
3.600000000000e-03,1.260748587760e+03
3.650000000000e-03,1.263933578656e+03
3.700000000000e-03,1.291087081130e+03
3.750000000000e-03,1.242794404308e+03
3.800000000000e-03,6.847341714743e+01
3.850000000000e-03,7.260999785178e+01
3.900000000000e-03,6.981479636147e+01
3.950000000000e-03,7.007648912656e+01
4.000000000000e-03,7.209626578383e+01
4.050000000000e-03,6.415999859777e+01
4.100000000000e-03,7.394598305861e+01
4.150000000000e-03,6.892165655676e+01
4.200000000000e-03,7.188614681026e+01
4.250000000000e-03,7.773762733015e+01
4.300000000000e-03,6.822579761576e+01
4.350000000000e-03,6.936810263168e+01
4.400000000000e-03,7.060718511724e+01
4.450000000000e-03,7.313895709183e+01
4.500000000000e-03,7.088480879408e+01
4.550000000000e-03,7.173079344379e+01
4.600000000000e-03,8.126736301133e+01
4.650000000000e-03,8.345849630349e+01
4.700000000000e-03,7.705820295961e+01
4.750000000000e-03,7.215741229912e+01
4.800000000000e-03,8.218940221014e+01
4.850000000000e-03,7.553721100735e+01
4.900000000000e-03,7.909526420537e+01
4.950000000000e-03,7.680856395994e+01
5.000000000000e-03,7.253829394131e+01


==> figures/data/bench_seed_n1_shear.csv <==
delta_mm,F
1.000000000000e-04,2.078604536518e+01
2.000000000000e-04,4.137316168832e+01
3.000000000000e-04,6.179836118593e+01
4.000000000000e-04,8.196605712134e+01
5.000000000000e-04,1.030380730456e+02
6.000000000000e-04,1.236269676147e+02
7.000000000000e-04,1.440836149573e+02
8.000000000000e-04,1.643128627916e+02
9.000000000000e-04,1.849079802333e+02
1.000000000000e-03,2.057197067390e+02
1.100000000000e-03,2.270170761423e+02
1.200000000000e-03,2.458054696549e+02
1.300000000000e-03,2.668149868046e+02
1.400000000000e-03,2.865091025014e+02
1.500000000000e-03,3.078672930736e+02
1.600000000000e-03,3.260497732250e+02
1.700000000000e-03,3.472816285637e+02
1.800000000000e-03,3.684115934118e+02
1.900000000000e-03,3.871456215624e+02
2.000000000000e-03,4.089280409507e+02
2.100000000000e-03,4.296567787846e+02
2.200000000000e-03,4.505293320409e+02
2.300000000000e-03,4.664174181911e+02
2.400000000000e-03,4.923519158503e+02
2.500000000000e-03,5.099438091118e+02
2.600000000000e-03,5.289032890678e+02
2.700000000000e-03,5.515343214419e+02
2.800000000000e-03,5.677516717875e+02
2.900000000000e-03,5.875893839312e+02
3.000000000000e-03,6.069627734326e+02
3.100000000000e-03,6.340680826572e+02
3.200000000000e-03,6.500277422655e+02
3.300000000000e-03,6.719671301844e+02
3.400000000000e-03,6.895634610501e+02
3.500000000000e-03,7.073027087246e+02
3.600000000000e-03,7.338523132601e+02
3.700000000000e-03,7.493047862332e+02
3.800000000000e-03,7.649949379602e+02
3.900000000000e-03,7.915160608640e+02
4.000000000000e-03,8.055088850100e+02
4.100000000000e-03,8.289277821057e+02
4.200000000000e-03,8.470045014391e+02
4.300000000000e-03,8.675425986454e+02
4.400000000000e-03,8.843957936066e+02
4.500000000000e-03,9.051187428162e+02
4.600000000000e-03,9.297470261599e+02
4.700000000000e-03,9.447660946988e+02
4.800000000000e-03,9.679727428493e+02
4.900000000000e-03,9.804148605138e+02
5.000000000000e-03,1.001070663660e+03
5.100000000000e-03,1.022642538996e+03
5.200000000000e-03,1.035528532472e+03
5.300000000000e-03,1.058551798797e+03
5.400000000000e-03,1.078077784014e+03
5.500000000000e-03,1.099853657226e+03
5.600000000000e-03,1.114660036621e+03
5.700000000000e-03,1.123202892990e+03
5.800000000000e-03,1.143390034606e+03
5.900000000000e-03,1.164114057953e+03
6.000000000000e-03,1.172177207561e+03
6.100000000000e-03,1.203859673760e+03
6.200000000000e-03,1.206881259322e+03
6.300000000000e-03,1.227791664127e+03
6.400000000000e-03,1.238175046762e+03
6.500000000000e-03,1.256129615174e+03
6.600000000000e-03,1.202587571325e+03
6.700000000000e-03,1.185893101744e+03
6.800000000000e-03,1.100304667457e+03
6.900000000000e-03,1.023234698196e+03
7.000000000000e-03,9.761397357031e+02
7.100000000000e-03,9.578100849846e+02
7.200000000000e-03,9.451565288321e+02
7.300000000000e-03,9.257080788551e+02
7.400000000000e-03,9.024076442187e+02
7.500000000000e-03,8.954302616847e+02
7.600000000000e-03,8.951836020906e+02
7.700000000000e-03,9.047667049657e+02
7.800000000000e-03,9.162757616911e+02
7.900000000000e-03,9.163667340048e+02
8.000000000000e-03,9.213058125021e+02
8.100000000000e-03,8.033960015988e+02
8.200000000000e-03,7.383726971388e+02
8.300000000000e-03,6.995909001080e+02
8.400000000000e-03,6.838728014816e+02
8.500000000000e-03,6.806289763706e+02
8.600000000000e-03,6.713130500826e+02
8.700000000000e-03,6.699515825830e+02
8.800000000000e-03,6.731848201459e+02
8.900000000000e-03,6.723456039432e+02
9.000000000000e-03,6.766876763435e+02
9.100000000000e-03,6.720145174202e+02
9.200000000000e-03,6.773279039465e+02
9.300000000000e-03,6.765834456135e+02
9.400000000000e-03,6.772002933071e+02
9.500000000000e-03,6.784554285782e+02
9.600000000000e-03,6.810190624964e+02
9.700000000000e-03,6.863642115352e+02
9.800000000000e-03,6.853681775373e+02
9.900000000000e-03,6.922379952486e+02
1.000000000000e-02,6.788568824781e+02


==> figures/data/bench_seed_n1_tension.csv <==
delta_mm,F
5.000000000000e-05,1.404811887957e+02
1.000000000000e-04,2.794961218789e+02
1.500000000000e-04,4.194257883428e+02
2.000000000000e-04,5.605243413038e+02
2.500000000000e-04,6.978660096066e+02
3.000000000000e-04,8.383208906380e+02
3.500000000000e-04,9.750879111412e+02
4.000000000000e-04,1.108092473093e+03
4.500000000000e-04,1.252309558436e+03
5.000000000000e-04,1.388263929725e+03
5.500000000000e-04,1.531635122362e+03
6.000000000000e-04,1.663748380810e+03
6.500000000000e-04,1.803313675866e+03
7.000000000000e-04,1.940442712421e+03
7.500000000000e-04,2.062186278133e+03
8.000000000000e-04,2.145861741646e+03
8.500000000000e-04,2.304058752079e+03
9.000000000000e-04,2.413673614282e+03
9.500000000000e-04,2.553732299247e+03
1.000000000000e-03,2.684045281512e+03
1.050000000000e-03,2.825320063733e+03
1.100000000000e-03,2.946466754937e+03
1.150000000000e-03,3.051639998626e+03
1.200000000000e-03,3.189694478993e+03
1.250000000000e-03,3.319292706522e+03
1.300000000000e-03,3.444048182525e+03
1.350000000000e-03,3.557860932877e+03
1.400000000000e-03,3.684156509760e+03
1.450000000000e-03,3.822765973332e+03
1.500000000000e-03,3.919849036340e+03
1.550000000000e-03,4.044376609329e+03
1.600000000000e-03,4.159194244128e+03
1.650000000000e-03,4.264757387142e+03
1.700000000000e-03,4.353632373945e+03
1.750000000000e-03,4.355959216025e+03
1.800000000000e-03,2.879911211586e+03
1.850000000000e-03,2.832632163339e+03
1.900000000000e-03,2.673043974365e+03
1.950000000000e-03,2.217318504859e+03
2.000000000000e-03,1.424253436294e+03
2.050000000000e-03,1.459834209234e+03
2.100000000000e-03,1.488419758442e+03
2.150000000000e-03,1.522665145156e+03
2.200000000000e-03,1.550862054968e+03
2.250000000000e-03,1.581990343739e+03
2.300000000000e-03,1.614735898420e+03
2.350000000000e-03,1.653298158268e+03
2.400000000000e-03,1.671263468093e+03
2.450000000000e-03,1.702035982996e+03
2.500000000000e-03,1.720587781948e+03
2.550000000000e-03,1.747450730761e+03
2.600000000000e-03,1.776380672618e+03
2.650000000000e-03,1.795079440663e+03
2.700000000000e-03,1.834948750248e+03
2.750000000000e-03,1.850213376715e+03
2.800000000000e-03,1.890723365946e+03
2.850000000000e-03,1.906008521045e+03
2.900000000000e-03,1.961537057588e+03
2.950000000000e-03,1.968441207465e+03
3.000000000000e-03,1.993936355494e+03
3.050000000000e-03,2.039073432024e+03
3.100000000000e-03,2.062155439368e+03
3.150000000000e-03,2.065707666526e+03
3.200000000000e-03,1.872332352285e+03
3.250000000000e-03,1.170869795664e+03
3.300000000000e-03,1.183393893698e+03
3.350000000000e-03,1.205870337257e+03
3.400000000000e-03,1.217238410251e+03
3.450000000000e-03,1.230697364640e+03
3.500000000000e-03,1.261620930006e+03
3.550000000000e-03,1.270157273942e+03
3.600000000000e-03,1.283446377583e+03
3.650000000000e-03,1.283006696760e+03
3.700000000000e-03,1.244119115854e+03
3.750000000000e-03,8.881296159926e+01
3.800000000000e-03,7.553204980420e+01
3.850000000000e-03,7.678393190133e+01
3.900000000000e-03,6.716698217957e+01
3.950000000000e-03,7.516357454901e+01
4.000000000000e-03,7.606420475500e+01
4.050000000000e-03,8.334540703256e+01
4.100000000000e-03,7.711602937282e+01
4.150000000000e-03,8.658325386538e+01
4.200000000000e-03,8.550501476381e+01
4.250000000000e-03,8.351743756158e+01
4.300000000000e-03,8.918035548228e+01
4.350000000000e-03,8.150824342945e+01
4.400000000000e-03,8.460459005604e+01
4.450000000000e-03,9.333332536069e+01
4.500000000000e-03,8.512018198854e+01
4.550000000000e-03,8.087951172816e+01
4.600000000000e-03,8.439935374455e+01
4.650000000000e-03,7.966705962579e+01
4.700000000000e-03,8.490523312848e+01
4.750000000000e-03,7.933512228168e+01
4.800000000000e-03,8.524915879014e+01
4.850000000000e-03,8.954483513935e+01
4.900000000000e-03,8.409507760686e+01
4.950000000000e-03,8.362523364221e+01
5.000000000000e-03,8.968502661718e+01


==> figures/data/bench_seed_n2_shear.csv <==
delta_mm,F
1.000000000000e-04,2.078551820933e+01
2.000000000000e-04,4.168674379617e+01
3.000000000000e-04,6.194876289080e+01
4.000000000000e-04,8.160345108897e+01
5.000000000000e-04,1.029058358026e+02
6.000000000000e-04,1.234531034000e+02
7.000000000000e-04,1.437958793109e+02
8.000000000000e-04,1.646868605709e+02
9.000000000000e-04,1.844419635180e+02
1.000000000000e-03,2.054988551733e+02
1.100000000000e-03,2.252606468753e+02
1.200000000000e-03,2.450748330262e+02
1.300000000000e-03,2.680745475921e+02
1.400000000000e-03,2.866386868970e+02
1.500000000000e-03,3.087175514592e+02
1.600000000000e-03,3.283299203319e+02
1.700000000000e-03,3.475513454421e+02
1.800000000000e-03,3.669057741396e+02
1.900000000000e-03,3.903330343225e+02
2.000000000000e-03,4.081321257552e+02
2.100000000000e-03,4.271288712469e+02
2.200000000000e-03,4.482855486138e+02
2.300000000000e-03,4.683501070155e+02
2.400000000000e-03,4.890380476820e+02
2.500000000000e-03,5.109027057696e+02
2.600000000000e-03,5.316808466138e+02
2.700000000000e-03,5.499267778496e+02
2.800000000000e-03,5.740556233807e+02
2.900000000000e-03,5.896676818386e+02
3.000000000000e-03,6.079198893589e+02
3.100000000000e-03,6.287107625670e+02
3.200000000000e-03,6.520906424950e+02
3.300000000000e-03,6.690893400561e+02
3.400000000000e-03,6.892669445692e+02
3.500000000000e-03,7.127308310724e+02
3.600000000000e-03,7.302473156779e+02
3.700000000000e-03,7.489865237670e+02
3.800000000000e-03,7.683749223132e+02
3.900000000000e-03,7.932048546309e+02
4.000000000000e-03,8.051304572040e+02
4.100000000000e-03,8.293933616971e+02
4.200000000000e-03,8.467959205553e+02
4.300000000000e-03,8.617312080536e+02
4.400000000000e-03,8.853422811024e+02
4.500000000000e-03,9.039602376906e+02
4.600000000000e-03,9.274320797993e+02
4.700000000000e-03,9.488704667761e+02
4.800000000000e-03,9.576616721155e+02
4.900000000000e-03,9.830959129667e+02
5.000000000000e-03,1.001187256140e+03
5.100000000000e-03,1.019023781449e+03
5.200000000000e-03,1.043065504672e+03
5.300000000000e-03,1.061723934176e+03
5.400000000000e-03,1.080061858877e+03
5.500000000000e-03,1.096364617873e+03
5.600000000000e-03,1.106573955361e+03
5.700000000000e-03,1.136881878125e+03
5.800000000000e-03,1.153286080192e+03
5.900000000000e-03,1.165889728938e+03
6.000000000000e-03,1.182314272842e+03
6.100000000000e-03,1.194722256015e+03
6.200000000000e-03,1.220943446177e+03
6.300000000000e-03,1.228095300027e+03
6.400000000000e-03,1.242472069176e+03
6.500000000000e-03,1.244962359782e+03
6.600000000000e-03,1.210330688715e+03
6.700000000000e-03,1.174488605896e+03
6.800000000000e-03,1.074601949241e+03
6.900000000000e-03,9.978550502639e+02
7.000000000000e-03,9.554370372406e+02
7.100000000000e-03,9.096170858024e+02
7.200000000000e-03,8.941071505086e+02
7.300000000000e-03,8.968966508967e+02
7.400000000000e-03,9.000630005595e+02
7.500000000000e-03,8.979302526559e+02
7.600000000000e-03,8.981695180092e+02
7.700000000000e-03,9.093098121525e+02
7.800000000000e-03,9.140311537245e+02
7.900000000000e-03,9.191703642836e+02
8.000000000000e-03,9.229215855398e+02
8.100000000000e-03,8.140582387143e+02
8.200000000000e-03,7.351167894796e+02
8.300000000000e-03,7.045461106332e+02
8.400000000000e-03,6.898305395742e+02
8.500000000000e-03,6.840441795665e+02
8.600000000000e-03,6.756262905652e+02
8.700000000000e-03,6.818850218557e+02
8.800000000000e-03,6.747900518709e+02
8.900000000000e-03,6.758352896170e+02
9.000000000000e-03,6.812623425546e+02
9.100000000000e-03,6.825515411892e+02
9.200000000000e-03,6.806651893568e+02
9.300000000000e-03,6.833066379412e+02
9.400000000000e-03,6.805391469205e+02
9.500000000000e-03,6.828047905165e+02
9.600000000000e-03,6.835746930947e+02
9.700000000000e-03,6.829877219735e+02
9.800000000000e-03,6.834988321793e+02
9.900000000000e-03,6.805791879235e+02
1.000000000000e-02,6.529976993185e+02


==> figures/data/bench_seed_n2_tension.csv <==
delta_mm,F
5.000000000000e-05,1.405091309469e+02
1.000000000000e-04,2.804986555347e+02
1.500000000000e-04,4.200579956219e+02
2.000000000000e-04,5.603171313632e+02
2.500000000000e-04,6.995084460717e+02
3.000000000000e-04,8.357275629061e+02
3.500000000000e-04,9.737528461328e+02
4.000000000000e-04,1.113293010778e+03
4.500000000000e-04,1.254629557054e+03
5.000000000000e-04,1.392560922287e+03
5.500000000000e-04,1.521271163046e+03
6.000000000000e-04,1.693721070685e+03
6.500000000000e-04,1.800774440069e+03
7.000000000000e-04,1.943946866016e+03
7.500000000000e-04,2.088770348592e+03
8.000000000000e-04,2.220706595872e+03
8.500000000000e-04,2.283556130826e+03
9.000000000000e-04,2.419970010010e+03
9.500000000000e-04,2.554869417722e+03
1.000000000000e-03,2.674579006746e+03
1.050000000000e-03,2.803966938876e+03
1.100000000000e-03,2.937064139053e+03
1.150000000000e-03,3.073625331301e+03
1.200000000000e-03,3.194042124843e+03
1.250000000000e-03,3.317513448267e+03
1.300000000000e-03,3.438567625277e+03
1.350000000000e-03,3.576469470808e+03
1.400000000000e-03,3.689966822880e+03
1.450000000000e-03,3.804087420793e+03
1.500000000000e-03,3.925807767877e+03
1.550000000000e-03,4.035530516071e+03
1.600000000000e-03,4.165363430785e+03
1.650000000000e-03,4.279072751449e+03
1.700000000000e-03,4.368163887451e+03
1.750000000000e-03,4.387670082319e+03
1.800000000000e-03,3.251752939642e+03
1.850000000000e-03,2.788178931767e+03
1.900000000000e-03,2.369629930924e+03
1.950000000000e-03,2.184863192081e+03
2.000000000000e-03,1.428924310738e+03
2.050000000000e-03,1.458308683332e+03
2.100000000000e-03,1.467882330034e+03
2.150000000000e-03,1.517666502719e+03
2.200000000000e-03,1.539722010143e+03
2.250000000000e-03,1.577435409900e+03
2.300000000000e-03,1.601956339116e+03
2.350000000000e-03,1.631407533942e+03
2.400000000000e-03,1.658290292325e+03
2.450000000000e-03,1.692773037165e+03
2.500000000000e-03,1.718643249257e+03
2.550000000000e-03,1.757712753292e+03
2.600000000000e-03,1.781117107020e+03
2.650000000000e-03,1.800323220593e+03
2.700000000000e-03,1.834512759356e+03
2.750000000000e-03,1.856226077272e+03
2.800000000000e-03,1.889688290678e+03
2.850000000000e-03,1.913562425044e+03
2.900000000000e-03,1.943242314467e+03
2.950000000000e-03,1.960547371266e+03
3.000000000000e-03,1.984808469292e+03
3.050000000000e-03,2.007639858850e+03
3.100000000000e-03,2.041647304598e+03
3.150000000000e-03,2.066339365277e+03
3.200000000000e-03,1.182093623807e+03
3.250000000000e-03,1.191251049766e+03
3.300000000000e-03,1.181185880467e+03
3.350000000000e-03,1.189921477060e+03
3.400000000000e-03,1.192304127109e+03
3.450000000000e-03,1.217640863986e+03
3.500000000000e-03,1.230732542389e+03
3.550000000000e-03,1.246896373419e+03
3.600000000000e-03,1.265601625258e+03
3.650000000000e-03,1.269029232780e+03
3.700000000000e-03,1.264389629838e+03
3.750000000000e-03,1.682932840598e+02
3.800000000000e-03,6.585997570149e+01
3.850000000000e-03,6.760480914252e+01
3.900000000000e-03,6.862527055751e+01
3.950000000000e-03,7.459504814730e+01
4.000000000000e-03,7.363490493773e+01
4.050000000000e-03,6.954734204707e+01
4.100000000000e-03,7.286792651296e+01
4.150000000000e-03,6.839081503534e+01
4.200000000000e-03,7.046696798976e+01
4.250000000000e-03,7.796142173251e+01
4.300000000000e-03,7.086544705688e+01
4.350000000000e-03,7.323711138702e+01
4.400000000000e-03,7.444159191228e+01
4.450000000000e-03,8.197113563197e+01
4.500000000000e-03,7.937441812402e+01
4.550000000000e-03,8.032922330944e+01
4.600000000000e-03,7.279487799936e+01
4.650000000000e-03,7.574732186635e+01
4.700000000000e-03,7.321236822527e+01
4.750000000000e-03,7.998778269394e+01
4.800000000000e-03,7.951590825586e+01
4.850000000000e-03,8.536775471089e+01
4.900000000000e-03,8.677111636859e+01
4.950000000000e-03,9.474274583566e+01
5.000000000000e-03,8.432304842550e+01


==> figures/data/bench_seed_n3_shear.csv <==
delta_mm,F
1.000000000000e-04,2.069869536431e+01
2.000000000000e-04,4.107228881653e+01
3.000000000000e-04,6.139812585588e+01
4.000000000000e-04,8.216975760128e+01
5.000000000000e-04,1.029356854857e+02
6.000000000000e-04,1.239274050290e+02
7.000000000000e-04,1.433661338867e+02
8.000000000000e-04,1.650633575897e+02
9.000000000000e-04,1.850851520794e+02
1.000000000000e-03,2.045678703121e+02
1.100000000000e-03,2.251219766259e+02
1.200000000000e-03,2.458694777530e+02
1.300000000000e-03,2.667066856833e+02
1.400000000000e-03,2.863744219984e+02
1.500000000000e-03,3.074818820266e+02
1.600000000000e-03,3.268463190275e+02
1.700000000000e-03,3.481527806233e+02
1.800000000000e-03,3.685182511924e+02
1.900000000000e-03,3.909184500636e+02
2.000000000000e-03,4.048225582981e+02
2.100000000000e-03,4.267928570712e+02
2.200000000000e-03,4.491433520711e+02
2.300000000000e-03,4.681089908825e+02
2.400000000000e-03,4.896251666159e+02
2.500000000000e-03,5.132489159033e+02
2.600000000000e-03,5.322495444057e+02
2.700000000000e-03,5.458600950803e+02
2.800000000000e-03,5.709145410658e+02
2.900000000000e-03,5.939872572576e+02
3.000000000000e-03,6.132164586625e+02
3.100000000000e-03,6.325365530834e+02
3.200000000000e-03,6.512561678695e+02
3.300000000000e-03,6.717533672427e+02
3.400000000000e-03,6.948029612602e+02
3.500000000000e-03,7.081598637421e+02
3.600000000000e-03,7.314736094001e+02
3.700000000000e-03,7.529644162911e+02
3.800000000000e-03,7.696595418007e+02
3.900000000000e-03,7.916165936618e+02
4.000000000000e-03,8.114237184339e+02
4.100000000000e-03,8.281289993394e+02
4.200000000000e-03,8.503823672404e+02
4.300000000000e-03,8.663755454195e+02
4.400000000000e-03,8.907799792160e+02
4.500000000000e-03,9.088834754103e+02
4.600000000000e-03,9.255277024619e+02
4.700000000000e-03,9.476987313631e+02
4.800000000000e-03,9.627858503190e+02
4.900000000000e-03,9.825569214470e+02
5.000000000000e-03,1.003562793661e+03
5.100000000000e-03,1.020860471842e+03
5.200000000000e-03,1.038231807023e+03
5.300000000000e-03,1.062785709183e+03
5.400000000000e-03,1.075161492022e+03
5.500000000000e-03,1.095465884625e+03
5.600000000000e-03,1.109929433140e+03
5.700000000000e-03,1.128132322023e+03
5.800000000000e-03,1.145503097136e+03
5.900000000000e-03,1.167476594661e+03
6.000000000000e-03,1.176367414729e+03
6.100000000000e-03,1.199553157050e+03
6.200000000000e-03,1.213542844735e+03
6.300000000000e-03,1.233571215562e+03
6.400000000000e-03,1.249102876359e+03
6.500000000000e-03,1.258144358125e+03
6.600000000000e-03,1.257146264710e+03
6.700000000000e-03,1.201913773400e+03
6.800000000000e-03,1.114169589674e+03
6.900000000000e-03,1.005934822520e+03
7.000000000000e-03,9.640051016212e+02
7.100000000000e-03,9.338290336810e+02
7.200000000000e-03,8.960396485108e+02
7.300000000000e-03,9.007685155821e+02
7.400000000000e-03,9.066767477724e+02
7.500000000000e-03,8.968674335213e+02
7.600000000000e-03,9.041159951564e+02
7.700000000000e-03,9.128607955794e+02
7.800000000000e-03,9.102783350464e+02
7.900000000000e-03,9.128286322872e+02
8.000000000000e-03,9.240320857208e+02
8.100000000000e-03,8.988335626527e+02
8.200000000000e-03,7.953153313000e+02
8.300000000000e-03,7.316584235167e+02
8.400000000000e-03,7.027985381319e+02
8.500000000000e-03,6.842025299467e+02
8.600000000000e-03,6.795603698541e+02
8.700000000000e-03,6.747144265691e+02
8.800000000000e-03,6.703509347168e+02
8.900000000000e-03,6.697084333882e+02
9.000000000000e-03,6.698290846084e+02
9.100000000000e-03,6.686048780478e+02
9.200000000000e-03,6.709823725314e+02
9.300000000000e-03,6.744831839506e+02
9.400000000000e-03,6.748147697179e+02
9.500000000000e-03,6.751150615208e+02
9.600000000000e-03,6.792640297544e+02
9.700000000000e-03,6.800961394759e+02
9.800000000000e-03,6.779924043802e+02
9.900000000000e-03,6.651410935942e+02
1.000000000000e-02,6.609643865246e+02


==> figures/data/bench_seed_n3_tension.csv <==
delta_mm,F
5.000000000000e-05,1.405758871122e+02
1.000000000000e-04,2.797849163580e+02
1.500000000000e-04,4.197635761457e+02
2.000000000000e-04,5.609196104323e+02
2.500000000000e-04,6.999182837277e+02
3.000000000000e-04,8.375524719829e+02
3.500000000000e-04,9.796136445708e+02
4.000000000000e-04,1.114031216273e+03
4.500000000000e-04,1.252946280645e+03
5.000000000000e-04,1.388875843751e+03
5.500000000000e-04,1.524818792872e+03
6.000000000000e-04,1.667997823716e+03
6.500000000000e-04,1.798589894849e+03
7.000000000000e-04,1.942059098983e+03
7.500000000000e-04,2.077333716573e+03
8.000000000000e-04,2.202008088376e+03
8.500000000000e-04,2.286830045141e+03
9.000000000000e-04,2.422476858116e+03
9.500000000000e-04,2.558064765305e+03
1.000000000000e-03,2.693171109322e+03
1.050000000000e-03,2.813322884923e+03
1.100000000000e-03,2.939679050785e+03
1.150000000000e-03,3.060995047709e+03
1.200000000000e-03,3.194398993297e+03
1.250000000000e-03,3.324782750831e+03
1.300000000000e-03,3.446421854053e+03
1.350000000000e-03,3.577524355414e+03
1.400000000000e-03,3.689635011568e+03
1.450000000000e-03,3.805838357019e+03
1.500000000000e-03,3.920722213576e+03
1.550000000000e-03,4.044030179992e+03
1.600000000000e-03,4.149001326353e+03
1.650000000000e-03,4.264860994516e+03
1.700000000000e-03,4.330312213511e+03
1.750000000000e-03,4.241297403316e+03
1.800000000000e-03,2.773823326917e+03
1.850000000000e-03,2.528679168537e+03
1.900000000000e-03,2.204001859233e+03
1.950000000000e-03,1.856165703702e+03
2.000000000000e-03,1.373962055186e+03
2.050000000000e-03,1.419004067492e+03
2.100000000000e-03,1.450495156734e+03
2.150000000000e-03,1.480257482810e+03
2.200000000000e-03,1.513537181100e+03
2.250000000000e-03,1.540912648121e+03
2.300000000000e-03,1.570469501048e+03
2.350000000000e-03,1.610805617821e+03
2.400000000000e-03,1.635766614547e+03
2.450000000000e-03,1.663583371210e+03
2.500000000000e-03,1.696644284590e+03
2.550000000000e-03,1.732559824954e+03
2.600000000000e-03,1.717847304093e+03
2.650000000000e-03,1.748370077511e+03
2.700000000000e-03,1.783258366363e+03
2.750000000000e-03,1.797366631740e+03
2.800000000000e-03,1.834941699381e+03
2.850000000000e-03,1.875686804556e+03
2.900000000000e-03,1.886932123783e+03
2.950000000000e-03,1.931777724982e+03
3.000000000000e-03,1.962547012632e+03
3.050000000000e-03,1.995616820048e+03
3.100000000000e-03,2.012188175570e+03
3.150000000000e-03,2.031993659478e+03
3.200000000000e-03,1.154738179655e+03
3.250000000000e-03,1.168836712579e+03
3.300000000000e-03,1.165690021466e+03
3.350000000000e-03,1.191896656945e+03
3.400000000000e-03,1.202554820477e+03
3.450000000000e-03,1.214677417424e+03
3.500000000000e-03,1.230350843754e+03
3.550000000000e-03,1.256714158305e+03
3.600000000000e-03,1.252906111550e+03
3.650000000000e-03,1.264021380497e+03
3.700000000000e-03,1.291337462475e+03
3.750000000000e-03,1.263465893671e+03
3.800000000000e-03,7.268490739138e+01
3.850000000000e-03,7.139842178639e+01
3.900000000000e-03,6.861078105913e+01
3.950000000000e-03,7.363644788137e+01
4.000000000000e-03,7.634010873617e+01
4.050000000000e-03,7.968535091640e+01
4.100000000000e-03,7.360024483100e+01
4.150000000000e-03,8.303559809874e+01
4.200000000000e-03,8.543283253321e+01
4.250000000000e-03,7.365326999645e+01
4.300000000000e-03,8.356324763069e+01
4.350000000000e-03,6.713921651020e+01
4.400000000000e-03,6.423667119769e+01
4.450000000000e-03,7.597675994400e+01
4.500000000000e-03,7.802049301459e+01
4.550000000000e-03,7.379694723661e+01
4.600000000000e-03,7.718261102515e+01
4.650000000000e-03,8.901497212774e+01
4.700000000000e-03,8.219505130203e+01
4.750000000000e-03,8.718424424582e+01
4.800000000000e-03,8.832613403044e+01
4.850000000000e-03,9.014668456108e+01
4.900000000000e-03,8.487444749186e+01
4.950000000000e-03,7.954406790998e+01
5.000000000000e-03,8.018970975495e+01


==> figures/data/bifurc_dem2.csv <==
delta_mm,F
2.499999999999999781e-05,2.136291233148130519e+00
4.999999999999999562e-05,3.991439531961180176e+00
7.499999999999999343e-05,5.726594184957951583e+00
9.999999999999999124e-05,7.588288553061257602e+00
1.249999999999999755e-04,9.047305336605782955e+00
1.499999999999999869e-04,1.084354544112237839e+01
1.749999999999999982e-04,1.282566034594954907e+01
1.999999999999999825e-04,1.444922724117148860e+01
2.249999999999999938e-04,1.643911681275504222e+01
2.499999999999999510e-04,1.798942943358321855e+01
2.749999999999999624e-04,1.966456444401765680e+01
2.999999999999999737e-04,2.143537669803295742e+01
3.249999999999999851e-04,2.315866930124080270e+01
3.499999999999999964e-04,2.518238256752194815e+01
3.749999999999999536e-04,2.677027244100458248e+01
3.999999999999999650e-04,2.852996057501226801e+01
4.249999999999999763e-04,3.013402103784453345e+01
4.499999999999999877e-04,3.230684323947333780e+01
4.749999999999999990e-04,3.351354904238336019e+01
4.999999999999999020e-04,3.556328076313381814e+01
5.249999999999999676e-04,3.691079309973819278e+01
5.499999999999999247e-04,3.863663812234367612e+01
5.749999999999999903e-04,4.033106504430433858e+01
5.999999999999999474e-04,4.179933078242804356e+01
6.250000000000000130e-04,4.373333288304638700e+01
6.499999999999999702e-04,4.552677668883836759e+01
6.749999999999999273e-04,4.684151258308614985e+01
6.999999999999999929e-04,4.815005342024601731e+01
7.249999999999999500e-04,4.962135121975236274e+01
7.499999999999999072e-04,5.116641772266490307e+01
7.749999999999999728e-04,5.312247815427955544e+01
7.999999999999999299e-04,5.362566887830189444e+01
8.249999999999998871e-04,5.567754572637300470e+01
8.499999999999999526e-04,5.652820883705003752e+01
8.750000000000000182e-04,5.816338253630480182e+01
8.999999999999999754e-04,5.890861807639806358e+01
9.249999999999998241e-04,5.933719043475936417e+01
9.499999999999999981e-04,5.858214103062769595e+01
9.749999999999999552e-04,5.672344127335234987e+01
9.999999999999998040e-04,5.298834887601712040e+01
1.024999999999999870e-03,4.778861621198964116e+01
1.049999999999999935e-03,4.204234715233786801e+01
1.075000000000000001e-03,3.728707378113426785e+01
1.099999999999999849e-03,3.371132608310485068e+01
1.124999999999999698e-03,3.045423619513639579e+01
1.149999999999999981e-03,2.850049363057726381e+01
1.175000000000000046e-03,2.580526180417074045e+01
1.199999999999999895e-03,2.473260421521485242e+01
1.224999999999999960e-03,2.293971488373304624e+01
1.250000000000000026e-03,2.175618959238203587e+01
1.274999999999999875e-03,2.069056170755040469e+01
1.299999999999999940e-03,1.916295121086712783e+01
1.324999999999999789e-03,1.862686414087096054e+01
1.349999999999999855e-03,1.789552807689107894e+01
1.374999999999999920e-03,1.684945010362637419e+01
1.399999999999999986e-03,1.593057494599483093e+01
1.424999999999999835e-03,1.567703786132531008e+01
1.449999999999999900e-03,1.483402238720656818e+01
1.474999999999999966e-03,1.408424086046985302e+01
1.499999999999999814e-03,1.381515137150075745e+01
1.524999999999999663e-03,1.323974693038573136e+01
1.549999999999999946e-03,1.262463522354790690e+01
1.575000000000000011e-03,1.256346786366254342e+01
1.599999999999999860e-03,1.203190216423634773e+01
1.624999999999999709e-03,1.178459515815752567e+01
1.649999999999999774e-03,1.180502882337606962e+01
1.675000000000000057e-03,1.138343493176119559e+01
1.699999999999999905e-03,1.066977142319943006e+01
1.724999999999999971e-03,1.052509696858608734e+01
1.750000000000000036e-03,1.036867867976964419e+01
1.774999999999999885e-03,9.708802801191927401e+00
1.799999999999999951e-03,9.467234169376116171e+00
1.824999999999999799e-03,9.397692906769110621e+00
1.849999999999999648e-03,8.902989448854679466e+00
1.874999999999999931e-03,8.478870575919517094e+00
1.899999999999999996e-03,8.403747939078566986e+00
1.924999999999999845e-03,7.808923917868915154e+00
1.949999999999999910e-03,8.076027938030083675e+00
1.974999999999999759e-03,7.653571865242607686e+00
1.999999999999999608e-03,7.407362611265461361e+00
2.024999999999999890e-03,7.609700881955748564e+00
2.049999999999999739e-03,7.477112898539838959e+00
2.074999999999999588e-03,7.395724647404766650e+00
2.099999999999999870e-03,6.498593044566781884e+00
2.124999999999999719e-03,6.542160707298178224e+00
2.150000000000000001e-03,6.619523262807208930e+00
2.174999999999999850e-03,6.430643166566114566e+00
2.199999999999999699e-03,6.497134051914969177e+00
2.224999999999999548e-03,5.860079575671281127e+00
2.249999999999999396e-03,5.705441303187321012e+00
2.275000000000000112e-03,5.813378033960745483e+00
2.299999999999999961e-03,5.399291511422410039e+00
2.324999999999999810e-03,5.395693701652176877e+00
2.350000000000000092e-03,5.275540906518359385e+00
2.374999999999999941e-03,5.517611088730585145e+00
2.399999999999999790e-03,5.380723097537934763e+00
2.425000000000000072e-03,4.909963408454145473e+00
2.449999999999999921e-03,4.966045136107020141e+00
2.475000000000000203e-03,4.880771739239450291e+00
2.500000000000000052e-03,4.692587645223975201e+00
2.524999999999999901e-03,4.866819351530515370e+00
2.549999999999999750e-03,4.657133943279074373e+00
2.574999999999999598e-03,4.354159618638568929e+00
2.599999999999999881e-03,4.619083626559216782e+00
2.624999999999999729e-03,4.621386408406070956e+00
2.649999999999999578e-03,4.026890041589053837e+00
2.674999999999999861e-03,4.551400005927769499e+00
2.699999999999999709e-03,4.586701778124454343e+00
2.724999999999999558e-03,4.332096696944899961e+00
2.749999999999999840e-03,4.305407459367981637e+00
2.775000000000000123e-03,4.131397822877270087e+00
2.799999999999999972e-03,3.983280385039472904e+00
2.824999999999999820e-03,3.911701998045012729e+00
2.849999999999999669e-03,3.560883547064401355e+00
2.874999999999999951e-03,3.564203933255640333e+00
2.899999999999999800e-03,3.687891490406116191e+00
2.925000000000000083e-03,3.406423472993149737e+00
2.949999999999999931e-03,3.711768729723495586e+00
2.974999999999999780e-03,3.564437342396873376e+00
2.999999999999999629e-03,3.294828125305010236e+00
3.024999999999999478e-03,3.261545103754367236e+00
3.049999999999999326e-03,3.440173897490113042e+00
3.074999999999999609e-03,3.546368983303901157e+00
3.099999999999999891e-03,3.542931245494509440e+00
3.124999999999999740e-03,3.296975176530834162e+00
3.150000000000000022e-03,3.129207444742335920e+00


==> figures/data/bifurc_dem4.csv <==
delta_mm,F
2.499999999999999781e-05,1.793068722511085067e+00
4.999999999999999562e-05,3.747962147294829016e+00
7.499999999999999343e-05,5.414387875514047543e+00
9.999999999999999124e-05,7.202164742842446010e+00
1.249999999999999755e-04,8.958526661603098518e+00
1.499999999999999869e-04,1.078549482466202747e+01
1.749999999999999982e-04,1.241764785510976310e+01
1.999999999999999825e-04,1.428132468499510388e+01
2.249999999999999938e-04,1.614191577250285192e+01
2.499999999999999510e-04,1.793027014714266443e+01
2.749999999999999624e-04,1.943495534155152527e+01
2.999999999999999737e-04,2.145741463734971788e+01
3.249999999999999851e-04,2.301399070753392806e+01
3.499999999999999964e-04,2.495567022810748270e+01
3.749999999999999536e-04,2.653714511669957687e+01
3.999999999999999650e-04,2.814223061893125788e+01
4.249999999999999763e-04,2.989447860997520223e+01
4.499999999999999877e-04,3.186441824392983335e+01
4.749999999999999990e-04,3.325776130528261376e+01
4.999999999999999020e-04,3.524772074694156032e+01
5.249999999999999676e-04,3.681689379475532320e+01
5.499999999999999247e-04,3.803867943811067676e+01
5.749999999999999903e-04,3.994506045331957012e+01
5.999999999999999474e-04,4.126967882844061108e+01
6.250000000000000130e-04,4.347489212391302971e+01
6.499999999999999702e-04,4.483313941540420444e+01
6.749999999999999273e-04,4.636010893565457991e+01
6.999999999999999929e-04,4.807317446286391061e+01
7.249999999999999500e-04,4.948546622827328179e+01
7.499999999999999072e-04,5.127927881694454726e+01
7.749999999999999728e-04,5.260300834736166564e+01
7.999999999999999299e-04,5.360752404215774902e+01
8.249999999999998871e-04,5.508758502372860733e+01
8.499999999999999526e-04,5.670830436632628846e+01
8.750000000000000182e-04,5.697766738603385051e+01
8.999999999999999754e-04,5.783162410574773560e+01
9.249999999999998241e-04,5.649666765262084311e+01
9.499999999999999981e-04,5.474713061735710085e+01
9.749999999999999552e-04,5.101671278522923103e+01
9.999999999999998040e-04,4.586000043613164223e+01
1.024999999999999870e-03,4.060551160890653222e+01
1.049999999999999935e-03,3.616563814472617366e+01
1.075000000000000001e-03,3.239883701426888507e+01
1.099999999999999849e-03,2.881781005713245136e+01
1.124999999999999698e-03,2.640842733911613038e+01
1.149999999999999981e-03,2.435340713626862197e+01
1.175000000000000046e-03,2.312668253977955146e+01
1.199999999999999895e-03,2.179102413729237853e+01
1.224999999999999960e-03,2.049209248567380826e+01
1.250000000000000026e-03,1.987850352773461893e+01
1.274999999999999875e-03,1.880579723749097809e+01
1.299999999999999940e-03,1.749938230486725743e+01
1.324999999999999789e-03,1.693541713657401715e+01
1.349999999999999855e-03,1.560515199624445515e+01
1.374999999999999920e-03,1.553885840400100093e+01
1.399999999999999986e-03,1.488036118795454499e+01
1.424999999999999835e-03,1.440428653367311718e+01
1.449999999999999900e-03,1.366134633794279551e+01
1.474999999999999966e-03,1.336826282018533973e+01
1.499999999999999814e-03,1.283092762621268790e+01
1.524999999999999663e-03,1.256675937284748201e+01
1.549999999999999946e-03,1.228480855877365308e+01
1.575000000000000011e-03,1.157608645056414431e+01
1.599999999999999860e-03,1.115854387024886485e+01
1.624999999999999709e-03,1.074282646823255050e+01
1.649999999999999774e-03,1.046581127205362982e+01
1.675000000000000057e-03,1.059038011450918049e+01
1.699999999999999905e-03,9.889633239299488565e+00
1.724999999999999971e-03,9.931499130369243034e+00
1.750000000000000036e-03,9.720313958004044963e+00
1.774999999999999885e-03,8.959317039351429202e+00
1.799999999999999951e-03,8.724369203095998060e+00
1.824999999999999799e-03,8.733558612047934488e+00
1.849999999999999648e-03,8.425689449578767309e+00
1.874999999999999931e-03,7.996365105681352503e+00
1.899999999999999996e-03,7.817765536256857217e+00
1.924999999999999845e-03,7.668944790869037575e+00
1.949999999999999910e-03,7.663928378582778755e+00
1.974999999999999759e-03,7.426284342420110818e+00
1.999999999999999608e-03,7.103548342880575461e+00
2.024999999999999890e-03,6.998114208516643231e+00
2.049999999999999739e-03,6.402578583190144279e+00
2.074999999999999588e-03,6.578956163535291779e+00
2.099999999999999870e-03,6.658024538422435690e+00
2.124999999999999719e-03,6.266890917454716714e+00
2.150000000000000001e-03,6.311191452965325688e+00
2.174999999999999850e-03,6.138773535932942949e+00
2.199999999999999699e-03,5.861322883023805552e+00
2.224999999999999548e-03,5.661760919046352925e+00
2.249999999999999396e-03,5.637759934785981919e+00
2.275000000000000112e-03,5.658800135458748493e+00
2.299999999999999961e-03,5.300458028960576051e+00
2.324999999999999810e-03,5.458281364794991930e+00
2.350000000000000092e-03,4.917731006203012178e+00
2.374999999999999941e-03,5.315419935909267757e+00
2.399999999999999790e-03,5.240588613322271883e+00
2.425000000000000072e-03,4.671173017236760927e+00
2.449999999999999921e-03,4.961248242714250800e+00
2.475000000000000203e-03,4.463372623301673059e+00
2.500000000000000052e-03,4.355498165235005104e+00
2.524999999999999901e-03,4.744304712123911472e+00
2.549999999999999750e-03,4.412431881952116441e+00
2.574999999999999598e-03,4.420561434210245721e+00
2.599999999999999881e-03,4.461821376795787941e+00
2.624999999999999729e-03,4.157985728045758833e+00
2.649999999999999578e-03,4.101664155549721968e+00
2.674999999999999861e-03,3.793750570620180174e+00
2.699999999999999709e-03,4.511197821452653578e+00
2.724999999999999558e-03,3.748837626387099942e+00
2.749999999999999840e-03,3.717650273162337538e+00
2.775000000000000123e-03,3.935461069330715933e+00
2.799999999999999972e-03,3.987264214971291576e+00
2.824999999999999820e-03,4.022566485275540060e+00
2.849999999999999669e-03,3.856002348108853894e+00
2.874999999999999951e-03,3.349246392695913066e+00
2.899999999999999800e-03,3.656241225436356324e+00
2.925000000000000083e-03,3.383268066568533516e+00
2.949999999999999931e-03,3.384601989223935181e+00
2.974999999999999780e-03,3.428729821410692047e+00
2.999999999999999629e-03,3.191966670726776201e+00
3.024999999999999478e-03,3.189783755612964455e+00
3.049999999999999326e-03,3.525974938084266874e+00
3.074999999999999609e-03,3.374855685134909411e+00
3.099999999999999891e-03,3.426125986246136179e+00
3.124999999999999740e-03,3.314263964089747994e+00
3.150000000000000022e-03,3.230532775254715716e+00


==> figures/data/bifurc_fem.csv <==
delta_mm,F
5.000000000000000409e-06,3.570278589260409974e-01
1.000000000000000082e-05,7.140533800417043775e-01
1.500000000000000207e-05,1.071071989411674696e+00
2.000000000000000164e-05,1.428080074473942140e+00
2.500000000000000120e-05,1.785073727865533755e+00
3.000000000000000415e-05,2.142049063616343396e+00
3.500000000000000371e-05,2.499002195282546523e+00
4.000000000000000327e-05,2.855929235783640330e+00
4.500000000000000283e-05,3.212826297254040675e+00
5.000000000000000240e-05,3.569689490878664273e+00
5.500000000000000196e-05,3.926514926744178791e+00
6.000000000000000830e-05,4.283298713665674384e+00
6.500000000000000786e-05,4.640036959048893017e+00
7.000000000000000742e-05,4.996725768717555027e+00
7.500000000000000698e-05,5.353361246741288326e+00
8.000000000000000654e-05,5.709939495308969271e+00
8.500000000000000611e-05,6.066456614514251555e+00
9.000000000000000567e-05,6.422908702245308632e+00
9.500000000000000523e-05,6.779291853970155657e+00
1.000000000000000048e-04,7.135602162624854472e+00
1.050000000000000044e-04,7.491835718371252284e+00
1.100000000000000039e-04,7.847988608484019579e+00
1.150000000000000035e-04,8.204056917162015239e+00
1.200000000000000166e-04,8.560036725360479437e+00
1.250000000000000026e-04,8.915924110576645134e+00
1.300000000000000157e-04,9.271715146724393009e+00
1.350000000000000017e-04,9.627405903889755479e+00
1.400000000000000148e-04,9.982992448221857273e+00
1.450000000000000009e-04,1.033847084169388175e+01
1.500000000000000140e-04,1.069383714191204682e+01
1.550000000000000000e-04,1.104908740196629680e+01
1.600000000000000131e-04,1.140421767014095700e+01
1.650000000000000262e-04,1.175922398988912931e+01
1.700000000000000122e-04,1.211410239936437350e+01
1.750000000000000253e-04,1.246884893156699192e+01
1.800000000000000113e-04,1.282345961372998744e+01
1.850000000000000245e-04,1.317793046745517316e+01
1.900000000000000105e-04,1.353225750832646845e+01
1.950000000000000236e-04,1.388643674569459918e+01
2.000000000000000096e-04,1.424046418248677881e+01
2.050000000000000227e-04,1.459433581497654586e+01
2.100000000000000087e-04,1.494804763245699419e+01
2.150000000000000218e-04,1.530159561719349171e+01
2.200000000000000078e-04,1.565497574397748615e+01
2.250000000000000209e-04,1.600818397999032783e+01
2.300000000000000070e-04,1.636121628451177656e+01
2.350000000000000201e-04,1.671406860871042355e+01
2.400000000000000332e-04,1.706673689524754423e+01
2.450000000000000463e-04,1.741921707817096987e+01
2.500000000000000052e-04,1.777150508249444272e+01
2.550000000000000183e-04,1.812359682398945182e+01
2.600000000000000314e-04,1.847548820887213594e+01
2.650000000000000445e-04,1.882717513347846250e+01
2.700000000000000035e-04,1.917865348400980707e+01
2.750000000000000166e-04,1.952991913616469333e+01
2.800000000000000297e-04,1.988096795486620749e+01
2.850000000000000428e-04,2.023179579385926630e+01
2.900000000000000017e-04,2.058239849542766819e+01
2.950000000000000148e-04,2.093277188999024219e+01
3.000000000000000279e-04,2.128291179580844172e+01
3.050000000000000410e-04,2.163281401867934051e+01
3.099999999999999999e-04,2.198247435130807759e+01
3.150000000000000131e-04,2.233188857318596732e+01
3.200000000000000262e-04,2.268105244996703718e+01
3.250000000000000393e-04,2.302996173331154139e+01
3.300000000000000524e-04,2.337861216020965571e+01
3.350000000000000113e-04,2.372699945275775946e+01
3.400000000000000244e-04,2.407511931749314371e+01
3.450000000000000375e-04,2.442296744516523077e+01
3.500000000000000507e-04,2.477053951006123356e+01
3.550000000000000096e-04,2.511783116967612983e+01
3.600000000000000227e-04,2.546175028168187282e+01
3.650000000000000358e-04,2.580836407043833702e+01
3.700000000000000489e-04,2.615469153321937057e+01
3.750000000000000078e-04,2.650071926703632386e+01
3.800000000000000209e-04,2.684644273942998538e+01
3.850000000000000340e-04,2.719185746626515510e+01
3.900000000000000471e-04,2.753695894250582654e+01
3.950000000000000061e-04,2.788174264073596476e+01
4.000000000000000192e-04,2.822620401066760820e+01
4.050000000000000323e-04,2.857033847825107387e+01
4.100000000000000454e-04,2.891414144502170203e+01
4.150000000000000585e-04,2.925760828737951158e+01
4.200000000000000174e-04,2.960073435575587908e+01
4.250000000000000305e-04,2.994351497382784544e+01
4.300000000000000436e-04,3.028594543782583770e+01
4.350000000000000568e-04,3.062802101536971122e+01
4.400000000000000157e-04,3.096973694500920260e+01
4.450000000000000288e-04,3.131108843472901526e+01
4.500000000000000419e-04,3.165207066170044925e+01
4.550000000000000550e-04,3.199267877061704723e+01
4.600000000000000139e-04,3.233290787307074510e+01
4.650000000000000270e-04,3.267275304636636690e+01
4.700000000000000401e-04,3.301220933256009005e+01
4.750000000000000533e-04,3.335127173712719184e+01
4.800000000000000664e-04,3.368993522767276971e+01
4.850000000000000253e-04,3.402819473289761731e+01
4.900000000000000926e-04,3.436604514157997414e+01
4.949999999999999973e-04,3.470348130076443027e+01
5.000000000000000104e-04,3.504049801438473821e+01
5.050000000000000235e-04,3.537709004243845357e+01
5.100000000000000366e-04,3.571325209876237494e+01
5.150000000000000498e-04,3.604897884991619605e+01
5.200000000000000629e-04,3.638426491308346300e+01
5.250000000000000760e-04,3.671910485506187882e+01
5.300000000000000891e-04,3.705349319005098607e+01
5.349999999999999938e-04,3.738742437793102624e+01
5.400000000000000069e-04,3.772089282216981587e+01
5.450000000000000200e-04,3.805389286807400140e+01
5.500000000000000331e-04,3.838641880060090017e+01
5.550000000000000462e-04,3.871846484215324580e+01
5.600000000000000594e-04,3.905002515051060641e+01
5.650000000000000725e-04,3.938109381621571004e+01
5.700000000000000856e-04,3.971166486020327113e+01
5.750000000000000987e-04,4.004173223094910128e+01
5.800000000000000034e-04,4.037128980242141552e+01
5.850000000000000165e-04,4.070033137004421064e+01
5.900000000000000296e-04,4.102885064873483145e+01
5.950000000000000427e-04,4.135684127006086896e+01
6.000000000000000559e-04,4.168429677796135024e+01
6.050000000000000690e-04,4.201121062600719824e+01
6.100000000000000821e-04,4.233757617314473976e+01
6.150000000000000952e-04,4.266338667955081831e+01
6.199999999999999999e-04,4.298863530406152478e+01
6.250000000000000130e-04,4.331331509821615100e+01
6.300000000000000261e-04,4.363741900357787529e+01
6.350000000000000392e-04,4.396093984728170767e+01
6.400000000000000524e-04,4.428387033575824461e+01
6.450000000000000655e-04,4.460620305035173772e+01
6.500000000000000786e-04,4.492793044121703616e+01
6.550000000000000917e-04,4.524904482178725118e+01
6.600000000000001048e-04,4.556953836274358594e+01
6.650000000000000095e-04,4.588940308529190304e+01
6.700000000000000226e-04,4.620863085334495679e+01
6.750000000000000357e-04,4.652721337122616063e+01
6.800000000000000488e-04,4.684514217080423748e+01
6.850000000000000620e-04,4.716240860177976657e+01
6.900000000000000751e-04,4.747900382898941274e+01
6.950000000000000882e-04,4.779491881875621573e+01
7.000000000000001013e-04,4.811014433439279259e+01
7.050000000000000060e-04,4.842467092091811764e+01
7.100000000000000191e-04,4.873848889429148556e+01
7.150000000000000322e-04,4.905158832785033240e+01
7.200000000000000453e-04,4.936395904126058554e+01
7.250000000000000585e-04,4.967559059370485386e+01
7.300000000000000716e-04,4.998647226952181200e+01
7.350000000000000847e-04,5.029659304892318517e+01
7.400000000000000978e-04,5.060594160554448706e+01
7.450000000000001109e-04,5.091450627845999577e+01
7.500000000000000156e-04,5.122227506331519464e+01
7.550000000000000287e-04,5.152923557244022845e+01
7.600000000000000418e-04,5.183537502784299988e+01
7.650000000000000550e-04,5.214068025292911557e+01
7.700000000000000681e-04,5.244513762318048578e+01
7.750000000000000812e-04,5.274873300832310719e+01
7.800000000000000943e-04,5.305145181708297741e+01
7.850000000000001074e-04,5.335327894299131657e+01
7.900000000000000121e-04,5.365419869139314812e+01
7.950000000000000252e-04,5.395419473263305576e+01
8.000000000000000383e-04,5.425325011757894345e+01
8.050000000000000515e-04,5.455134719258060727e+01
8.100000000000000646e-04,5.484846755931388884e+01
8.150000000000000777e-04,5.514459197046719652e+01
8.200000000000000908e-04,5.543970038591430693e+01
8.250000000000001039e-04,5.573377182239482863e+01
8.300000000000001170e-04,5.602678426663982236e+01
8.350000000000000217e-04,5.631871454468233651e+01
8.400000000000000348e-04,5.660953840452091868e+01
8.450000000000000479e-04,5.689923030022826111e+01
8.500000000000000611e-04,5.718776316109047286e+01
8.550000000000000742e-04,5.747510849068193295e+01
8.600000000000000873e-04,5.776123613955935099e+01
8.650000000000001004e-04,5.804611401101634272e+01
8.700000000000001135e-04,5.832970798921796529e+01
8.750000000000000182e-04,5.861198086468419888e+01
8.800000000000000313e-04,5.889289193636335540e+01
8.850000000000000444e-04,5.917239738715460362e+01
8.900000000000000576e-04,5.945044983340077493e+01
8.950000000000000707e-04,5.972699813804018731e+01
9.000000000000000838e-04,6.000198699013863290e+01
9.050000000000000969e-04,6.027535613470976017e+01
9.100000000000001100e-04,6.054704071839137924e+01
9.150000000000001231e-04,6.081697073077995697e+01
9.200000000000000278e-04,6.108506901209177897e+01
9.250000000000000409e-04,6.135125129342210926e+01
9.300000000000000541e-04,6.161542277756724673e+01
9.350000000000000672e-04,6.187748019675012756e+01
9.400000000000000803e-04,6.212004026362930631e+01
9.450000000000000934e-04,6.238775349479118404e+01
9.500000000000001065e-04,6.262806279060585268e+01
9.550000000000001196e-04,6.289216392740166128e+01
9.600000000000001327e-04,6.312599629854253180e+01
9.650000000000000374e-04,6.336533577207683265e+01
9.700000000000000505e-04,6.360241132074040848e+01
9.750000000000000637e-04,6.383525934991477868e+01
9.800000000000001852e-04,6.406236257380430743e+01
9.849999999999999815e-04,6.426044404960958900e+01
9.899999999999999946e-04,6.443133126714842263e+01
9.950000000000000077e-04,5.860901303455987232e+01
1.000000000000000021e-03,4.992575042485669456e+01
1.005000000000000034e-03,4.448483515479827588e+01
1.010000000000000047e-03,4.267166806449010608e+01
1.015000000000000060e-03,4.121697543176378531e+01
1.020000000000000073e-03,4.078505622116347240e+01
1.025000000000000086e-03,3.939516212831386355e+01
1.030000000000000100e-03,3.888167489108784736e+01
1.035000000000000113e-03,3.843004858957307590e+01
1.040000000000000126e-03,3.800604685442954178e+01
1.045000000000000139e-03,3.667669791774780208e+01
1.050000000000000152e-03,3.617901676767478847e+01
1.055000000000000165e-03,3.570767828308307656e+01
1.060000000000000178e-03,3.523345588587699240e+01
1.065000000000000191e-03,3.475714343056587552e+01
1.069999999999999988e-03,3.431027471517634808e+01
1.075000000000000001e-03,3.386107606882823262e+01
1.080000000000000014e-03,3.340932212180173622e+01
1.085000000000000027e-03,3.295421426108596563e+01
1.090000000000000040e-03,3.246747217100872263e+01
1.095000000000000053e-03,3.201078580480395885e+01
1.100000000000000066e-03,3.152014973519484542e+01
1.105000000000000079e-03,3.102984938589181496e+01
1.110000000000000092e-03,3.053909825219558982e+01
1.115000000000000106e-03,3.010897981277364721e+01
1.120000000000000119e-03,2.967729397231507704e+01
1.125000000000000132e-03,2.927744537020052462e+01
1.130000000000000145e-03,2.890702979158749031e+01
1.135000000000000158e-03,2.856418298249636578e+01
1.140000000000000171e-03,2.821955696425709448e+01
1.145000000000000184e-03,2.787712482664698399e+01
1.150000000000000197e-03,2.756705264807589728e+01
1.154999999999999994e-03,2.728518705215613593e+01
1.160000000000000007e-03,2.700044579553568980e+01
1.165000000000000020e-03,2.674306954952911042e+01
1.170000000000000033e-03,2.645643980196684097e+01
1.175000000000000046e-03,2.620349575576824463e+01
1.180000000000000059e-03,2.597799542748050072e+01
1.185000000000000072e-03,2.574698068448276089e+01
1.190000000000000085e-03,2.551616928213786650e+01
1.195000000000000099e-03,2.528804619720504121e+01
1.200000000000000112e-03,2.508760824486353869e+01
1.205000000000000125e-03,2.488663015944219126e+01
1.210000000000000138e-03,2.468516078343272113e+01
1.215000000000000151e-03,2.451314461473781137e+01
1.220000000000000164e-03,2.399721173306075173e+01
1.225000000000000177e-03,2.366630897647736376e+01
1.230000000000000190e-03,2.343374992129108492e+01
1.235000000000000204e-03,2.326292201274322835e+01
1.240000000000000000e-03,2.308600359041761152e+01
1.245000000000000013e-03,2.291334928317230890e+01
1.250000000000000026e-03,2.276559685689292678e+01
1.255000000000000039e-03,2.261769163083207701e+01
1.260000000000000052e-03,2.246811033436608440e+01
1.265000000000000065e-03,2.220563623767381500e+01
1.270000000000000078e-03,2.174956094082517311e+01
1.275000000000000092e-03,2.160256431336350857e+01
1.280000000000000105e-03,2.142400122189082268e+01
1.285000000000000118e-03,2.130601187831499033e+01
1.290000000000000131e-03,2.115790593231194450e+01
1.295000000000000144e-03,2.103682451487592431e+01
1.300000000000000157e-03,2.088792814469003645e+01
1.305000000000000170e-03,2.046087607702200017e+01
1.310000000000000183e-03,2.030756369573927600e+01
1.315000000000000197e-03,2.015560600744872488e+01
1.320000000000000210e-03,2.003095341454939415e+01
1.325000000000000006e-03,1.993648033495692218e+01
1.330000000000000019e-03,1.981037475049184948e+01
1.335000000000000032e-03,1.968463381926238043e+01
1.340000000000000045e-03,1.933385056717296635e+01
1.345000000000000058e-03,1.912432606881085206e+01
1.350000000000000071e-03,1.902647550461399817e+01
1.355000000000000085e-03,1.893032380463759523e+01
1.360000000000000098e-03,1.880447720457817695e+01
1.365000000000000111e-03,1.870621544757399235e+01
1.370000000000000124e-03,1.852745149775317657e+01
1.375000000000000137e-03,1.825342925215375089e+01
1.380000000000000150e-03,1.809571231156204618e+01
1.385000000000000163e-03,1.802262517348947313e+01
1.390000000000000176e-03,1.792422842355622947e+01
1.395000000000000190e-03,1.782371454130584354e+01
1.400000000000000203e-03,1.772137565183732022e+01
1.405000000000000216e-03,1.739996184685224279e+01
1.410000000000000012e-03,1.729920662130690800e+01
1.415000000000000025e-03,1.717178349165349260e+01
1.420000000000000038e-03,1.709544919256649109e+01
1.425000000000000051e-03,1.701985814854827339e+01
1.430000000000000064e-03,1.689228573900312469e+01
1.435000000000000078e-03,1.665147064322184178e+01
1.440000000000000091e-03,1.649443604080928338e+01
1.445000000000000104e-03,1.641676935691110728e+01
1.450000000000000117e-03,1.636570325725449138e+01
1.455000000000000130e-03,1.626334521188577753e+01
1.460000000000000143e-03,1.615950732971588621e+01
1.465000000000000156e-03,1.592229033461397947e+01
1.470000000000000169e-03,1.578861005490686864e+01
1.475000000000000182e-03,1.573533632209832334e+01
1.480000000000000196e-03,1.565782765763716533e+01
1.485000000000000209e-03,1.558014424118944241e+01
1.490000000000000222e-03,1.544891643605777354e+01
1.495000000000000018e-03,1.526454563302551293e+01
1.500000000000000031e-03,1.512930866148418829e+01
1.505000000000000044e-03,1.507521482495502596e+01
1.510000000000000057e-03,1.502130432716969821e+01
1.515000000000000071e-03,1.494088277448990354e+01
1.520000000000000084e-03,1.478197101798295954e+01
1.525000000000000097e-03,1.462289927713488602e+01
1.530000000000000110e-03,1.451514021086658346e+01
1.535000000000000123e-03,1.443491915141255788e+01
1.540000000000000136e-03,1.438225714819215995e+01
1.545000000000000149e-03,1.430417423521384279e+01
1.550000000000000162e-03,1.411889640703410720e+01
1.555000000000000175e-03,1.403616913304680480e+01
1.560000000000000189e-03,1.395610484875050972e+01
1.565000000000000202e-03,1.387415078643813082e+01
1.570000000000000215e-03,1.379257871767584120e+01
1.575000000000000228e-03,1.371287744191380753e+01
1.580000000000000024e-03,1.353234623001859660e+01
1.585000000000000037e-03,1.345019320348703573e+01
1.590000000000000050e-03,1.339591196734203393e+01
1.595000000000000064e-03,1.336470711568122027e+01
1.600000000000000077e-03,1.328332747325849716e+01
1.605000000000000090e-03,1.317604683794660758e+01
1.610000000000000103e-03,1.306668801073328545e+01
1.615000000000000116e-03,1.296030081305015358e+01
1.620000000000000129e-03,1.287740381701341619e+01
1.625000000000000142e-03,1.281925979078179267e+01
1.630000000000000155e-03,1.276179451408164844e+01
1.635000000000000168e-03,1.265610630726068209e+01
1.640000000000000182e-03,1.252031051052484045e+01
1.645000000000000195e-03,1.246119783117178059e+01
1.650000000000000208e-03,1.242682657828926196e+01
1.655000000000000221e-03,1.236879335155602888e+01
1.660000000000000234e-03,1.228703090960985733e+01
1.665000000000000030e-03,1.215452426553778587e+01
1.670000000000000043e-03,1.209440518529845221e+01
1.675000000000000057e-03,1.203500050220544182e+01
1.680000000000000070e-03,1.195215262018351332e+01
1.685000000000000083e-03,1.187012237103773948e+01
1.690000000000000096e-03,1.181144558008807977e+01
1.695000000000000109e-03,1.172899085761802240e+01
1.700000000000000122e-03,1.162185604672793993e+01
1.705000000000000135e-03,1.153907650784463002e+01
1.710000000000000148e-03,1.150401591823088765e+01
1.715000000000000161e-03,1.146785365466604389e+01
1.720000000000000175e-03,1.138632992598333082e+01
1.725000000000000188e-03,1.125597928033385742e+01
1.730000000000000201e-03,1.119522625160188944e+01
1.735000000000000214e-03,1.115854535696156979e+01
1.740000000000000227e-03,1.112200491764627941e+01
1.745000000000000240e-03,1.106377793283851396e+01
1.750000000000000036e-03,1.095951225300378695e+01
1.755000000000000050e-03,1.087398059816638707e+01
1.760000000000000063e-03,1.081424513705325374e+01
1.765000000000000076e-03,1.077869990124243671e+01
1.770000000000000089e-03,1.074223922863163594e+01
1.775000000000000102e-03,1.068234783624527395e+01
1.780000000000000115e-03,1.059817887029925387e+01
1.785000000000000128e-03,1.051422419307617950e+01
1.790000000000000141e-03,1.047630233635332964e+01
1.795000000000000154e-03,1.041710001108713612e+01
1.800000000000000168e-03,1.035845010018346457e+01
1.805000000000000181e-03,1.029813730860228560e+01
1.810000000000000194e-03,1.023643393272834601e+01
1.815000000000000207e-03,1.017501394811029236e+01
1.820000000000000220e-03,1.011550514803286660e+01
1.825000000000000233e-03,1.005566690933919105e+01
1.830000000000000246e-03,9.993914012254769830e+00
1.835000000000000043e-03,9.932463195497106767e+00
1.840000000000000056e-03,9.872519972960812851e+00
1.845000000000000069e-03,9.833902384938186358e+00
1.850000000000000082e-03,9.773172812981290036e+00
1.855000000000000095e-03,9.690778323426755492e+00
1.860000000000000108e-03,9.630903839309775449e+00
1.865000000000000121e-03,9.592812745076283676e+00
1.870000000000000134e-03,9.553882952482169344e+00
1.875000000000000147e-03,9.494177446178051483e+00
1.880000000000000161e-03,9.435030410864781558e+00
1.885000000000000174e-03,9.373878172514373830e+00
1.890000000000000187e-03,9.313032467937935266e+00
1.895000000000000200e-03,9.274600066323728242e+00
1.900000000000000213e-03,9.235852307051761301e+00
1.905000000000000226e-03,9.196476753994085485e+00
1.910000000000000239e-03,9.136366399219150836e+00
1.915000000000000252e-03,9.075312879922547538e+00
1.920000000000000265e-03,9.013768321959307883e+00
1.925000000000000062e-03,8.974296765732265868e+00
1.930000000000000075e-03,8.935021577572847207e+00
1.935000000000000088e-03,8.895647943170260419e+00
1.940000000000000101e-03,8.855903477196800822e+00
1.945000000000000114e-03,8.795412679364499553e+00
1.950000000000000127e-03,8.734151554184094834e+00
1.955000000000000140e-03,8.674125041018990956e+00
1.960000000000000370e-03,8.635934032083934397e+00
1.965000000000000167e-03,8.597663684672905759e+00
1.969999999999999963e-03,8.559392131811765836e+00
1.975000000000000193e-03,8.521087994269876731e+00
1.979999999999999989e-03,8.481610546269026329e+00
1.985000000000000219e-03,8.420582271264084540e+00
1.990000000000000015e-03,8.361056021079726008e+00
1.995000000000000245e-03,8.322615635781398069e+00
2.000000000000000042e-03,8.284206842290771533e+00
2.005000000000000272e-03,8.246334728943265802e+00
2.010000000000000068e-03,8.227509369808958084e+00
2.015000000000000298e-03,8.187630017693992457e+00
2.020000000000000094e-03,8.128131082516212302e+00
2.025000000000000324e-03,8.087747187605536681e+00
2.030000000000000120e-03,8.027787632492797698e+00
2.035000000000000350e-03,7.989039711549448697e+00
2.040000000000000147e-03,7.951125834537376313e+00
2.045000000000000377e-03,7.932368808413128747e+00
2.050000000000000173e-03,7.894145894199423807e+00
2.054999999999999969e-03,7.856549157077386880e+00
2.060000000000000199e-03,7.817560957386084475e+00
2.064999999999999995e-03,7.758268726854856467e+00
2.070000000000000225e-03,7.718343403501005007e+00
2.075000000000000022e-03,7.678894441009103566e+00
2.080000000000000251e-03,7.659055120581318654e+00
2.085000000000000048e-03,7.620596285373127721e+00
2.090000000000000278e-03,7.601759888676339116e+00
2.095000000000000074e-03,7.563706896670451485e+00
2.100000000000000304e-03,7.525458157349101285e+00
2.105000000000000100e-03,7.485265482952497607e+00
2.110000000000000330e-03,7.425045700047609998e+00
2.115000000000000126e-03,7.385858873623424969e+00
2.120000000000000356e-03,7.365991945405601982e+00
2.125000000000000153e-03,7.345527757371769439e+00
2.130000000000000383e-03,7.324816772712024360e+00
2.135000000000000179e-03,7.285895691338918567e+00
2.139999999999999975e-03,7.247348022546112212e+00
2.145000000000000205e-03,7.188377444515015036e+00
2.150000000000000001e-03,7.128478745642807368e+00
2.155000000000000231e-03,7.089288136102473992e+00
2.160000000000000028e-03,7.069175883694247986e+00
2.165000000000000258e-03,7.048352986577926416e+00
2.170000000000000054e-03,7.009543475591093475e+00
2.175000000000000284e-03,6.989252007725576199e+00
2.180000000000000080e-03,6.950004073735303933e+00
2.185000000000000310e-03,6.910958580728930656e+00
2.190000000000000106e-03,6.870728155591556252e+00
2.195000000000000336e-03,6.829981441175180024e+00
2.200000000000000133e-03,6.790129005764543813e+00
2.205000000000000362e-03,6.751760946761971027e+00
2.210000000000000159e-03,6.731576791898946865e+00
2.215000000000000389e-03,6.710661690059884776e+00
2.220000000000000185e-03,6.689574488621117254e+00
2.224999999999999981e-03,6.668421421692215745e+00
2.230000000000000211e-03,6.647131385281507931e+00
2.235000000000000007e-03,6.608280727220011030e+00
2.240000000000000237e-03,6.569639700503750568e+00
2.245000000000000034e-03,6.529881844606180152e+00
2.250000000000000264e-03,6.489562692529045052e+00
2.255000000000000060e-03,6.450412335051391111e+00
2.260000000000000290e-03,6.429991938346612201e+00
2.265000000000000086e-03,6.409519433500628693e+00
2.270000000000000316e-03,6.389358794773736250e+00
2.275000000000000112e-03,6.369353381714317308e+00
2.280000000000000342e-03,6.349134952737569115e+00
2.285000000000000139e-03,6.328236796059784730e+00
2.290000000000000369e-03,6.288988369285929636e+00
2.295000000000000165e-03,6.231457607554688138e+00
2.300000000000000395e-03,6.191608456239663383e+00
2.305000000000000191e-03,6.169725143926005906e+00
2.309999999999999987e-03,6.147604852026353761e+00
2.315000000000000217e-03,6.125567238755589727e+00
2.320000000000000014e-03,6.103535964690390614e+00
2.325000000000000244e-03,6.065205328315808941e+00
2.330000000000000040e-03,6.044911109873865485e+00
2.335000000000000270e-03,6.024104064122939306e+00
2.340000000000000066e-03,6.002998056575497898e+00
2.345000000000000296e-03,5.964823409761955020e+00
2.350000000000000092e-03,5.926764433528046716e+00
2.355000000000000322e-03,5.888493931779144930e+00
2.360000000000000119e-03,5.866916114579492358e+00
2.365000000000000348e-03,5.844642738225829248e+00
2.370000000000000145e-03,5.822453514581010126e+00
2.375000000000000375e-03,5.800774634472166014e+00
2.380000000000000171e-03,5.779796720955928890e+00
2.385000000000000401e-03,5.759516168456267238e+00
2.390000000000000197e-03,5.739736205670263658e+00
2.394999999999999993e-03,5.720113674580678875e+00
2.400000000000000223e-03,5.700212138389963101e+00
2.405000000000000020e-03,5.679503507512842830e+00
2.410000000000000250e-03,5.641337051535080249e+00
2.415000000000000046e-03,5.602327846225700014e+00
2.420000000000000276e-03,5.563494363908133344e+00
2.425000000000000072e-03,5.542089195254789935e+00
2.430000000000000302e-03,5.520667533665058357e+00
2.435000000000000098e-03,5.499484480751583249e+00
2.440000000000000328e-03,5.478498909537043104e+00
2.445000000000000125e-03,5.457702704566966823e+00
2.450000000000000355e-03,5.437164080089310403e+00
2.455000000000000151e-03,5.416930094831984732e+00
2.460000000000000381e-03,5.396969271056256900e+00
2.465000000000000177e-03,5.377124367556705309e+00
2.470000000000000407e-03,5.356919218830777929e+00
2.475000000000000203e-03,5.335880839234815376e+00
2.480000000000000000e-03,5.298139005759921361e+00
2.485000000000000230e-03,5.276177130373191027e+00
2.490000000000000026e-03,5.237734329031902725e+00
2.495000000000000256e-03,5.216674832576764231e+00
2.500000000000000052e-03,5.196022346172252782e+00
2.505000000000000282e-03,5.176235135468324700e+00
2.510000000000000078e-03,5.172942826670730909e+00
2.515000000000000308e-03,5.151025279450429650e+00
2.520000000000000104e-03,5.131369152907454989e+00
2.525000000000000334e-03,5.111865485693001254e+00
2.530000000000000131e-03,5.092218040982499971e+00
2.535000000000000361e-03,5.072274511160145494e+00
2.540000000000000157e-03,5.051745444996713630e+00
2.545000000000000387e-03,5.030293252303994933e+00
2.550000000000000183e-03,4.992555947814793171e+00
2.555000000000000413e-03,4.970741063167791296e+00
2.560000000000000209e-03,4.948510523711960651e+00
2.565000000000000006e-03,4.926398137563634094e+00
2.570000000000000236e-03,4.904638316162939660e+00
2.575000000000000032e-03,4.883452967262737587e+00
2.580000000000000262e-03,4.863067779151977632e+00
2.585000000000000058e-03,4.843617858127609921e+00
2.590000000000000288e-03,4.839968220800320964e+00
2.595000000000000084e-03,4.818887913983401106e+00
2.600000000000000314e-03,4.815180429181351585e+00
2.605000000000000111e-03,4.793932743427232523e+00
2.610000000000000341e-03,4.789966548936462232e+00
2.615000000000000137e-03,4.767950646273517279e+00
2.620000000000000367e-03,4.747508456000947064e+00
2.625000000000000163e-03,4.726462899755341951e+00
2.630000000000000393e-03,4.704410764005290346e+00
2.635000000000000189e-03,4.666194946637483909e+00
2.640000000000000419e-03,4.644054066172298434e+00
2.645000000000000216e-03,4.621985118246294988e+00
2.650000000000000012e-03,4.600435351336708223e+00
2.655000000000000242e-03,4.579484583836005207e+00
2.660000000000000038e-03,4.559163470175153776e+00
2.665000000000000268e-03,4.539570326643172393e+00
2.670000000000000064e-03,4.535283734219914820e+00
2.675000000000000294e-03,4.514219020065686649e+00
2.680000000000000090e-03,4.509978411979064461e+00
2.685000000000000320e-03,4.489157122212233730e+00
2.690000000000000117e-03,4.484982146755877253e+00
2.695000000000000347e-03,4.464212806416817614e+00
2.700000000000000143e-03,4.459890757265625894e+00
2.705000000000000373e-03,4.438568817663179900e+00
2.710000000000000169e-03,4.418677131906238564e+00
2.715000000000000399e-03,4.398219275245767612e+00
2.720000000000000195e-03,4.376925515084074902e+00
2.725000000000000425e-03,4.354983452262413124e+00
2.730000000000000222e-03,4.332910327024268149e+00
2.735000000000000018e-03,4.311312450628100201e+00
2.740000000000000248e-03,4.290483328573003519e+00
2.745000000000000044e-03,4.270407914849963404e+00
2.750000000000000274e-03,4.265374401339466104e+00
2.755000000000000070e-03,4.243714256426041942e+00
2.760000000000000300e-03,4.238570850734555862e+00
2.765000000000000097e-03,4.216987127858057072e+00
2.770000000000000327e-03,4.211936649034170088e+00
2.775000000000000123e-03,4.190771252060464747e+00
2.780000000000000353e-03,4.185928240804695832e+00
2.785000000000000149e-03,4.165253856784839392e+00
2.790000000000000379e-03,4.160554772257532896e+00
2.795000000000000175e-03,4.140042043421696683e+00
2.800000000000000405e-03,4.135213988712487243e+00
2.805000000000000202e-03,4.114086328075518217e+00
2.810000000000000431e-03,4.094077074258525961e+00
2.815000000000000228e-03,4.073479647804700399e+00
2.820000000000000024e-03,4.052215785698009221e+00
2.825000000000000254e-03,4.030665258964969411e+00
2.830000000000000050e-03,4.009455233310441180e+00
2.835000000000000280e-03,3.989053024840443662e+00
2.840000000000000076e-03,3.983498492305182381e+00
2.845000000000000306e-03,3.962131405594053746e+00
2.850000000000000103e-03,3.956674803768234661e+00
2.855000000000000333e-03,3.935580416737229470e+00
2.860000000000000129e-03,3.930243219429221391e+00
2.865000000000000359e-03,3.909578943698973852e+00
2.870000000000000155e-03,3.904476536398071573e+00
2.875000000000000385e-03,3.898065600135376396e+00
2.880000000000000181e-03,3.877402657084140003e+00
2.885000000000000411e-03,3.872409680287059786e+00
2.890000000000000208e-03,3.866122778208387345e+00
2.895000000000000438e-03,3.845675677853303220e+00
2.900000000000000234e-03,3.840613523189039036e+00
2.905000000000000030e-03,3.834158407291599957e+00
2.910000000000000260e-03,3.813013900134325951e+00
2.915000000000000056e-03,3.793393425871644187e+00
2.920000000000000286e-03,3.773390780897542207e+00
2.925000000000000083e-03,3.752841015771567257e+00
2.930000000000000313e-03,3.732022900400918886e+00
2.935000000000000109e-03,3.711465453195716968e+00
2.940000000000000339e-03,3.691607128231173984e+00
2.945000000000000135e-03,3.685842228749267591e+00
2.950000000000000365e-03,3.665169918687317452e+00
2.955000000000000161e-03,3.659547570665879324e+00
2.960000000000000391e-03,3.639317522757411272e+00
2.965000000000000187e-03,3.633943271651912443e+00
2.970000000000000417e-03,3.627401424060891610e+00
2.975000000000000214e-03,3.620505392539318468e+00
2.980000000000000444e-03,3.600190379667359775e+00
2.985000000000000240e-03,3.594975459978549281e+00
2.990000000000000036e-03,3.588683492276290465e+00
2.995000000000000266e-03,3.582067296958253433e+00
3.000000000000000062e-03,3.575262190109704363e+00
3.005000000000000292e-03,3.568288309505418532e+00
3.010000000000000089e-03,3.547867786169018878e+00
3.015000000000000319e-03,3.542315375792580934e+00
3.020000000000000115e-03,3.535548113174808993e+00
3.025000000000000345e-03,3.514817231819079346e+00
3.030000000000000141e-03,3.508820187919453382e+00
3.035000000000000371e-03,3.487765566937835793e+00
3.040000000000000167e-03,3.467601639238064415e+00
3.045000000000000397e-03,3.447145944039660570e+00
3.050000000000000194e-03,3.426609085782620134e+00
3.055000000000000424e-03,3.406348802253165164e+00
3.060000000000000220e-03,3.386663309491671825e+00
3.065000000000000450e-03,3.380484050391342254e+00
3.070000000000000246e-03,3.360140621925285842e+00
3.075000000000000042e-03,3.354233881618697843e+00
3.080000000000000272e-03,3.347344305399736264e+00
3.085000000000000069e-03,3.340208888233398454e+00
3.090000000000000299e-03,3.332981441940171763e+00
3.095000000000000095e-03,3.325714224888684178e+00
3.100000000000000325e-03,3.305776474531988196e+00
3.105000000000000121e-03,3.300270546105116054e+00
3.110000000000000351e-03,3.293829244245557675e+00
3.115000000000000147e-03,3.287102134575888623e+00
3.120000000000000377e-03,3.280198343544860506e+00
3.125000000000000173e-03,3.273136378536763758e+00
3.130000000000000403e-03,3.265911239081609185e+00
3.135000000000000200e-03,3.245810479124644932e+00
3.140000000000000430e-03,3.239950978461330955e+00
3.145000000000000226e-03,3.233116859073520644e+00
3.150000000000000456e-03,3.225968942980125487e+00
3.155000000000000252e-03,3.218624175761873651e+00
3.160000000000000048e-03,3.198437414425432834e+00
3.165000000000000278e-03,3.192466059868774408e+00
3.170000000000000075e-03,3.185470498135923201e+00
3.175000000000000305e-03,3.165185278418741088e+00
3.180000000000000101e-03,3.158688975615446370e+00
3.185000000000000331e-03,3.137740090504490986e+00
3.190000000000000127e-03,3.117606711332574498e+00
3.195000000000000357e-03,3.097646084997870641e+00
3.200000000000000153e-03,3.078310048258012799e+00
3.205000000000000383e-03,3.071990142481088704e+00
3.210000000000000180e-03,3.064843593196246552e+00
3.215000000000000410e-03,3.057520674811619266e+00
3.220000000000000206e-03,3.050134928240679333e+00
3.225000000000000436e-03,3.042715961794280055e+00
3.230000000000000232e-03,3.023100088107463890e+00
3.235000000000000462e-03,3.017200881040520866e+00
3.240000000000000258e-03,3.010481045961348023e+00
3.245000000000000055e-03,3.003539907990092406e+00
3.250000000000000284e-03,2.996491854383404263e+00
3.255000000000000081e-03,2.989387106550005058e+00
3.260000000000000311e-03,2.982254737397160405e+00
3.265000000000000107e-03,2.975118750182543792e+00
3.270000000000000337e-03,2.968000834186002468e+00
3.275000000000000133e-03,2.960918451053490053e+00
3.280000000000000363e-03,2.953882337487173437e+00
3.285000000000000159e-03,2.946892740540034694e+00
3.290000000000000389e-03,2.939939289704911918e+00
3.295000000000000186e-03,2.933007028729775811e+00
3.300000000000000416e-03,2.926064846911816897e+00
3.305000000000000212e-03,2.919084766607637160e+00
3.310000000000000442e-03,2.912040551882425721e+00
3.315000000000000238e-03,2.904906710820879034e+00
3.320000000000000468e-03,2.897662429091568903e+00
3.325000000000000264e-03,2.890284494320814801e+00
3.330000000000000061e-03,2.870738449777721968e+00
3.335000000000000291e-03,2.864376096214850342e+00
3.340000000000000087e-03,2.857065354262916301e+00
3.345000000000000317e-03,2.836981699400332513e+00
3.350000000000000113e-03,2.817904610164139179e+00
3.355000000000000343e-03,2.811018634983025954e+00
3.360000000000000139e-03,2.790873473179788178e+00
3.365000000000000369e-03,2.783946121186489542e+00
3.370000000000000166e-03,2.764142098094666267e+00
3.375000000000000396e-03,2.757506178440430222e+00
3.380000000000000192e-03,2.750170995005366326e+00
3.385000000000000422e-03,2.742703760543622860e+00
3.390000000000000218e-03,2.735229670802145741e+00
3.395000000000000448e-03,2.727804966857961144e+00
3.400000000000000244e-03,2.720459275533183341e+00
3.405000000000000474e-03,2.713192030543051914e+00
3.410000000000000270e-03,2.705996325238174016e+00
3.415000000000000067e-03,2.698864566130345644e+00
3.420000000000000297e-03,2.691779437023252619e+00
3.425000000000000093e-03,2.684718258863035167e+00
3.430000000000000323e-03,2.677663675173274527e+00
3.435000000000000119e-03,2.670611067197059985e+00
3.440000000000000349e-03,2.663562643657772178e+00
3.445000000000000145e-03,2.656527521537909831e+00
3.450000000000000375e-03,2.649518524556771393e+00
3.455000000000000172e-03,2.642553584115566956e+00
3.460000000000000402e-03,2.635648942263501660e+00
3.465000000000000198e-03,2.628820404092825136e+00
3.470000000000000428e-03,2.622079101009558322e+00
3.475000000000000224e-03,2.615432072043670786e+00
3.480000000000000454e-03,2.608873668109942479e+00
3.485000000000000250e-03,2.602392854882097595e+00
3.490000000000000480e-03,2.595974266337968128e+00
3.495000000000000277e-03,2.589596304454950371e+00
3.500000000000000073e-03,2.583227327760552416e+00


==> figures/data/coal_dem2.csv <==
delta_mm,F
1.000000000000000082e-05,3.487632054230984213e+00
2.000000000000000164e-05,6.991832398757720668e+00
3.000000000000000076e-05,1.025153814589732093e+01
4.000000000000000327e-05,1.356961055248460291e+01
5.000000000000000240e-05,1.690622996535294931e+01
6.000000000000000152e-05,2.018972098659170555e+01
7.000000000000000742e-05,2.344508967659040266e+01
8.000000000000000654e-05,2.671886593870199178e+01
8.999999999999999212e-05,3.009392846396971422e+01
1.000000000000000048e-04,3.344218676693768089e+01
1.100000000000000039e-04,3.665428243864031543e+01
1.200000000000000030e-04,4.002322136484379200e+01
1.300000000000000157e-04,4.328979882444416916e+01
1.400000000000000148e-04,4.691676122424210860e+01
1.499999999999999869e-04,4.990278039679476763e+01
1.600000000000000131e-04,5.310708531045742120e+01
1.700000000000000122e-04,5.653074548225355045e+01
1.799999999999999842e-04,5.971636390976474473e+01
1.900000000000000105e-04,6.300623703956944865e+01
2.000000000000000096e-04,6.627304599331348811e+01
2.100000000000000087e-04,6.967051919211044719e+01
2.200000000000000078e-04,7.315950293842004726e+01
2.300000000000000070e-04,7.586216276812845649e+01
2.400000000000000061e-04,7.955051748922403476e+01
2.500000000000000052e-04,8.251254736665980261e+01
2.600000000000000314e-04,8.582907013739185231e+01
2.700000000000000035e-04,8.896299905612990244e+01
2.800000000000000297e-04,9.207456204738453209e+01
2.900000000000000017e-04,9.533935912208862362e+01
2.999999999999999737e-04,9.846699481013729383e+01
3.099999999999999999e-04,1.016315004126714712e+02
3.200000000000000262e-04,1.049187616419486488e+02
3.299999999999999982e-04,1.082270074239061017e+02
3.400000000000000244e-04,1.111948819172400817e+02
3.500000000000000507e-04,1.139967163060387207e+02
3.599999999999999685e-04,1.175773110891930600e+02
3.699999999999999947e-04,1.203484392006337629e+02
3.800000000000000209e-04,1.235151580123428658e+02
3.900000000000000471e-04,1.262529317251417638e+02
4.000000000000000192e-04,1.296057003383353106e+02
4.100000000000000454e-04,1.326350843722260322e+02
4.200000000000000174e-04,1.361247132279846426e+02
4.299999999999999894e-04,1.389480303960561969e+02
4.400000000000000157e-04,1.418984678069942049e+02
4.500000000000000419e-04,1.447992909276370028e+02
4.600000000000000139e-04,1.473996996021463985e+02
4.700000000000000401e-04,1.506462005671868098e+02
4.800000000000000122e-04,1.532517590331414681e+02
4.899999999999999842e-04,1.563673749974706766e+02
5.000000000000000104e-04,1.590039428836036279e+02
5.100000000000000366e-04,1.619669739113562912e+02
5.200000000000000629e-04,1.652596733526774813e+02
5.300000000000000891e-04,1.677440326015657206e+02
5.400000000000000069e-04,1.703850630355553335e+02
5.500000000000000331e-04,1.734233134382061792e+02
5.600000000000000594e-04,1.759920693788334063e+02
5.700000000000000856e-04,1.787516105979786118e+02
5.800000000000000034e-04,1.813987661358889056e+02
5.900000000000000296e-04,1.839820495289619089e+02
5.999999999999999474e-04,1.863522354991253849e+02
6.099999999999999737e-04,1.888402682947142353e+02
6.199999999999999999e-04,1.909046379720278992e+02
6.300000000000000261e-04,1.931664910232090051e+02
6.400000000000000524e-04,1.953959890731941016e+02
6.500000000000000786e-04,2.159881251984655304e+00
6.599999999999999964e-04,9.444855199336343876e-01
6.700000000000000226e-04,1.281338030675829298e+00
6.800000000000000488e-04,1.122759072683572779e+00
6.900000000000000751e-04,1.431528821855013289e+00
7.000000000000001013e-04,8.504694367618089723e-01
7.100000000000000191e-04,1.209714878781205538e+00
7.199999999999999369e-04,1.178835924786713729e+00
7.299999999999999632e-04,1.040082429039432821e+00
7.399999999999999894e-04,7.132381501818734204e-01
7.500000000000000156e-04,1.036979062620715819e+00
7.600000000000000418e-04,1.103178020105736401e+00
7.700000000000000681e-04,9.694044730566723223e-01
7.800000000000000943e-04,1.305287889467822371e+00
7.900000000000000121e-04,7.775754481711650845e-01
8.000000000000000383e-04,1.189730456031861117e+00
8.100000000000000646e-04,9.047695270421917124e-01
8.200000000000000908e-04,1.567507456362828622e+00
8.300000000000001170e-04,9.659099639649795233e-01
8.400000000000000348e-04,9.629227140461967815e-01
8.499999999999999526e-04,1.213417981573872595e+00
8.599999999999999789e-04,7.094541540880723307e-01
8.700000000000000051e-04,1.098295695831077667e+00
8.800000000000000313e-04,1.042070532139126149e+00
8.900000000000000576e-04,8.995422007336671966e-01
9.000000000000000838e-04,9.953280763767146100e-01
9.100000000000000016e-04,7.239534850760082074e-01
9.200000000000000278e-04,9.870802614930008767e-01
9.300000000000000541e-04,9.073805033152207988e-01
9.400000000000000803e-04,9.649357406729969222e-01
9.500000000000001065e-04,1.039207920018726083e+00
9.600000000000000243e-04,8.911956069879414244e-01
9.699999999999999421e-04,9.712400263027540781e-01
9.799999999999999684e-04,9.950224630752015909e-01
9.899999999999999946e-04,7.484502818959880566e-01
1.000000000000000021e-03,1.058257454030838263e+00


==> figures/data/coal_dem4.csv <==
delta_mm,F
1.000000000000000082e-05,3.419409036299348337e+00
2.000000000000000164e-05,6.830175088932844751e+00
3.000000000000000076e-05,1.010997591092944603e+01
4.000000000000000327e-05,1.364629687930840873e+01
5.000000000000000240e-05,1.672703855759719715e+01
6.000000000000000152e-05,2.001534553028890784e+01
7.000000000000000742e-05,2.325020175497820318e+01
8.000000000000000654e-05,2.665731012940883460e+01
8.999999999999999212e-05,2.997471909292376324e+01
1.000000000000000048e-04,3.327974304485064749e+01
1.100000000000000039e-04,3.646361890790983296e+01
1.200000000000000030e-04,3.981214341948960822e+01
1.300000000000000157e-04,4.318172371678817711e+01
1.400000000000000148e-04,4.653426048091695577e+01
1.499999999999999869e-04,4.983884245184217576e+01
1.600000000000000131e-04,5.309292719105182101e+01
1.700000000000000122e-04,5.635211013590162565e+01
1.799999999999999842e-04,5.961654082376269770e+01
1.900000000000000105e-04,6.282124520721866645e+01
2.000000000000000096e-04,6.602709980063083606e+01
2.100000000000000087e-04,6.954138916590511599e+01
2.200000000000000078e-04,7.284321561793285582e+01
2.300000000000000070e-04,7.567092365741181936e+01
2.400000000000000061e-04,7.916723121568483634e+01
2.500000000000000052e-04,8.244435185658296916e+01
2.600000000000000314e-04,8.561846581110032162e+01
2.700000000000000035e-04,8.878691757576723376e+01
2.800000000000000297e-04,9.199575407583959930e+01
2.900000000000000017e-04,9.509274842082787416e+01
2.999999999999999737e-04,9.855083725434532482e+01
3.099999999999999999e-04,1.013840413963845180e+02
3.200000000000000262e-04,1.044940111457947864e+02
3.299999999999999982e-04,1.078613718746343153e+02
3.400000000000000244e-04,1.108860502199293592e+02
3.500000000000000507e-04,1.141801608127418461e+02
3.599999999999999685e-04,1.171433500327424042e+02
3.699999999999999947e-04,1.201539178755606656e+02
3.800000000000000209e-04,1.231138939221476818e+02
3.900000000000000471e-04,1.265406442334083863e+02
4.000000000000000192e-04,1.290668093573175383e+02
4.100000000000000454e-04,1.325644148980843227e+02
4.200000000000000174e-04,1.355748598739646127e+02
4.299999999999999894e-04,1.383253361271340509e+02
4.400000000000000157e-04,1.411578660213126284e+02
4.500000000000000419e-04,1.438985800511179889e+02
4.600000000000000139e-04,1.471480277179298071e+02
4.700000000000000401e-04,1.496955737017318029e+02
4.800000000000000122e-04,1.523396305509076853e+02
4.899999999999999842e-04,1.558372470945237183e+02
5.000000000000000104e-04,1.581622996160068055e+02
5.100000000000000366e-04,1.608076227509079956e+02
5.200000000000000629e-04,1.634767940086367446e+02
5.300000000000000891e-04,1.662489327853058398e+02
5.400000000000000069e-04,1.692483176131485152e+02
5.500000000000000331e-04,1.719032374527284617e+02
5.600000000000000594e-04,1.742664915989081749e+02
5.700000000000000856e-04,1.772449926715391655e+02
5.800000000000000034e-04,1.791157858796912876e+02
5.900000000000000296e-04,1.808269589820368992e+02
5.999999999999999474e-04,1.828258828274271650e+02
6.099999999999999737e-04,1.159218858843775291e+00
6.199999999999999999e-04,6.402847948800475253e-01
6.300000000000000261e-04,2.448937219977443958e-01
6.400000000000000524e-04,7.052437342681373567e-01
6.500000000000000786e-04,5.664514868769504607e-01
6.599999999999999964e-04,5.743030834889731873e-01
6.700000000000000226e-04,1.076656537450781270e+00
6.800000000000000488e-04,3.391830306410805740e-01
6.900000000000000751e-04,8.246485681456641181e-01
7.000000000000001013e-04,8.018367449705764427e-01
7.100000000000000191e-04,6.218942558686999522e-01
7.199999999999999369e-04,6.902887912051051122e-01
7.299999999999999632e-04,3.488770493065971312e-01
7.399999999999999894e-04,6.409649381725277539e-01
7.500000000000000156e-04,7.192550203293708311e-01
7.600000000000000418e-04,7.738476986037928773e-01
7.700000000000000681e-04,5.269494217841209638e-01
7.800000000000000943e-04,3.918132111275852147e-01
7.900000000000000121e-04,5.423543068599554484e-01
8.000000000000000383e-04,5.852251021745370485e-01
8.100000000000000646e-04,5.931881011802687675e-01
8.200000000000000908e-04,5.277105611008547914e-01
8.300000000000001170e-04,3.610739263416559708e-01
8.400000000000000348e-04,6.644058832829422556e-01
8.499999999999999526e-04,8.031487154310392729e-01
8.599999999999999789e-04,6.833673179021018118e-01
8.700000000000000051e-04,5.214023987349540867e-01
8.800000000000000313e-04,1.040548249384724233e+00
8.900000000000000576e-04,4.748617839633625937e-01
9.000000000000000838e-04,6.873386948843228650e-01
9.100000000000000016e-04,5.471671003792071275e-01
9.200000000000000278e-04,5.654085976899720922e-01
9.300000000000000541e-04,6.289039241700155047e-01
9.400000000000000803e-04,9.484979491028741050e-01
9.500000000000001065e-04,4.173573902036708527e-01
9.600000000000000243e-04,8.334703338185127652e-01
9.699999999999999421e-04,5.459581038828078547e-01
9.799999999999999684e-04,1.007797939935507037e+00
9.899999999999999946e-04,6.040277981854078604e-01
1.000000000000000021e-03,1.142393229915671382e+00


==> figures/data/coal_fem.csv <==
delta_mm,F
1.999999999999999909e-06,6.639862231397321013e-01
3.999999999999999819e-06,1.327969894399531725e+00
6.000000000000000152e-06,1.991947660980107226e+00
7.999999999999999638e-06,2.655916487851788688e+00
9.999999999999999124e-06,3.319873234586475874e+00
1.200000000000000030e-05,3.983814771133554977e+00
1.399999999999999979e-05,4.647737967418201777e+00
1.599999999999999928e-05,5.311639693315656885e+00
1.800000000000000046e-05,5.975516818634439176e+00
1.999999999999999825e-05,6.639366213103929049e+00
2.199999999999999943e-05,7.303184746347637812e+00
2.400000000000000061e-05,7.966969287870893979e+00
2.599999999999999840e-05,8.630716707031069745e+00
2.799999999999999958e-05,9.294423873032830130e+00
2.999999999999999737e-05,9.958087654901909502e+00
3.199999999999999855e-05,1.062170492145979850e+01
3.399999999999999973e-05,1.128527254131801350e+01
3.600000000000000091e-05,1.194878738284628739e+01
3.799999999999999532e-05,1.261224631415809583e+01
3.999999999999999650e-05,1.327564620309278709e+01
4.199999999999999768e-05,1.393898391718642316e+01
4.399999999999999886e-05,1.460225632366815773e+01
4.600000000000000004e-05,1.526546028941684341e+01
4.800000000000000122e-05,1.592859268096873038e+01
4.999999999999999562e-05,1.659165036446184160e+01
5.199999999999999680e-05,1.725463020565146977e+01
5.399999999999999798e-05,1.791752906985249183e+01
5.599999999999999916e-05,1.858034382194950851e+01
5.800000000000000034e-05,1.924307132636342743e+01
5.999999999999999474e-05,1.990570844701656839e+01
6.200000000000000270e-05,2.056825204731731205e+01
6.399999999999999710e-05,2.123069899016417494e+01
6.599999999999999151e-05,2.189304613786408282e+01
6.799999999999999946e-05,2.255529035216850531e+01
6.999999999999999387e-05,2.321742849422066257e+01
7.200000000000000182e-05,2.387945742451579179e+01
7.399999999999999623e-05,2.454137400292664140e+01
7.599999999999999063e-05,2.520317508860961198e+01
7.799999999999999859e-05,2.586485754005216364e+01
7.999999999999999299e-05,2.652641821498107433e+01
8.200000000000000095e-05,2.718785397038221419e+01
8.399999999999999535e-05,2.784916166245749025e+01
8.599999999999998976e-05,2.851033814658985932e+01
8.799999999999999771e-05,2.917138027731591166e+01
8.999999999999999212e-05,2.983228490832591717e+01
9.200000000000000007e-05,3.049304889238608141e+01
9.399999999999999448e-05,3.115366908135590052e+01
9.600000000000000243e-05,3.181414232612959836e+01
9.799999999999999684e-05,3.247446547661193250e+01
9.999999999999999124e-05,3.313463538169068556e+01
1.019999999999999992e-04,3.379464888920664123e+01
1.039999999999999936e-04,3.445450284589357182e+01
1.060000000000000016e-04,3.511419409741512965e+01
1.079999999999999960e-04,3.577371948824217895e+01
1.099999999999999904e-04,3.643307586167119894e+01
1.119999999999999983e-04,3.709226005978426599e+01
1.139999999999999927e-04,3.775126892341572216e+01
1.160000000000000007e-04,3.841009929207834261e+01
1.179999999999999951e-04,3.906874800398419723e+01
1.199999999999999895e-04,3.972721189596034463e+01
1.219999999999999974e-04,4.038548780342457434e+01
1.240000000000000054e-04,4.104357256035211066e+01
1.259999999999999998e-04,4.170146299924000743e+01
1.279999999999999942e-04,4.235915595101346298e+01
1.299999999999999886e-04,4.301664824509435192e+01
1.319999999999999830e-04,4.367393670922609061e+01
1.340000000000000045e-04,4.433101816951429441e+01
1.359999999999999989e-04,4.498788945035836662e+01
1.379999999999999933e-04,4.564454737441838006e+01
1.399999999999999877e-04,4.630098876251706486e+01
1.419999999999999821e-04,4.695721043367384340e+01
1.440000000000000036e-04,4.761320920499471754e+01
1.459999999999999981e-04,4.826898189160548469e+01
1.479999999999999925e-04,4.892452530667429755e+01
1.499999999999999869e-04,4.957983626130679511e+01
1.519999999999999813e-04,5.023491156448054795e+01
1.540000000000000028e-04,5.088974802303400224e+01
1.559999999999999972e-04,5.154434244158693446e+01
1.579999999999999916e-04,5.219869162244425809e+01
1.599999999999999860e-04,5.285279236563138028e+01
1.619999999999999804e-04,5.350664146875943317e+01
1.640000000000000019e-04,5.416023572690787091e+01
1.659999999999999963e-04,5.481357193278701345e+01
1.679999999999999907e-04,5.546664687636622659e+01
1.699999999999999851e-04,5.611945734506663541e+01
1.719999999999999795e-04,5.677200012350710523e+01
1.740000000000000010e-04,5.742427199361287649e+01
1.759999999999999954e-04,5.807626973434624063e+01
1.779999999999999898e-04,5.872799012182452572e+01
1.799999999999999842e-04,5.937942992909994189e+01
1.819999999999999786e-04,6.003058592614873135e+01
1.840000000000000001e-04,6.068145487981554709e+01
1.859999999999999945e-04,6.133203355366597265e+01
1.879999999999999890e-04,6.198231870800059795e+01
1.899999999999999834e-04,6.263230709964197018e+01
1.920000000000000049e-04,6.328199548195565427e+01
1.939999999999999993e-04,6.393138060472975326e+01
1.959999999999999937e-04,6.458045921409640755e+01
1.979999999999999881e-04,6.522922805241969968e+01
1.999999999999999825e-04,6.587768385818127115e+01
2.020000000000000040e-04,6.652582336593678747e+01
2.039999999999999984e-04,6.717364330620006285e+01
2.059999999999999928e-04,6.782114040534051469e+01
2.079999999999999872e-04,6.846831138545427109e+01
2.099999999999999816e-04,6.911515296429116972e+01
2.120000000000000031e-04,6.976166185514551898e+01
2.139999999999999975e-04,7.040783476671415997e+01
2.159999999999999919e-04,7.105366840303058495e+01
2.179999999999999863e-04,7.169915946329219025e+01
2.199999999999999807e-04,7.234430464177846432e+01
2.220000000000000022e-04,7.298910062776796792e+01
2.239999999999999966e-04,7.363354410529295535e+01
2.259999999999999910e-04,7.427763175312770727e+01
2.279999999999999854e-04,7.492136024464622324e+01
2.299999999999999799e-04,7.556472624758076506e+01
2.320000000000000014e-04,7.620772642403380814e+01
2.339999999999999958e-04,7.685035743022494614e+01
2.359999999999999902e-04,7.749261591637757363e+01
2.379999999999999846e-04,7.813449852660599504e+01
2.399999999999999790e-04,7.877600189870445035e+01
2.420000000000000005e-04,7.941712266404053366e+01
2.439999999999999949e-04,8.005785744740633447e+01
2.459999999999999622e-04,8.069820286676375076e+01
2.480000000000000108e-04,8.133815553318237335e+01
2.500000000000000052e-04,8.197375128869236960e+01
2.519999999999999996e-04,8.261659228142754330e+01
2.539999999999999940e-04,8.325151195630044754e+01
2.559999999999999884e-04,8.388976446846301371e+01
2.579999999999999828e-04,8.452762423743206455e+01
2.599999999999999772e-04,8.516506988949633694e+01
2.619999999999999716e-04,8.580209779630352784e+01
2.639999999999999660e-04,8.643870449056637995e+01
2.660000000000000146e-04,8.707488649754134258e+01
2.680000000000000090e-04,8.771064033335603938e+01
2.700000000000000035e-04,8.834596250466631773e+01
2.719999999999999979e-04,8.898084950852135933e+01
2.739999999999999923e-04,8.961529783193972776e+01
2.759999999999999867e-04,9.024930395185214138e+01
2.779999999999999811e-04,9.088286433466080894e+01
2.799999999999999755e-04,9.151597543613408448e+01
2.819999999999999699e-04,9.214863370104983176e+01
2.839999999999999643e-04,9.278083556295885614e+01
2.860000000000000129e-04,9.341257744385794126e+01
2.880000000000000073e-04,9.404385575390664087e+01
2.900000000000000017e-04,9.467466689112571032e+01
2.919999999999999961e-04,9.530500724107994870e+01
2.939999999999999905e-04,9.593487317656483526e+01
2.959999999999999849e-04,9.656426105734318810e+01
2.979999999999999793e-04,9.719316722959501931e+01
2.999999999999999737e-04,9.782158802588614321e+01
3.019999999999999681e-04,9.844951976456158604e+01
3.039999999999999625e-04,9.907695874942749015e+01
3.060000000000000111e-04,9.970390126938298181e+01
3.080000000000000055e-04,1.003303435980813845e+02
3.099999999999999999e-04,1.009562819934470213e+02
3.119999999999999944e-04,1.015817126973768723e+02
3.139999999999999888e-04,1.022066319351732773e+02
3.159999999999999832e-04,1.028310359152349918e+02
3.179999999999999776e-04,1.034549208284818320e+02
3.199999999999999720e-04,1.040782828479772348e+02
3.219999999999999664e-04,1.047011181284448469e+02
3.239999999999999608e-04,1.053234228057391704e+02
3.260000000000000094e-04,1.059451929963119170e+02
3.280000000000000038e-04,1.065664247967264231e+02
3.299999999999999982e-04,1.071871142831791985e+02
3.319999999999999926e-04,1.078072575108202500e+02
3.339999999999999870e-04,1.084268505132143048e+02
3.359999999999999814e-04,1.090458893017935225e+02
3.379999999999999758e-04,1.096643698651491832e+02
3.399999999999999702e-04,1.102822881684990648e+02
3.419999999999999646e-04,1.108996401530672529e+02
3.439999999999999590e-04,1.115164217352736671e+02
3.460000000000000076e-04,1.121326288061851386e+02
3.480000000000000020e-04,1.127482572305516015e+02
3.499999999999999964e-04,1.133633028465134771e+02
3.519999999999999908e-04,1.139777614644171848e+02
3.539999999999999853e-04,1.145916288661313445e+02
3.559999999999999797e-04,1.152049008041684033e+02
3.579999999999999741e-04,1.158175730011589195e+02
3.599999999999999685e-04,1.164296411484601776e+02
3.619999999999999629e-04,1.170411009057719411e+02
3.639999999999999573e-04,1.176519479000576780e+02
3.660000000000000059e-04,1.182621777240317442e+02
3.680000000000000003e-04,1.188717859360210696e+02
3.699999999999999947e-04,1.194807680584305274e+02
3.719999999999999891e-04,1.200891195765368593e+02
3.739999999999999835e-04,1.206968359378502811e+02
3.759999999999999779e-04,1.213039125505376887e+02
3.779999999999999723e-04,1.219103447825337412e+02
3.799999999999999667e-04,1.225161279599278430e+02
3.819999999999999611e-04,1.231212573658655458e+02
3.840000000000000097e-04,1.237257282393120050e+02
3.860000000000000041e-04,1.243295357738986695e+02
3.879999999999999985e-04,1.249326751157807678e+02
3.899999999999999929e-04,1.255351413623461099e+02
3.919999999999999873e-04,1.261369295613956041e+02
3.939999999999999817e-04,1.267380347084424841e+02
3.959999999999999762e-04,1.273384517459903549e+02
3.979999999999999706e-04,1.279381755613099898e+02
3.999999999999999650e-04,1.285372009847529284e+02
4.019999999999999594e-04,1.291355227874377647e+02
4.040000000000000080e-04,1.297331356801271909e+02
4.060000000000000024e-04,1.303300343101628869e+02
4.079999999999999968e-04,1.309262132601684243e+02
4.099999999999999912e-04,1.315216670459319630e+02
4.119999999999999856e-04,1.321163901131802731e+02
4.139999999999999800e-04,1.327103768360876757e+02
4.159999999999999744e-04,1.333036215134351323e+02
4.179999999999999688e-04,1.338961183679226679e+02
4.199999999999999632e-04,1.344878615423387487e+02
4.219999999999999576e-04,1.350788450970254644e+02
4.240000000000000062e-04,1.356690630054371240e+02
4.260000000000000006e-04,1.362585091532228887e+02
4.279999999999999950e-04,1.368471773334466945e+02
4.299999999999999894e-04,1.374350612440040891e+02
4.319999999999999838e-04,1.380221544835281406e+02
4.339999999999999782e-04,1.386084505483516409e+02
4.359999999999999726e-04,1.391939428275502451e+02
4.379999999999999671e-04,1.397786245990938880e+02
4.399999999999999615e-04,1.403624890252794160e+02
4.419999999999999559e-04,1.409455291499885448e+02
4.440000000000000045e-04,1.415277378917378144e+02
4.459999999999999989e-04,1.421091080386751742e+02
4.479999999999999933e-04,1.426896322455452264e+02
4.499999999999999877e-04,1.432693030258821523e+02
4.519999999999999821e-04,1.438481127471521859e+02
4.539999999999999765e-04,1.444260536263232098e+02
4.559999999999999709e-04,1.450031177212106570e+02
4.579999999999999653e-04,1.455792969223231239e+02
4.599999999999999597e-04,1.461545829481426040e+02
4.619999999999999541e-04,1.467289673366248053e+02
4.640000000000000027e-04,1.473024414366985297e+02
4.659999999999999971e-04,1.478749964008144389e+02
4.679999999999999915e-04,1.484466231763685187e+02
4.699999999999999859e-04,1.490173124942579648e+02
4.719999999999999803e-04,1.495870548609117066e+02
4.739999999999999747e-04,1.501558405477372844e+02
4.759999999999999691e-04,1.507236595749680248e+02
4.779999999999999635e-04,1.512905017063139894e+02
4.799999999999999580e-04,1.518563564321955255e+02
4.819999999999999524e-04,1.524212129565603391e+02
4.840000000000000010e-04,1.529850601817038296e+02
4.859999999999999954e-04,1.535478866989957396e+02
4.879999999999999898e-04,1.541096807667387338e+02
4.899999999999999842e-04,1.546704302878893600e+02
4.919999999999999244e-04,1.552301228019039741e+02
4.939999999999999730e-04,1.557887454558859019e+02
4.960000000000000216e-04,1.563462849858659638e+02
4.979999999999999618e-04,1.569027276948378642e+02
5.000000000000000104e-04,1.574580594236413162e+02
5.019999999999999506e-04,1.580122655326144070e+02
5.039999999999999992e-04,1.585653308706795883e+02
5.059999999999999394e-04,1.591172397431078025e+02
5.079999999999999880e-04,1.596679758667452518e+02
5.099999999999999282e-04,1.602175223372196911e+02
5.119999999999999768e-04,1.607658616189378620e+02
5.140000000000000254e-04,1.613129754688435469e+02
5.159999999999999656e-04,1.618588449043387527e+02
5.180000000000000143e-04,1.624034501329689988e+02
5.199999999999999544e-04,1.629467705206222092e+02
5.220000000000000031e-04,1.634887845454240960e+02
5.239999999999999433e-04,1.640294697142616087e+02
5.259999999999999919e-04,1.645688024786060168e+02
5.279999999999999321e-04,1.651067581790745464e+02
5.299999999999999807e-04,1.656433109463431492e+02
5.320000000000000293e-04,1.661784336188112547e+02
5.339999999999999695e-04,1.667120976235287628e+02
5.360000000000000181e-04,1.672442728530284626e+02
5.379999999999999583e-04,1.677749275729227918e+02
5.400000000000000069e-04,1.683040282752054679e+02
5.419999999999999471e-04,1.688315395447532978e+02
5.439999999999999957e-04,1.693574237944834806e+02
5.459999999999999359e-04,1.698816411036144132e+02
5.479999999999999845e-04,1.704041489641207932e+02
5.499999999999999247e-04,1.709249021837772204e+02
5.519999999999999733e-04,1.714438526292379379e+02
5.540000000000000219e-04,1.719609486145090500e+02
5.559999999999999621e-04,1.724761345916089113e+02
5.580000000000000107e-04,1.729893509552416049e+02
5.599999999999999509e-04,1.735005334113129152e+02
5.619999999999999996e-04,1.740096123078764094e+02
5.639999999999999397e-04,1.745165126365404547e+02
5.659999999999999884e-04,1.750211528071776570e+02
5.679999999999999286e-04,1.755234436917369010e+02
5.699999999999999772e-04,1.760232877542264305e+02
5.720000000000000258e-04,1.765205776855091528e+02
5.739999999999999660e-04,1.770151954049708252e+02
5.760000000000000146e-04,1.775070098142864197e+02
5.779999999999999548e-04,1.779958748722472706e+02
5.800000000000000034e-04,1.784816270438260233e+02
5.819999999999999436e-04,1.789640817834585960e+02
5.839999999999999922e-04,1.794430315712398567e+02
5.859999999999999324e-04,1.799182411731567299e+02
5.879999999999999810e-04,1.803894398938413133e+02
5.899999999999999212e-04,1.808204120351306869e+02
5.919999999999999698e-04,1.813027169685369131e+02
5.940000000000000184e-04,1.817288011463945736e+02
5.959999999999999586e-04,1.821668875311422653e+02
5.980000000000000072e-04,1.826018463167550294e+02
5.999999999999999474e-04,1.830301362921433395e+02
6.019999999999999961e-04,1.834494488382938471e+02
6.039999999999999362e-04,1.838576152604159120e+02
6.059999999999999849e-04,1.842090414210744598e+02
6.079999999999999251e-04,1.845178108823118919e+02
6.099999999999999737e-04,1.847704788001001646e+02
6.120000000000000223e-04,7.254895532605533504e+01
6.139999999999999625e-04,1.871861958108524959e-01
6.160000000000000111e-04,1.836558490961337498e-01
6.179999999999999513e-04,1.834752856116423914e-01
6.199999999999999999e-04,1.834325722434897443e-01
6.219999999999999401e-04,1.833712437940420159e-01
6.239999999999999887e-04,1.832939799216717347e-01
6.259999999999999289e-04,1.832124235630772091e-01
6.279999999999999775e-04,1.831311354673275105e-01
6.299999999999999177e-04,1.830522293218521668e-01
6.319999999999999663e-04,1.829764157746112119e-01
6.340000000000000149e-04,1.829034839599330553e-01
6.359999999999999551e-04,1.828328319413188296e-01
6.380000000000000037e-04,1.827637199114917621e-01
6.399999999999999439e-04,1.826977592247445159e-01
6.419999999999999925e-04,1.826349697608478095e-01
6.439999999999999327e-04,1.825753245515358003e-01
6.459999999999999814e-04,1.825187894563882196e-01
6.479999999999999215e-04,1.824613444362697123e-01
6.499999999999999702e-04,1.824041595704670726e-01
6.520000000000000188e-04,1.823465155608516852e-01
6.539999999999999590e-04,1.822909761264384088e-01
6.560000000000000076e-04,1.822383286138204994e-01
6.579999999999999478e-04,1.821885823269866478e-01
6.599999999999999964e-04,1.821417189319518570e-01
6.619999999999999366e-04,1.820977098694243068e-01
6.639999999999999852e-04,1.820565232612523232e-01
6.659999999999999254e-04,1.820169783912888306e-01
6.679999999999999740e-04,1.819794635685383355e-01
6.700000000000000226e-04,1.819445397839132283e-01
6.719999999999999628e-04,1.819122678874336430e-01
6.740000000000000114e-04,1.818826501338719481e-01
6.759999999999999516e-04,1.818556691171480111e-01
6.780000000000000002e-04,1.818313000137266044e-01
6.799999999999999404e-04,1.818095153811611908e-01
6.819999999999999890e-04,1.817902869173835256e-01
6.839999999999999292e-04,1.817735865428673492e-01
6.859999999999999779e-04,1.817591436040970621e-01
6.879999999999999180e-04,1.817470009725283830e-01
6.899999999999999667e-04,1.817372819923477323e-01
6.920000000000000153e-04,1.817299591388419344e-01
6.939999999999999555e-04,1.817250272094028674e-01
6.960000000000000041e-04,1.817224612655081728e-01
6.979999999999999443e-04,1.817222352844538591e-01
6.999999999999999929e-04,1.817243250650122377e-01
7.019999999999999331e-04,1.817287066100519155e-01
7.039999999999999817e-04,1.817353561253227667e-01
7.059999999999999219e-04,1.817442502183936881e-01
7.079999999999999705e-04,1.817553657425463598e-01
7.100000000000000191e-04,1.817686799046640544e-01
7.119999999999999593e-04,1.817841704079370402e-01
7.140000000000000079e-04,1.818018150106865960e-01
7.159999999999999481e-04,1.818215921323940165e-01
7.179999999999999967e-04,1.818434803902775343e-01
7.199999999999999369e-04,1.818674587761819339e-01
7.219999999999999855e-04,1.818935065527398365e-01
7.239999999999999257e-04,1.819216034104798041e-01
7.259999999999999743e-04,1.819517292880163950e-01
7.279999999999999145e-04,1.819838644039748488e-01
7.299999999999999632e-04,1.820179894727260717e-01
7.320000000000000118e-04,1.820540851543981375e-01
7.339999999999999520e-04,1.820921328151499097e-01
7.360000000000000006e-04,1.821321137484233077e-01
7.379999999999999408e-04,1.821740098327850887e-01
7.399999999999999894e-04,1.822178029520600262e-01
7.419999999999999296e-04,1.822634754118013234e-01
7.439999999999999782e-04,1.823110097258009432e-01
7.459999999999999184e-04,1.823603887944500457e-01
7.479999999999999670e-04,1.824115955870126982e-01
7.500000000000000156e-04,1.824646133784000313e-01
7.519999999999999558e-04,1.825194257711260093e-01
7.540000000000000044e-04,1.825760164174212719e-01
7.559999999999999446e-04,1.826342513993779448e-01
7.579999999999999932e-04,1.826940099538418849e-01
7.599999999999999334e-04,1.827554705229346155e-01
7.619999999999999820e-04,1.828186383088166167e-01
7.639999999999999222e-04,1.828835026043051926e-01
7.659999999999999708e-04,1.829500501524421452e-01
7.680000000000000195e-04,1.830182670923008459e-01
7.699999999999999597e-04,1.830881393267702606e-01
7.720000000000000083e-04,1.831593749611784006e-01
7.739999999999999485e-04,1.832319099012167385e-01
7.759999999999999971e-04,1.833059587472831709e-01
7.779999999999999373e-04,1.833815402742402512e-01
7.799999999999999859e-04,1.834586654898586744e-01
7.819999999999999261e-04,1.835373368429955576e-01
7.839999999999999747e-04,1.836175509577202547e-01
7.859999999999999149e-04,1.836993009844789526e-01
7.879999999999999635e-04,1.837825779174622198e-01
7.900000000000000121e-04,1.838673714169303253e-01
7.919999999999999523e-04,1.839536703619017999e-01
7.940000000000000009e-04,1.840414635009040012e-01
7.959999999999999411e-04,1.841307390485766859e-01
7.979999999999999897e-04,1.842214855113724070e-01
7.999999999999999299e-04,1.843136910595646327e-01
8.019999999999999785e-04,1.844073441707934080e-01
8.039999999999999187e-04,1.845024333832441243e-01
8.059999999999999673e-04,1.845989472835825040e-01
8.080000000000000160e-04,1.846968745708608139e-01
8.099999999999999561e-04,1.847962041536064248e-01
8.120000000000000048e-04,1.848969249803928960e-01
8.139999999999999450e-04,1.849990261233855904e-01
8.159999999999999936e-04,1.851024969905168405e-01
8.179999999999999338e-04,1.852073267829439374e-01
8.199999999999999824e-04,1.853135049960883407e-01
8.219999999999999226e-04,1.854210212784437317e-01
8.239999999999999712e-04,1.855298653049146651e-01
8.259999999999999114e-04,1.856400269831794958e-01
8.279999999999999600e-04,1.857514962065849318e-01
8.300000000000000086e-04,1.858642630674651741e-01
8.319999999999999488e-04,1.859783177257980924e-01
8.339999999999999974e-04,1.860936504828387683e-01
8.359999999999999376e-04,1.862102517046864136e-01
8.379999999999999862e-04,1.863281118168416128e-01
8.399999999999999264e-04,1.864472216106705105e-01
8.419999999999999750e-04,1.865675715773988941e-01
8.439999999999999152e-04,1.866891525995626466e-01
8.459999999999999638e-04,1.868119556103025047e-01
8.480000000000000124e-04,1.869359715746483630e-01
8.499999999999999526e-04,1.870611915673379144e-01
8.520000000000000013e-04,1.871876067617463946e-01
8.539999999999999414e-04,1.873152084455185218e-01
8.559999999999999901e-04,1.874439880191332009e-01
8.579999999999999303e-04,1.875739368265101348e-01
8.599999999999999789e-04,1.877050464536154095e-01
8.619999999999999191e-04,1.878373085562614619e-01
8.639999999999999677e-04,1.879707147227236419e-01
8.659999999999999079e-04,1.881052568601262465e-01
8.679999999999999565e-04,1.882409267412725740e-01
8.700000000000000051e-04,1.883777163736510829e-01
8.719999999999999453e-04,1.885156177925182419e-01
8.739999999999999939e-04,1.886546230522299084e-01
8.759999999999999341e-04,1.887947243191874236e-01
8.779999999999999827e-04,1.889359138816928407e-01
8.799999999999999229e-04,1.890781839790705021e-01
8.819999999999999715e-04,1.892215272068824561e-01
8.839999999999999117e-04,1.893659358088157774e-01
8.859999999999999603e-04,1.895114024359330074e-01
8.880000000000000089e-04,1.896579196280185897e-01
8.899999999999999491e-04,1.898054801805386660e-01
8.919999999999999978e-04,1.899540766803511360e-01
8.939999999999999379e-04,1.901037020832205826e-01
8.959999999999999866e-04,1.902543491007691046e-01
8.979999999999999268e-04,1.904060107679299563e-01
8.999999999999999754e-04,1.905586800739769160e-01
9.019999999999999156e-04,1.907123500530190086e-01
9.039999999999999642e-04,1.908670138003714101e-01
9.060000000000000128e-04,1.910226645116921418e-01
9.079999999999999530e-04,1.911792954709312653e-01
9.100000000000000016e-04,1.913368999002500459e-01
9.119999999999999418e-04,1.914954712462275666e-01
9.139999999999999904e-04,1.916550028048646936e-01
9.159999999999999306e-04,1.918154880789586514e-01
9.179999999999999792e-04,1.919768920804330037e-01
9.199999999999999194e-04,1.921392068251321916e-01
9.219999999999999680e-04,1.923024479622483796e-01
9.239999999999999082e-04,1.924666134788850513e-01
9.259999999999999568e-04,1.926316991209233720e-01
9.280000000000000054e-04,1.927976998141787135e-01
9.299999999999999456e-04,1.929646098573698509e-01
9.319999999999999942e-04,1.931324235756335383e-01
9.339999999999999344e-04,1.933011351993769722e-01
9.359999999999999831e-04,1.934707385910598987e-01
9.379999999999999232e-04,1.936412279857222529e-01
9.399999999999999719e-04,1.938120416835005244e-01
9.419999999999999121e-04,1.939831787216661496e-01
9.439999999999999607e-04,1.941546717385307375e-01
9.460000000000000093e-04,1.943263847083471774e-01
9.479999999999999495e-04,1.944984125762658778e-01
9.499999999999999981e-04,1.946709556114711859e-01
9.519999999999999383e-04,1.948441378614944597e-01
9.539999999999999869e-04,1.950180600970128353e-01
9.559999999999999271e-04,1.951928029817651122e-01
9.579999999999999757e-04,1.953681281171810724e-01
9.599999999999999159e-04,1.955441904543135934e-01
9.619999999999999645e-04,1.957210899276162763e-01
9.639999999999999047e-04,1.958988698835923969e-01
9.659999999999999533e-04,1.960775523089068884e-01
9.680000000000000019e-04,1.962571473385708032e-01
9.699999999999999421e-04,1.964376564215228882e-01
9.719999999999999907e-04,1.966190745694831321e-01
9.739999999999999309e-04,1.968013942363171509e-01
9.759999999999999796e-04,1.969846062266640274e-01
9.779999999999999197e-04,1.971686991852834581e-01
9.799999999999999684e-04,1.973536586474438081e-01
9.820000000000000170e-04,1.975394754075523451e-01
9.839999999999998487e-04,1.977261410556678811e-01
9.859999999999998974e-04,1.979136462967403531e-01
9.879999999999999460e-04,1.981019818416314138e-01
9.899999999999999946e-04,1.982910438079414917e-01
9.920000000000000432e-04,1.984806829742353784e-01
9.939999999999998750e-04,1.986708784463644406e-01
9.959999999999999236e-04,1.988616025778355834e-01
9.979999999999999722e-04,1.990528269733573552e-01
1.000000000000000021e-03,1.992445172013077581e-01


==> figures/data/iga_basis_eta.csv <==
eta,M1,M2,M3,M4,M5
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000052e-03,9.929186504384910350e-01,7.056276491373389241e-03,2.507307013556453338e-05,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,9.858170346639886228e-01,1.408238202464889496e-02,1.005833113625128760e-04,0.000000000000000000e+00,0.000000000000000000e+00
7.499999999999999722e-03,9.786956051935922218e-01,2.107743043096023741e-02,2.269643754475077907e-04,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000021e-02,9.715548233227035979e-01,2.804053077004007438e-02,4.046459072564363452e-04,0.000000000000000000e+00,0.000000000000000000e+00
1.250000000000000069e-02,9.643951591151153080e-01,3.497078752583474698e-02,6.340533590500430430e-04,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-02,9.572170913890103439e-01,4.186730080755664274e-02,9.156078034329996314e-04,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000167e-02,9.500211076987956638e-01,4.872916655615768672e-02,1.249725745046605064e-03,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000042e-02,9.428077043126990020e-01,5.555547675620257225e-02,1.636818931098435936e-03,0.000000000000000000e+00,0.000000000000000000e+00
2.249999999999999917e-02,9.355773861860591234e-01,6.234531965311550239e-02,2.077294160825382454e-03,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000139e-02,9.283306669302415770e-01,6.909777997576886654e-02,2.571553093989589409e-03,0.000000000000000000e+00,0.000000000000000000e+00
2.750000000000000014e-02,9.210680687771130026e-01,7.581193916437709013e-02,3.119992058509859102e-03,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-02,9.137901225390120397e-01,8.248687560365382254e-02,3.723001857334136931e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.250000000000000111e-02,9.064973675641535555e-01,8.912166486118475173e-02,4.380967574661612934e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000333e-02,8.991903516874106828e-01,9.571537993096330965e-02,5.094268381625984173e-03,0.000000000000000000e+00,0.000000000000000000e+00
3.749999999999999861e-02,8.918696311764152673e-01,1.022670914820305449e-01,5.863277341554226814e-03,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000083e-02,8.845357706729262137e-01,1.087758681121556575e-01,6.688361214918156494e-03,0.000000000000000000e+00,0.000000000000000000e+00
4.250000000000000305e-02,8.771893431294148780e-01,1.152407766064863781e-01,7.569880264098686681e-03,0.000000000000000000e+00,0.000000000000000000e+00
4.499999999999999833e-02,8.698309297408199914e-01,1.216608822010944724e-01,8.508188058085546651e-03,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000000056e-02,8.624611198714277061e-01,1.280352488513345766e-01,9.503631277237734737e-03,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000278e-02,8.550805109768384593e-01,1.343629395049290298e-01,1.055654951823257505e-02,0.000000000000000000e+00,0.000000000000000000e+00
5.249999999999999806e-02,8.476897085209803562e-01,1.406430163796859867e-01,1.166727509933373694e-02,0.000000000000000000e+00,0.000000000000000000e+00
5.500000000000000028e-02,8.402893258881379834e-01,1.468745412457511390e-01,1.283613286611093134e-02,0.000000000000000000e+00,0.000000000000000000e+00
5.750000000000000250e-02,8.328799842899652361e-01,1.530565757122885062e-01,1.406343999774622815e-02,0.000000000000000000e+00,0.000000000000000000e+00
5.999999999999999778e-02,8.254623126674569544e-01,1.591881815184788274e-01,1.534950581406428240e-02,0.000000000000000000e+00,0.000000000000000000e+00
6.250000000000000000e-02,8.180369475878552787e-01,1.652684208287190926e-01,1.669463158342561829e-02,0.000000000000000000e+00,0.000000000000000000e+00
6.500000000000000222e-02,8.106045331364757356e-01,1.712963565318999515e-01,1.809911033162430946e-02,0.000000000000000000e+00,0.000000000000000000e+00
6.750000000000000444e-02,8.031657208034352902e-01,1.772710525446316854e-01,1.956322665193305221e-02,0.000000000000000000e+00,0.000000000000000000e+00
7.000000000000000666e-02,7.957211693652747053e-01,1.831915741182849333e-01,2.108725651644048973e-02,0.000000000000000000e+00,0.000000000000000000e+00
7.249999999999999500e-02,7.882715447614691007e-01,1.890569881497037308e-01,2.267146708882717895e-02,0.000000000000000000e+00,0.000000000000000000e+00
7.499999999999999722e-02,7.808175199658256016e-01,1.948663634954463098e-01,2.431611653872813375e-02,0.000000000000000000e+00,0.000000000000000000e+00
7.749999999999999944e-02,7.733597748527705207e-01,2.006187712893984509e-01,2.602145385783104919e-02,0.000000000000000000e+00,0.000000000000000000e+00
8.000000000000000167e-02,7.658989960585357304e-01,2.063132852636036241e-01,2.778771867786071145e-02,0.000000000000000000e+00,0.000000000000000000e+00
8.250000000000000389e-02,7.584358768372551074e-01,2.119489820721438544e-01,2.961514109060098612e-02,0.000000000000000000e+00,0.000000000000000000e+00
8.500000000000000611e-02,7.509711169119903662e-01,2.175249416179028672e-01,3.150394147010673190e-02,0.000000000000000000e+00,0.000000000000000000e+00
8.750000000000000833e-02,7.435054223207064883e-01,2.230402473820349285e-01,3.345433029725861096e-02,0.000000000000000000e+00,0.000000000000000000e+00
8.999999999999999667e-02,7.360395052572255015e-01,2.284939867559600268e-01,3.546650798681454803e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.249999999999999889e-02,7.285740839071902508e-01,2.338852513756979612e-01,3.754066471711180186e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.500000000000000111e-02,7.211098822790760199e-01,2.392131374583502390e-01,3.967698026257375499e-02,0.000000000000000000e+00,0.000000000000000000e+00
9.750000000000000333e-02,7.136476300302905251e-01,2.444767461405335796e-01,4.187562382917604104e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.000000000000000056e-01,7.061880622884120218e-01,2.496751838185621020e-01,4.413675389302575136e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.025000000000000078e-01,6.987319194676175904e-01,2.548075624901742220e-01,4.646051804220820147e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.049999999999999961e-01,6.912799470803572266e-01,2.598730000975889576e-01,4.884705282205374643e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.074999999999999983e-01,6.838328955443409018e-01,2.648706208716806176e-01,5.129648358397850133e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.100000000000000006e-01,6.763915199849035442e-01,2.697995556770469983e-01,5.380892433804951996e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.125000000000000028e-01,6.689565800328231004e-01,2.746589423577506239e-01,5.638447760942628950e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.150000000000000050e-01,6.615288396176705055e-01,2.794479260835019963e-01,5.902323429882741501e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.175000000000000072e-01,6.541090667567761585e-01,2.841656596960531744e-01,6.172527354717069481e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.199999999999999956e-01,6.466980333399001690e-01,2.888113040555668198e-01,6.449066260453298338e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.224999999999999978e-01,6.392965149097051825e-01,2.933840283867203413e-01,6.731945670357449008e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.250000000000000000e-01,6.319052904381272651e-01,2.978830106243031128e-01,7.021169893756969149e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.275000000000000022e-01,6.245251420987534274e-01,3.023074377580612371e-01,7.316742014318534937e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.300000000000000044e-01,6.171568550353141447e-01,3.066565061765426647e-01,7.618663878814324608e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.325000000000000067e-01,6.098012171264062253e-01,3.109294220096909811e-01,7.926936086390279357e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.350000000000000089e-01,6.024590187465680424e-01,3.151254014699362838e-01,8.241557978349563218e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.375000000000000111e-01,5.951310525238300286e-01,3.192436711915285219e-01,8.562527628464142171e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.400000000000000133e-01,5.878181130938726628e-01,3.232834685678564468e-01,8.889841833827087647e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.425000000000000155e-01,5.805209968509259522e-01,3.272440420864959898e-01,9.223496106257808580e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.449999999999999900e-01,5.732405016955502974e-01,3.311246516617285529e-01,9.563484664272123292e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.474999999999999922e-01,5.659774267794420721e-01,3.349245689642710855e-01,9.909800425628677301e-02,0.000000000000000000e+00,0.000000000000000000e+00
1.499999999999999944e-01,5.587325722474154599e-01,3.386430777479572107e-01,1.026243500046273432e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.524999999999999967e-01,5.515067389767095429e-01,3.422794741731099988e-01,1.062137868501804167e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.549999999999999989e-01,5.443007283137815122e-01,3.458330671263478706e-01,1.098662045598706588e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.575000000000000011e-01,5.371153418087455389e-01,3.493031785365626196e-01,1.135814796546918276e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.600000000000000033e-01,5.299513809476228410e-01,3.526891436868136442e-01,1.173594753655635564e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.625000000000000056e-01,5.228096468825733645e-01,3.559903115218781555e-01,1.212000415955485494e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.650000000000000078e-01,5.156909401602792764e-01,3.592060449512056164e-01,1.251030148885151072e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.675000000000000100e-01,5.085960604486603476e-01,3.623357211470185635e-01,1.290682184043211167e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.700000000000000122e-01,5.015258062620956414e-01,3.653787318373113435e-01,1.330954619005929596e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.725000000000000144e-01,4.944809746853405241e-01,3.683344835934948547e-01,1.371845417211646212e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.750000000000000167e-01,4.874623610963170761e-01,3.712023981124430438e-01,1.413352407912399356e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.774999999999999911e-01,4.804707588879741920e-01,3.739819124926954119e-01,1.455473286193304239e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.799999999999999933e-01,4.735069591894007779e-01,3.766724795045779950e-01,1.498205613060213381e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.824999999999999956e-01,4.665717505863909431e-01,3.792735678540037347e-01,1.541546815596054887e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.849999999999999978e-01,4.596659188416522546e-01,3.817846624397228106e-01,1.585494187186248238e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.875000000000000000e-01,4.527902466148574501e-01,3.842052646037938946e-01,1.630044887813486831e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.900000000000000022e-01,4.459455131827345653e-01,3.865348923750519528e-01,1.675195944422135097e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.925000000000000044e-01,4.391324941594000331e-01,3.887730807053574322e-01,1.720944251352424237e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.950000000000000067e-01,4.323519612171324855e-01,3.909193816984120606e-01,1.767286570844554261e-01,0.000000000000000000e+00,0.000000000000000000e+00
1.975000000000000089e-01,4.256046818077910410e-01,3.929733648309342020e-01,1.814219533612747848e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.000000000000000111e-01,4.188914188850810794e-01,3.949346171659939841e-01,1.861739639489249643e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.025000000000000133e-01,4.122129306278710659e-01,3.968027435583117990e-01,1.909843258138170241e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.050000000000000155e-01,4.055699701647634270e-01,3.985773668513332701e-01,1.958526629839033306e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.075000000000000178e-01,3.989632853001232049e-01,4.002581280658970564e-01,2.007785866339797942e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.099999999999999922e-01,3.923936182417692708e-01,4.018446865803232404e-01,2.057616951779074610e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.124999999999999944e-01,3.858617053305281042e-01,4.033367203017541036e-01,2.108015743677176534e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.149999999999999967e-01,3.793682767718566384e-01,4.047339258285858055e-01,2.158977973995576116e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.174999999999999989e-01,3.729140563697282418e-01,4.060360186038426411e-01,2.210499250264291449e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.200000000000000011e-01,3.664997612629907198e-01,4.072427330593466621e-01,2.262575056776625904e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.225000000000000033e-01,3.601261016643850787e-01,4.083538227505492668e-01,2.315200755850657377e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.250000000000000056e-01,3.537937806024287757e-01,4.093690604818958634e-01,2.368371589156754442e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.275000000000000078e-01,3.475034936663532470e-01,4.102882384226061996e-01,2.422082679110404979e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.300000000000000100e-01,3.412559287542907271e-01,4.111111682127602807e-01,2.476329030329489644e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.325000000000000122e-01,3.350517658248965414e-01,4.118376810595883453e-01,2.531105531155150579e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.350000000000000144e-01,3.288916766525979418e-01,4.124676278238743610e-01,2.586406955235275307e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.375000000000000167e-01,3.227763245866483444e-01,4.130008790963900500e-01,2.642227963169616611e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.399999999999999911e-01,3.167063643141717622e-01,4.134373252642855601e-01,2.698563104215427333e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.424999999999999933e-01,3.106824416273709089e-01,4.137768765673756621e-01,2.755406818052533180e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.449999999999999956e-01,3.047051931950754411e-01,4.140194631442647433e-01,2.812753436606597601e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.474999999999999978e-01,2.987752463387959301e-01,4.141650350682680726e-01,2.870597185929358863e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.500000000000000000e-01,2.928932188134524828e-01,4.142135623730950900e-01,2.928932188134524828e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.525000000000000022e-01,2.870597185929358863e-01,4.141650350682680726e-01,2.987752463387959301e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.550000000000000044e-01,2.812753436606597601e-01,4.140194631442647433e-01,3.047051931950754411e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.575000000000000067e-01,2.755406818052533180e-01,4.137768765673756621e-01,3.106824416273709089e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.600000000000000089e-01,2.698563104215427333e-01,4.134373252642855601e-01,3.167063643141717622e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.625000000000000111e-01,2.642227963169616056e-01,4.130008790963899945e-01,3.227763245866483999e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.650000000000000133e-01,2.586406955235275862e-01,4.124676278238744165e-01,3.288916766525980528e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.675000000000000155e-01,2.531105531155149468e-01,4.118376810595883453e-01,3.350517658248966524e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.700000000000000178e-01,2.476329030329489089e-01,4.111111682127602251e-01,3.412559287542907271e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.725000000000000200e-01,2.422082679110404424e-01,4.102882384226061996e-01,3.475034936663533580e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.750000000000000222e-01,2.368371589156754164e-01,4.093690604818958079e-01,3.537937806024288312e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.775000000000000244e-01,2.315200755850656267e-01,4.083538227505492668e-01,3.601261016643851898e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.800000000000000266e-01,2.262575056776625904e-01,4.072427330593466066e-01,3.664997612629907753e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.825000000000000289e-01,2.210499250264290616e-01,4.060360186038425856e-01,3.729140563697284083e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.850000000000000311e-01,2.158977973995576116e-01,4.047339258285858055e-01,3.793682767718566939e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.875000000000000333e-01,2.108015743677176257e-01,4.033367203017541036e-01,3.858617053305282707e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.899999999999999800e-01,2.057616951779075165e-01,4.018446865803232404e-01,3.923936182417691043e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.924999999999999822e-01,2.007785866339797942e-01,4.002581280658970564e-01,3.989632853001232049e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.949999999999999845e-01,1.958526629839033306e-01,3.985773668513332701e-01,4.055699701647634270e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.974999999999999867e-01,1.909843258138170241e-01,3.968027435583117990e-01,4.122129306278710659e-01,0.000000000000000000e+00,0.000000000000000000e+00
2.999999999999999889e-01,1.861739639489249643e-01,3.949346171659939841e-01,4.188914188850810794e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.024999999999999911e-01,1.814219533612747848e-01,3.929733648309342020e-01,4.256046818077910410e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.049999999999999933e-01,1.767286570844554261e-01,3.909193816984120606e-01,4.323519612171324855e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.074999999999999956e-01,1.720944251352424514e-01,3.887730807053574877e-01,4.391324941594000886e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.099999999999999978e-01,1.675195944422134819e-01,3.865348923750518972e-01,4.459455131827345098e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.125000000000000000e-01,1.630044887813486831e-01,3.842052646037938946e-01,4.527902466148574501e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.150000000000000022e-01,1.585494187186248238e-01,3.817846624397228661e-01,4.596659188416523101e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.175000000000000044e-01,1.541546815596054609e-01,3.792735678540036792e-01,4.665717505863908876e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.200000000000000067e-01,1.498205613060213104e-01,3.766724795045779395e-01,4.735069591894007224e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.225000000000000089e-01,1.455473286193304239e-01,3.739819124926954119e-01,4.804707588879741920e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.250000000000000111e-01,1.413352407912398523e-01,3.712023981124429328e-01,4.874623610963171316e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.275000000000000133e-01,1.371845417211645934e-01,3.683344835934947992e-01,4.944809746853405796e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.300000000000000155e-01,1.330954619005928763e-01,3.653787318373112880e-01,5.015258062620958635e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.325000000000000178e-01,1.290682184043210889e-01,3.623357211470185635e-01,5.085960604486603476e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.350000000000000200e-01,1.251030148885150517e-01,3.592060449512055609e-01,5.156909401602793874e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.375000000000000222e-01,1.212000415955485078e-01,3.559903115218781555e-01,5.228096468825733645e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.400000000000000244e-01,1.173594753655634731e-01,3.526891436868135887e-01,5.299513809476228410e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.425000000000000266e-01,1.135814796546917999e-01,3.493031785365626196e-01,5.371153418087456499e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.450000000000000289e-01,1.098662045598705755e-01,3.458330671263477596e-01,5.443007283137816232e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.475000000000000311e-01,1.062137868501804028e-01,3.422794741731099433e-01,5.515067389767096540e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.500000000000000333e-01,1.026243500046272739e-01,3.386430777479571552e-01,5.587325722474155709e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.524999999999999800e-01,9.909800425628681464e-02,3.349245689642711410e-01,5.659774267794419611e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.549999999999999822e-01,9.563484664272126068e-02,3.311246516617285529e-01,5.732405016955501864e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.574999999999999845e-01,9.223496106257808580e-02,3.272440420864959898e-01,5.805209968509259522e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.599999999999999867e-01,8.889841833827087647e-02,3.232834685678564468e-01,5.878181130938726628e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.624999999999999889e-01,8.562527628464142171e-02,3.192436711915285219e-01,5.951310525238300286e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.649999999999999911e-01,8.241557978349563218e-02,3.151254014699362838e-01,6.024590187465680424e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.674999999999999933e-01,7.926936086390279357e-02,3.109294220096909811e-01,6.098012171264062253e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.699999999999999956e-01,7.618663878814324608e-02,3.066565061765426092e-01,6.171568550353141447e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.724999999999999978e-01,7.316742014318533549e-02,3.023074377580611816e-01,6.245251420987534274e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.750000000000000000e-01,7.021169893756969149e-02,2.978830106243031128e-01,6.319052904381272651e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.775000000000000022e-01,6.731945670357449008e-02,2.933840283867203413e-01,6.392965149097051825e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.800000000000000044e-01,6.449066260453298338e-02,2.888113040555668198e-01,6.466980333399001690e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.825000000000000067e-01,6.172527354717068093e-02,2.841656596960531189e-01,6.541090667567761585e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.850000000000000089e-01,5.902323429882740807e-02,2.794479260835019963e-01,6.615288396176706165e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.875000000000000111e-01,5.638447760942628256e-02,2.746589423577506239e-01,6.689565800328231004e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.900000000000000133e-01,5.380892433804951303e-02,2.697995556770469427e-01,6.763915199849035442e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.925000000000000155e-01,5.129648358397849439e-02,2.648706208716805621e-01,6.838328955443409018e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.950000000000000178e-01,4.884705282205374643e-02,2.598730000975889576e-01,6.912799470803573376e-01,0.000000000000000000e+00,0.000000000000000000e+00
3.975000000000000200e-01,4.646051804220816678e-02,2.548075624901741665e-01,6.987319194676175904e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.000000000000000222e-01,4.413675389302573748e-02,2.496751838185620742e-01,7.061880622884122438e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.025000000000000244e-01,4.187562382917600634e-02,2.444767461405334685e-01,7.136476300302905251e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.050000000000000266e-01,3.967698026257373417e-02,2.392131374583501557e-01,7.211098822790761309e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.075000000000000289e-01,3.754066471711177411e-02,2.338852513756979057e-01,7.285740839071902508e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.100000000000000311e-01,3.546650798681452027e-02,2.284939867559599158e-01,7.360395052572255015e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.125000000000000333e-01,3.345433029725857627e-02,2.230402473820348175e-01,7.435054223207065993e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.150000000000000355e-01,3.150394147010669721e-02,2.175249416179027839e-01,7.509711169119904772e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.174999999999999822e-01,2.961514109060099653e-02,2.119489820721439377e-01,7.584358768372551074e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.199999999999999845e-01,2.778771867786072186e-02,2.063132852636036518e-01,7.658989960585357304e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.224999999999999867e-01,2.602145385783105613e-02,2.006187712893984232e-01,7.733597748527705207e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.249999999999999889e-01,2.431611653872814416e-02,1.948663634954463098e-01,7.808175199658256016e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.274999999999999911e-01,2.267146708882718589e-02,1.890569881497037585e-01,7.882715447614691007e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.299999999999999933e-01,2.108725651644048973e-02,1.831915741182849056e-01,7.957211693652745943e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.324999999999999956e-01,1.956322665193305221e-02,1.772710525446316854e-01,8.031657208034352902e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.349999999999999978e-01,1.809911033162430946e-02,1.712963565318999515e-01,8.106045331364757356e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.375000000000000000e-01,1.669463158342561829e-02,1.652684208287190926e-01,8.180369475878552787e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.400000000000000022e-01,1.534950581406428066e-02,1.591881815184787996e-01,8.254623126674568434e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.425000000000000044e-01,1.406343999774622641e-02,1.530565757122884785e-01,8.328799842899653472e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.450000000000000067e-01,1.283613286611092960e-02,1.468745412457511390e-01,8.402893258881379834e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.475000000000000089e-01,1.166727509933373347e-02,1.406430163796859589e-01,8.476897085209802452e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.500000000000000111e-01,1.055654951823256638e-02,1.343629395049290021e-01,8.550805109768384593e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.525000000000000133e-01,9.503631277237727798e-03,1.280352488513345488e-01,8.624611198714277061e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.550000000000000155e-01,8.508188058085541447e-03,1.216608822010944446e-01,8.698309297408199914e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.575000000000000178e-01,7.569880264098679742e-03,1.152407766064863365e-01,8.771893431294149890e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.600000000000000200e-01,6.688361214918149555e-03,1.087758681121556020e-01,8.845357706729262137e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.625000000000000222e-01,5.863277341554220742e-03,1.022670914820304894e-01,8.918696311764153783e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.650000000000000244e-01,5.094268381625975499e-03,9.571537993096322638e-02,8.991903516874107938e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.675000000000000266e-01,4.380967574661605128e-03,8.912166486118469622e-02,9.064973675641536666e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.700000000000000289e-01,3.723001857334129125e-03,8.248687560365373928e-02,9.137901225390121507e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.725000000000000311e-01,3.119992058509851729e-03,7.581193916437699298e-02,9.210680687771131137e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.750000000000000333e-01,2.571553093989582036e-03,6.909777997576875552e-02,9.283306669302416880e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.775000000000000355e-01,2.077294160825376382e-03,6.234531965311540525e-02,9.355773861860592344e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.799999999999999822e-01,1.636818931098438755e-03,5.555547675620262082e-02,9.428077043126990020e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.824999999999999845e-01,1.249725745046607233e-03,4.872916655615772835e-02,9.500211076987956638e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.849999999999999867e-01,9.156078034330012577e-04,4.186730080755668437e-02,9.572170913890103439e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.874999999999999889e-01,6.340533590500440188e-04,3.497078752583477473e-02,9.643951591151151970e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.899999999999999911e-01,4.046459072564370500e-04,2.804053077004009520e-02,9.715548233227034869e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.924999999999999933e-01,2.269643754475082244e-04,2.107743043096025823e-02,9.786956051935923329e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.949999999999999956e-01,1.005833113625130386e-04,1.408238202464890537e-02,9.858170346639885118e-01,0.000000000000000000e+00,0.000000000000000000e+00
4.974999999999999978e-01,2.507307013556457742e-05,7.056276491373395313e-03,9.929186504384910350e-01,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.025000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.929186504384908130e-01,7.056276491373549703e-03,2.507307013556568873e-05
5.050000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.858170346639886228e-01,1.408238202464890711e-02,1.005833113625130521e-04
5.075000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.786956051935921108e-01,2.107743043096041088e-02,2.269643754475115854e-04
5.100000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.715548233227035979e-01,2.804053077004009867e-02,4.046459072564370500e-04
5.124999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.643951591151154190e-01,3.497078752583461514e-02,6.340533590500383810e-04
5.150000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.572170913890103439e-01,4.186730080755668437e-02,9.156078034330012577e-04
5.174999999999999600e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.500211076987957748e-01,4.872916655615757570e-02,1.249725745046598993e-03
5.200000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.428077043126988910e-01,5.555547675620261389e-02,1.636818931098438538e-03
5.224999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.355773861860593454e-01,6.234531965311541218e-02,2.077294160825376816e-03
5.250000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.283306669302414660e-01,6.909777997576890818e-02,2.571553093989592878e-03
5.274999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.210680687771132247e-01,7.581193916437700686e-02,3.119992058509852163e-03
5.300000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.137901225390119286e-01,8.248687560365389193e-02,3.723001857334143003e-03
5.324999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.064973675641536666e-01,8.912166486118469622e-02,4.380967574661605128e-03
5.350000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.991903516874106828e-01,9.571537993096336516e-02,5.094268381625991979e-03
5.374999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.918696311764153783e-01,1.022670914820304894e-01,5.863277341554220742e-03
5.400000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.845357706729262137e-01,1.087758681121557686e-01,6.688361214918169505e-03
5.424999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.771893431294148780e-01,1.152407766064863226e-01,7.569880264098678875e-03
5.450000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.698309297408198804e-01,1.216608822010945973e-01,8.508188058085563998e-03
5.474999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.624611198714277061e-01,1.280352488513345488e-01,9.503631277237727798e-03
5.500000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.550805109768382373e-01,1.343629395049291131e-01,1.055654951823259240e-02
5.524999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.476897085209803562e-01,1.406430163796859867e-01,1.166727509933373520e-02
5.550000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.402893258881378724e-01,1.468745412457512778e-01,1.283613286611095736e-02
5.574999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.328799842899652361e-01,1.530565757122884785e-01,1.406343999774622468e-02
5.600000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.254623126674567324e-01,1.591881815184789106e-01,1.534950581406430842e-02
5.625000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.180369475878552787e-01,1.652684208287190926e-01,1.669463158342561829e-02
5.650000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.106045331364756246e-01,1.712963565319000903e-01,1.809911033162434416e-02
5.675000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.031657208034352902e-01,1.772710525446316854e-01,1.956322665193305221e-02
5.700000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.957211693652744833e-01,1.831915741182850166e-01,2.108725651644052096e-02
5.725000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.882715447614691007e-01,1.890569881497037863e-01,2.267146708882718936e-02
5.750000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.808175199658253796e-01,1.948663634954464208e-01,2.431611653872817885e-02
5.775000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.733597748527705207e-01,2.006187712893984509e-01,2.602145385783105960e-02
5.799999999999999600e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.658989960585358414e-01,2.063132852636035131e-01,2.778771867786067676e-02
5.825000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.584358768372551074e-01,2.119489820721439377e-01,2.961514109060099653e-02
5.849999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.509711169119905882e-01,2.175249416179028117e-01,3.150394147010670415e-02
5.875000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.435054223207064883e-01,2.230402473820349563e-01,3.345433029725862484e-02
5.899999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.360395052572255015e-01,2.284939867559599158e-01,3.546650798681452027e-02
5.925000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.285740839071901398e-01,2.338852513756979612e-01,3.754066471711182268e-02
5.949999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.211098822790761309e-01,2.392131374583501557e-01,3.967698026257373417e-02
5.975000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.136476300302904141e-01,2.444767461405335796e-01,4.187562382917606185e-02
5.999999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.061880622884122438e-01,2.496751838185620742e-01,4.413675389302573748e-02
6.025000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.987319194676175904e-01,2.548075624901742775e-01,4.646051804220822923e-02
6.049999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.912799470803572266e-01,2.598730000975889576e-01,4.884705282205373950e-02
6.075000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.838328955443407908e-01,2.648706208716806731e-01,5.129648358397854990e-02
6.099999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.763915199849035442e-01,2.697995556770469427e-01,5.380892433804951303e-02
6.125000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.689565800328228784e-01,2.746589423577507905e-01,5.638447760942633807e-02
6.149999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.615288396176707275e-01,2.794479260835019963e-01,5.902323429882741501e-02
6.175000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.541090667567760475e-01,2.841656596960532299e-01,6.172527354717073644e-02
6.199999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.466980333399001690e-01,2.888113040555668198e-01,6.449066260453298338e-02
6.225000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.392965149097049604e-01,2.933840283867204524e-01,6.731945670357454559e-02
6.250000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.319052904381272651e-01,2.978830106243031128e-01,7.021169893756969149e-02
6.275000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.245251420987533164e-01,3.023074377580612371e-01,7.316742014318539100e-02
6.300000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.171568550353141447e-01,3.066565061765426647e-01,7.618663878814324608e-02
6.325000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.098012171264061143e-01,3.109294220096910366e-01,7.926936086390286296e-02
6.350000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.024590187465680424e-01,3.151254014699362838e-01,8.241557978349563218e-02
6.375000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.951310525238299176e-01,3.192436711915286884e-01,8.562527628464150498e-02
6.400000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.878181130938726628e-01,3.232834685678564468e-01,8.889841833827087647e-02
6.424999999999999600e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.805209968509261742e-01,3.272440420864958233e-01,9.223496106257798866e-02
6.450000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.732405016955500754e-01,3.311246516617284974e-01,9.563484664272124680e-02
6.474999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.659774267794421831e-01,3.349245689642710855e-01,9.909800425628674525e-02
6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.587325722474153489e-01,3.386430777479572662e-01,1.026243500046273571e-01
6.524999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.515067389767096540e-01,3.422794741731099433e-01,1.062137868501804028e-01
6.550000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.443007283137814012e-01,3.458330671263478151e-01,1.098662045598706588e-01
6.574999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.371153418087455389e-01,3.493031785365625641e-01,1.135814796546917860e-01
6.600000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.299513809476228410e-01,3.526891436868136442e-01,1.173594753655635980e-01
6.624999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.228096468825733645e-01,3.559903115218781000e-01,1.212000415955484939e-01
6.650000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.156909401602792764e-01,3.592060449512056164e-01,1.251030148885151350e-01
6.674999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.085960604486603476e-01,3.623357211470185080e-01,1.290682184043210612e-01
6.700000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.015258062620956414e-01,3.653787318373113435e-01,1.330954619005929873e-01
6.724999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.944809746853405796e-01,3.683344835934947992e-01,1.371845417211645934e-01
6.750000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.874623610963170206e-01,3.712023981124430438e-01,1.413352407912399633e-01
6.774999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.804707588879741920e-01,3.739819124926954119e-01,1.455473286193304239e-01
6.800000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.735069591894005558e-01,3.766724795045779950e-01,1.498205613060214214e-01
6.824999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.665717505863909431e-01,3.792735678540037347e-01,1.541546815596054887e-01
6.850000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.596659188416521991e-01,3.817846624397229216e-01,1.585494187186249626e-01
6.875000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.527902466148574501e-01,3.842052646037938946e-01,1.630044887813486831e-01
6.900000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.459455131827344543e-01,3.865348923750520083e-01,1.675195944422136207e-01
6.925000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.391324941594000331e-01,3.887730807053574322e-01,1.720944251352424237e-01
6.950000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.323519612171323745e-01,3.909193816984120606e-01,1.767286570844555094e-01
6.975000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.256046818077910410e-01,3.929733648309342020e-01,1.814219533612747848e-01
7.000000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.188914188850808573e-01,3.949346171659940397e-01,1.861739639489250753e-01
7.025000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.122129306278710659e-01,3.968027435583117990e-01,1.909843258138170241e-01
7.049999999999999600e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.055699701647635935e-01,3.985773668513332146e-01,1.958526629839032474e-01
7.075000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.989632853001232049e-01,4.002581280658970564e-01,2.007785866339797942e-01
7.099999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.923936182417692708e-01,4.018446865803232404e-01,2.057616951779074332e-01
7.125000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.858617053305281042e-01,4.033367203017541036e-01,2.108015743677177090e-01
7.149999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.793682767718566939e-01,4.047339258285858055e-01,2.158977973995576116e-01
7.175000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.729140563697281863e-01,4.060360186038425856e-01,2.210499250264292004e-01
7.199999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.664997612629907753e-01,4.072427330593466066e-01,2.262575056776625904e-01
7.225000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.601261016643850232e-01,4.083538227505492668e-01,2.315200755850657655e-01
7.249999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.537937806024288312e-01,4.093690604818958079e-01,2.368371589156754164e-01
7.275000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.475034936663532470e-01,4.102882384226061996e-01,2.422082679110405534e-01
7.299999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.412559287542907271e-01,4.111111682127602251e-01,2.476329030329489089e-01
7.325000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.350517658248965414e-01,4.118376810595883453e-01,2.531105531155151134e-01
7.349999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.288916766525980528e-01,4.124676278238744165e-01,2.586406955235275862e-01
7.375000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.227763245866482889e-01,4.130008790963901055e-01,2.642227963169617166e-01
7.399999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.167063643141717622e-01,4.134373252642855601e-01,2.698563104215427333e-01
7.425000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.106824416273707978e-01,4.137768765673757176e-01,2.755406818052534845e-01
7.449999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.047051931950754411e-01,4.140194631442647433e-01,2.812753436606597601e-01
7.475000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.987752463387958746e-01,4.141650350682681836e-01,2.870597185929360529e-01
7.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.928932188134524828e-01,4.142135623730950900e-01,2.928932188134524828e-01
7.525000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.870597185929358308e-01,4.141650350682681836e-01,2.987752463387961521e-01
7.550000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.812753436606597601e-01,4.140194631442647433e-01,3.047051931950754411e-01
7.575000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.755406818052532070e-01,4.137768765673756621e-01,3.106824416273710754e-01
7.600000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.698563104215427333e-01,4.134373252642855601e-01,3.167063643141717622e-01
7.625000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.642227963169614946e-01,4.130008790963899945e-01,3.227763245866485109e-01
7.650000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.586406955235275862e-01,4.124676278238744165e-01,3.288916766525980528e-01
7.675000000000000711e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.531105531155148358e-01,4.118376810595883453e-01,3.350517658248968744e-01
7.700000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.476329030329489089e-01,4.111111682127602251e-01,3.412559287542907271e-01
7.724999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.422082679110405534e-01,4.102882384226061996e-01,3.475034936663532470e-01
7.750000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.368371589156754164e-01,4.093690604818958079e-01,3.537937806024288312e-01
7.774999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.315200755850657655e-01,4.083538227505492668e-01,3.601261016643850232e-01
7.800000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.262575056776625904e-01,4.072427330593466066e-01,3.664997612629907753e-01
7.824999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.210499250264292281e-01,4.060360186038426411e-01,3.729140563697282418e-01
7.850000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.158977973995576116e-01,4.047339258285858055e-01,3.793682767718566939e-01
7.874999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.108015743677177090e-01,4.033367203017541036e-01,3.858617053305281042e-01
7.900000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.057616951779074332e-01,4.018446865803232404e-01,3.923936182417692708e-01
7.924999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.007785866339797942e-01,4.002581280658970564e-01,3.989632853001232049e-01
7.950000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.958526629839032196e-01,3.985773668513332146e-01,4.055699701647635380e-01
7.974999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.909843258138170241e-01,3.968027435583117990e-01,4.122129306278710659e-01
8.000000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.861739639489248255e-01,3.949346171659939841e-01,4.188914188850811904e-01
8.024999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.814219533612747848e-01,3.929733648309342020e-01,4.256046818077910410e-01
8.050000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.767286570844553151e-01,3.909193816984120051e-01,4.323519612171326520e-01
8.074999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.720944251352424514e-01,3.887730807053574877e-01,4.391324941594000886e-01
8.100000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.675195944422133987e-01,3.865348923750518972e-01,4.459455131827347318e-01
8.125000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.630044887813486831e-01,3.842052646037938946e-01,4.527902466148574501e-01
8.150000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.585494187186247406e-01,3.817846624397228106e-01,4.596659188416524766e-01
8.175000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.541546815596054609e-01,3.792735678540036792e-01,4.665717505863908876e-01
8.200000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.498205613060211994e-01,3.766724795045778840e-01,4.735069591894008889e-01
8.225000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.455473286193304239e-01,3.739819124926954119e-01,4.804707588879741920e-01
8.250000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.413352407912397690e-01,3.712023981124429328e-01,4.874623610963172982e-01
8.275000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.371845417211645934e-01,3.683344835934947992e-01,4.944809746853405796e-01
8.300000000000000711e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.330954619005927930e-01,3.653787318373112325e-01,5.015258062620959745e-01
8.325000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.290682184043210889e-01,3.623357211470185635e-01,5.085960604486603476e-01
8.349999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.251030148885151350e-01,3.592060449512056164e-01,5.156909401602792764e-01
8.375000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.212000415955485078e-01,3.559903115218781555e-01,5.228096468825733645e-01
8.399999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.173594753655635980e-01,3.526891436868136442e-01,5.299513809476228410e-01
8.425000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.135814796546917999e-01,3.493031785365626196e-01,5.371153418087456499e-01
8.449999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.098662045598706727e-01,3.458330671263478706e-01,5.443007283137815122e-01
8.475000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.062137868501804028e-01,3.422794741731099433e-01,5.515067389767096540e-01
8.499999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.026243500046273571e-01,3.386430777479572662e-01,5.587325722474153489e-01
8.525000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.909800425628674525e-02,3.349245689642710855e-01,5.659774267794421831e-01
8.549999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.563484664272126068e-02,3.311246516617285529e-01,5.732405016955501864e-01
8.575000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.223496106257798866e-02,3.272440420864958233e-01,5.805209968509261742e-01
8.599999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.889841833827087647e-02,3.232834685678564468e-01,5.878181130938726628e-01
8.625000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.562527628464136620e-02,3.192436711915284664e-01,5.951310525238301397e-01
8.649999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.241557978349563218e-02,3.151254014699362838e-01,6.024590187465680424e-01
8.675000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.926936086390272418e-02,3.109294220096908146e-01,6.098012171264064474e-01
8.699999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.618663878814324608e-02,3.066565061765426092e-01,6.171568550353141447e-01
8.725000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.316742014318526610e-02,3.023074377580611261e-01,6.245251420987536495e-01
8.750000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.021169893756969149e-02,2.978830106243031128e-01,6.319052904381272651e-01
8.775000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.731945670357443456e-02,2.933840283867202303e-01,6.392965149097054045e-01
8.800000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.449066260453298338e-02,2.888113040555668198e-01,6.466980333399001690e-01
8.825000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.172527354717061154e-02,2.841656596960530079e-01,6.541090667567762695e-01
8.850000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.902323429882740807e-02,2.794479260835019963e-01,6.615288396176706165e-01
8.875000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.638447760942622705e-02,2.746589423577505684e-01,6.689565800328233225e-01
8.900000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.380892433804951303e-02,2.697995556770469427e-01,6.763915199849035442e-01
8.925000000000000711e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.129648358397843888e-02,2.648706208716804511e-01,6.838328955443411239e-01
8.950000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.884705282205374643e-02,2.598730000975889576e-01,6.912799470803573376e-01
8.974999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.646051804220822923e-02,2.548075624901742775e-01,6.987319194676175904e-01
9.000000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.413675389302573748e-02,2.496751838185620742e-01,7.061880622884122438e-01
9.024999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.187562382917606185e-02,2.444767461405335796e-01,7.136476300302904141e-01
9.050000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.967698026257373417e-02,2.392131374583501557e-01,7.211098822790761309e-01
9.074999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.754066471711182268e-02,2.338852513756979890e-01,7.285740839071902508e-01
9.100000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.546650798681452027e-02,2.284939867559599158e-01,7.360395052572255015e-01
9.124999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.345433029725862484e-02,2.230402473820349563e-01,7.435054223207064883e-01
9.150000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.150394147010669721e-02,2.175249416179027839e-01,7.509711169119904772e-01
9.174999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.961514109060099653e-02,2.119489820721439377e-01,7.584358768372551074e-01
9.200000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.778771867786067676e-02,2.063132852636035131e-01,7.658989960585358414e-01
9.224999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.602145385783105613e-02,2.006187712893984232e-01,7.733597748527705207e-01
9.250000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.431611653872810253e-02,1.948663634954461710e-01,7.808175199658257126e-01
9.274999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.267146708882718589e-02,1.890569881497037585e-01,7.882715447614691007e-01
9.300000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.108725651644045157e-02,1.831915741182847668e-01,7.957211693652747053e-01
9.324999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.956322665193305221e-02,1.772710525446316854e-01,8.031657208034352902e-01
9.350000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.809911033162427824e-02,1.712963565318998127e-01,8.106045331364759576e-01
9.375000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.669463158342561829e-02,1.652684208287190926e-01,8.180369475878552787e-01
9.400000000000000577e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.534950581406425117e-02,1.591881815184786886e-01,8.254623126674570655e-01
9.425000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.406343999774622641e-02,1.530565757122884785e-01,8.328799842899653472e-01
9.450000000000000622e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.283613286611090011e-02,1.468745412457510002e-01,8.402893258881380945e-01
9.475000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.166727509933373347e-02,1.406430163796859589e-01,8.476897085209802452e-01
9.500000000000000666e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.055654951823254382e-02,1.343629395049288355e-01,8.550805109768385703e-01
9.525000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.503631277237727798e-03,1.280352488513345488e-01,8.624611198714277061e-01
9.550000000000000711e-01,0.000000000000000000e+00,0.000000000000000000e+00,8.508188058085520630e-03,1.216608822010943058e-01,8.698309297408202134e-01
9.575000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,7.569880264098679742e-03,1.152407766064863365e-01,8.771893431294149890e-01
9.599999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.688361214918169505e-03,1.087758681121557547e-01,8.845357706729261027e-01
9.625000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.863277341554220742e-03,1.022670914820304894e-01,8.918696311764153783e-01
9.649999999999999689e-01,0.000000000000000000e+00,0.000000000000000000e+00,5.094268381625991979e-03,9.571537993096336516e-02,8.991903516874106828e-01
9.675000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.380967574661605128e-03,8.912166486118469622e-02,9.064973675641536666e-01
9.699999999999999734e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.723001857334143436e-03,8.248687560365389193e-02,9.137901225390120397e-01
9.725000000000000311e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.119992058509851729e-03,7.581193916437699298e-02,9.210680687771131137e-01
9.749999999999999778e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.571553093989593312e-03,6.909777997576892206e-02,9.283306669302415770e-01
9.775000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.077294160825376382e-03,6.234531965311540525e-02,9.355773861860592344e-01
9.799999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.636818931098438755e-03,5.555547675620262082e-02,9.428077043126990020e-01
9.825000000000000400e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.249725745046598993e-03,4.872916655615757570e-02,9.500211076987957748e-01
9.849999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,9.156078034330012577e-04,4.186730080755668437e-02,9.572170913890103439e-01
9.875000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,6.340533590500383810e-04,3.497078752583461514e-02,9.643951591151154190e-01
9.899999999999999911e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.046459072564370500e-04,2.804053077004009520e-02,9.715548233227034869e-01
9.925000000000000488e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.269643754475048362e-04,2.107743043096010210e-02,9.786956051935924439e-01
9.949999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,1.005833113625130386e-04,1.408238202464890537e-02,9.858170346639885118e-01
9.975000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,2.507307013556345934e-05,7.056276491373237453e-03,9.929186504384911460e-01
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00


==> figures/data/iga_basis_xi.csv <==
xi,N1,N2,N3
0.000000000000000000e+00,1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
5.000000000000000104e-03,9.900250000000000439e-01,9.950000000000000511e-03,2.500000000000000120e-05
1.000000000000000021e-02,9.800999999999999712e-01,1.980000000000000163e-02,1.000000000000000048e-04
1.499999999999999944e-02,9.702250000000000041e-01,2.954999999999999988e-02,2.249999999999999938e-04
2.000000000000000042e-02,9.603999999999999204e-01,3.919999999999999873e-02,4.000000000000000192e-04
2.500000000000000139e-02,9.506249999999999423e-01,4.875000000000000167e-02,6.250000000000001214e-04
2.999999999999999889e-02,9.408999999999999586e-01,5.819999999999999479e-02,8.999999999999999754e-04
3.500000000000000333e-02,9.312249999999999694e-01,6.754999999999999893e-02,1.225000000000000177e-03
4.000000000000000083e-02,9.215999999999999748e-01,7.679999999999999327e-02,1.600000000000000077e-03
4.499999999999999833e-02,9.120249999999999746e-01,8.594999999999999862e-02,2.024999999999999890e-03
5.000000000000000278e-02,9.024999999999999689e-01,9.500000000000000111e-02,2.500000000000000486e-03
5.500000000000000028e-02,8.930249999999999577e-01,1.039500000000000007e-01,3.024999999999999911e-03
5.999999999999999778e-02,8.835999999999999410e-01,1.127999999999999836e-01,3.599999999999999901e-03
6.500000000000000222e-02,8.742250000000001409e-01,1.215500000000000053e-01,4.225000000000000457e-03
7.000000000000000666e-02,8.648999999999998911e-01,1.302000000000000102e-01,4.900000000000000709e-03
7.499999999999999722e-02,8.556250000000000799e-01,1.387500000000000122e-01,5.624999999999999792e-03
8.000000000000000167e-02,8.464000000000000412e-01,1.471999999999999975e-01,6.400000000000000307e-03
8.500000000000000611e-02,8.372250000000001080e-01,1.555500000000000216e-01,7.225000000000001386e-03
8.999999999999999667e-02,8.281000000000000583e-01,1.638000000000000012e-01,8.099999999999999561e-03
9.500000000000000111e-02,8.190250000000000030e-01,1.719500000000000195e-01,9.025000000000000036e-03
1.000000000000000056e-01,8.100000000000000533e-01,1.800000000000000211e-01,1.000000000000000194e-02
1.049999999999999961e-01,8.010249999999999870e-01,1.879500000000000060e-01,1.102499999999999834e-02
1.100000000000000006e-01,7.921000000000000263e-01,1.958000000000000018e-01,1.209999999999999964e-02
1.150000000000000050e-01,7.832250000000000600e-01,2.035500000000000087e-01,1.322500000000000064e-02
1.199999999999999956e-01,7.743999999999999773e-01,2.111999999999999988e-01,1.439999999999999961e-02
1.250000000000000000e-01,7.656250000000000000e-01,2.187500000000000000e-01,1.562500000000000000e-02
1.300000000000000044e-01,7.569000000000000172e-01,2.262000000000000122e-01,1.690000000000000183e-02
1.350000000000000089e-01,7.482250000000000290e-01,2.335500000000000076e-01,1.822500000000000162e-02
1.400000000000000133e-01,7.395999999999999241e-01,2.408000000000000140e-01,1.960000000000000284e-02
1.449999999999999900e-01,7.310249999999999249e-01,2.479499999999999760e-01,2.102499999999999855e-02
1.499999999999999944e-01,7.224999999999999201e-01,2.550000000000000044e-01,2.249999999999999917e-02
1.549999999999999989e-01,7.140249999999999098e-01,2.619500000000000162e-01,2.402500000000000122e-02
1.600000000000000033e-01,7.055999999999998940e-01,2.687999999999999834e-01,2.560000000000000123e-02
1.650000000000000078e-01,6.972249999999999837e-01,2.755500000000000171e-01,2.722500000000000267e-02
1.700000000000000122e-01,6.888999999999999568e-01,2.822000000000000064e-01,2.890000000000000555e-02
1.750000000000000167e-01,6.806249999999999245e-01,2.887500000000000067e-01,3.062500000000000638e-02
1.799999999999999933e-01,6.724000000000001087e-01,2.952000000000000179e-01,3.239999999999999825e-02
1.849999999999999978e-01,6.642249999999999543e-01,3.015499999999999847e-01,3.422499999999999848e-02
1.900000000000000022e-01,6.561000000000001275e-01,3.078000000000000180e-01,3.610000000000000014e-02
1.950000000000000067e-01,6.480249999999998511e-01,3.139500000000000068e-01,3.802500000000000324e-02
2.000000000000000111e-01,6.400000000000001243e-01,3.200000000000000622e-01,4.000000000000000777e-02
2.050000000000000155e-01,6.320249999999998369e-01,3.259500000000000175e-01,4.202500000000000679e-02
2.099999999999999922e-01,6.241000000000000991e-01,3.317999999999999838e-01,4.409999999999999337e-02
2.149999999999999967e-01,6.162250000000000227e-01,3.375500000000000167e-01,4.622499999999999526e-02
2.200000000000000011e-01,6.084000000000000519e-01,3.432000000000000051e-01,4.839999999999999858e-02
2.250000000000000056e-01,6.006250000000000755e-01,3.487500000000000044e-01,5.062500000000000333e-02
2.300000000000000100e-01,5.928999999999999826e-01,3.542000000000000148e-01,5.290000000000000258e-02
2.350000000000000144e-01,5.852249999999999952e-01,3.595500000000000362e-01,5.522500000000001019e-02
2.399999999999999911e-01,5.776000000000000023e-01,3.648000000000000131e-01,5.759999999999999842e-02
2.449999999999999956e-01,5.700250000000000039e-01,3.699500000000000011e-01,6.002499999999999503e-02
2.500000000000000000e-01,5.625000000000000000e-01,3.750000000000000000e-01,6.250000000000000000e-02
2.550000000000000044e-01,5.550249999999999906e-01,3.799500000000000099e-01,6.502499999999999947e-02
2.600000000000000089e-01,5.475999999999999757e-01,3.848000000000000309e-01,6.760000000000000731e-02
2.650000000000000133e-01,5.402249999999999552e-01,3.895500000000000074e-01,7.022500000000000964e-02
2.700000000000000178e-01,5.328999999999999293e-01,3.941999999999999948e-01,7.290000000000000646e-02
2.750000000000000222e-01,5.256250000000000089e-01,3.987499999999999933e-01,7.562500000000001166e-02
2.800000000000000266e-01,5.183999999999999719e-01,4.032000000000000028e-01,7.840000000000001135e-02
2.850000000000000311e-01,5.112249999999999295e-01,4.075500000000000234e-01,8.122500000000001941e-02
2.899999999999999800e-01,5.040999999999999925e-01,4.117999999999999439e-01,8.409999999999999420e-02
2.949999999999999845e-01,4.970250000000001056e-01,4.159500000000000419e-01,8.702499999999999125e-02
2.999999999999999889e-01,4.899999999999999356e-01,4.199999999999999845e-01,8.999999999999999667e-02
3.049999999999999933e-01,4.830250000000000932e-01,4.239500000000000490e-01,9.302499999999999658e-02
3.099999999999999978e-01,4.760999999999999122e-01,4.277999999999999581e-01,9.610000000000000486e-02
3.150000000000000022e-01,4.692250000000000587e-01,4.315500000000000447e-01,9.922500000000000764e-02
3.200000000000000067e-01,4.623999999999999222e-01,4.351999999999999758e-01,1.024000000000000049e-01
3.250000000000000111e-01,4.556250000000000577e-01,4.387500000000000289e-01,1.056250000000000105e-01
3.300000000000000155e-01,4.488999999999999102e-01,4.421999999999999820e-01,1.089000000000000107e-01
3.350000000000000200e-01,4.422250000000000347e-01,4.455500000000000571e-01,1.122250000000000192e-01
3.400000000000000244e-01,4.355999999999998762e-01,4.487999999999999767e-01,1.156000000000000222e-01
3.450000000000000289e-01,4.290250000000000452e-01,4.519500000000000739e-01,1.190250000000000197e-01
3.500000000000000333e-01,4.224999999999998757e-01,4.549999999999999600e-01,1.225000000000000255e-01
3.549999999999999822e-01,4.160250000000000337e-01,4.579499999999999682e-01,1.260249999999999981e-01
3.599999999999999867e-01,4.096000000000000196e-01,4.607999999999999874e-01,1.295999999999999930e-01
3.649999999999999911e-01,4.032250000000000001e-01,4.635500000000000176e-01,1.332249999999999823e-01
3.699999999999999956e-01,3.969000000000000306e-01,4.662000000000000033e-01,1.368999999999999939e-01
3.750000000000000000e-01,3.906250000000000000e-01,4.687500000000000000e-01,1.406250000000000000e-01
3.800000000000000044e-01,3.844000000000000195e-01,4.712000000000000077e-01,1.444000000000000006e-01
3.850000000000000089e-01,3.782249999999999779e-01,4.735500000000000265e-01,1.482249999999999956e-01
3.900000000000000133e-01,3.720999999999999863e-01,4.758000000000000007e-01,1.521000000000000130e-01
3.950000000000000178e-01,3.660249999999999893e-01,4.779499999999999860e-01,1.560250000000000248e-01
4.000000000000000222e-01,3.599999999999999867e-01,4.799999999999999822e-01,1.600000000000000311e-01
4.050000000000000266e-01,3.540249999999999786e-01,4.819499999999999895e-01,1.640250000000000319e-01
4.100000000000000311e-01,3.480999999999999650e-01,4.838000000000000078e-01,1.681000000000000272e-01
4.150000000000000355e-01,3.422249999999999459e-01,4.855500000000000371e-01,1.722250000000000170e-01
4.199999999999999845e-01,3.364000000000000878e-01,4.872000000000000219e-01,1.763999999999999735e-01
4.249999999999999889e-01,3.306249999999999467e-01,4.887499999999999623e-01,1.806249999999999800e-01
4.299999999999999933e-01,3.249000000000000776e-01,4.902000000000000246e-01,1.848999999999999810e-01
4.349999999999999978e-01,3.192249999999999255e-01,4.915499999999999314e-01,1.892250000000000043e-01
4.400000000000000022e-01,3.136000000000000454e-01,4.928000000000000713e-01,1.935999999999999943e-01
4.450000000000000067e-01,3.080249999999999377e-01,4.939499999999999447e-01,1.980250000000000066e-01
4.500000000000000111e-01,3.025000000000000466e-01,4.950000000000000511e-01,2.025000000000000133e-01
4.550000000000000155e-01,2.970249999999999280e-01,4.959499999999999464e-01,2.070250000000000146e-01
4.600000000000000200e-01,2.916000000000000258e-01,4.968000000000000749e-01,2.116000000000000103e-01
4.650000000000000244e-01,2.862249999999998962e-01,4.975499999999999368e-01,2.162250000000000283e-01
4.700000000000000289e-01,2.809000000000000385e-01,4.982000000000000317e-01,2.209000000000000408e-01
4.750000000000000333e-01,2.756249999999998979e-01,4.987499999999999711e-01,2.256250000000000200e-01
4.799999999999999822e-01,2.704000000000000292e-01,4.991999999999999771e-01,2.303999999999999937e-01
4.849999999999999867e-01,2.652249999999999885e-01,4.995499999999999940e-01,2.352249999999999897e-01
4.899999999999999911e-01,2.600999999999999979e-01,4.998000000000000220e-01,2.400999999999999801e-01
4.949999999999999956e-01,2.550250000000000017e-01,4.999500000000000055e-01,2.450249999999999928e-01
5.000000000000000000e-01,2.500000000000000000e-01,5.000000000000000000e-01,2.500000000000000000e-01
5.050000000000000044e-01,2.450249999999999928e-01,4.999500000000000055e-01,2.550250000000000017e-01
5.100000000000000089e-01,2.400999999999999801e-01,4.998000000000000220e-01,2.600999999999999979e-01
5.150000000000000133e-01,2.352249999999999897e-01,4.995499999999999940e-01,2.652249999999999885e-01
5.200000000000000178e-01,2.303999999999999937e-01,4.991999999999999771e-01,2.704000000000000292e-01
5.250000000000000222e-01,2.256249999999999922e-01,4.987499999999999711e-01,2.756250000000000089e-01
5.300000000000000266e-01,2.208999999999999853e-01,4.981999999999999762e-01,2.809000000000000385e-01
5.350000000000000311e-01,2.162249999999999728e-01,4.975499999999999923e-01,2.862250000000000072e-01
5.400000000000000355e-01,2.115999999999999548e-01,4.968000000000000194e-01,2.916000000000000258e-01
5.450000000000000400e-01,2.070249999999999591e-01,4.959500000000000020e-01,2.970250000000000390e-01
5.500000000000000444e-01,2.024999999999999578e-01,4.949999999999999956e-01,3.025000000000000466e-01
5.550000000000000488e-01,1.980249999999999511e-01,4.939500000000000002e-01,3.080250000000000488e-01
5.600000000000000533e-01,1.935999999999999666e-01,4.927999999999999603e-01,3.136000000000000454e-01
5.650000000000000577e-01,1.892249999999999488e-01,4.915499999999999869e-01,3.192250000000000920e-01
5.700000000000000622e-01,1.848999999999999533e-01,4.901999999999999691e-01,3.249000000000000776e-01
5.750000000000000666e-01,1.806249999999999523e-01,4.887499999999999623e-01,3.306250000000000577e-01
5.799999999999999600e-01,1.764000000000000290e-01,4.872000000000000219e-01,3.363999999999999768e-01
5.849999999999999645e-01,1.722250000000000170e-01,4.855500000000000371e-01,3.422249999999999459e-01
5.899999999999999689e-01,1.681000000000000272e-01,4.838000000000000078e-01,3.480999999999999650e-01
5.949999999999999734e-01,1.640250000000000319e-01,4.819499999999999895e-01,3.540249999999999786e-01
5.999999999999999778e-01,1.600000000000000311e-01,4.799999999999999822e-01,3.599999999999999867e-01
6.049999999999999822e-01,1.560250000000000248e-01,4.779499999999999860e-01,3.660249999999999893e-01
6.099999999999999867e-01,1.521000000000000130e-01,4.758000000000000007e-01,3.720999999999999863e-01
6.149999999999999911e-01,1.482249999999999956e-01,4.735500000000000265e-01,3.782249999999999779e-01
6.199999999999999956e-01,1.444000000000000006e-01,4.712000000000000077e-01,3.844000000000000195e-01
6.250000000000000000e-01,1.406250000000000000e-01,4.687500000000000000e-01,3.906250000000000000e-01
6.300000000000000044e-01,1.368999999999999939e-01,4.662000000000000033e-01,3.969000000000000306e-01
6.350000000000000089e-01,1.332249999999999823e-01,4.635500000000000176e-01,4.032250000000000001e-01
6.400000000000000133e-01,1.295999999999999930e-01,4.607999999999999874e-01,4.096000000000000196e-01
6.450000000000000178e-01,1.260249999999999981e-01,4.579499999999999682e-01,4.160250000000000337e-01
6.500000000000000222e-01,1.224999999999999839e-01,4.549999999999999600e-01,4.225000000000000422e-01
6.550000000000000266e-01,1.190249999999999780e-01,4.519499999999999629e-01,4.290250000000000452e-01
6.600000000000000311e-01,1.155999999999999805e-01,4.487999999999999767e-01,4.356000000000000427e-01
6.650000000000000355e-01,1.122249999999999776e-01,4.455500000000000016e-01,4.422250000000000347e-01
6.700000000000000400e-01,1.088999999999999690e-01,4.421999999999999820e-01,4.489000000000000767e-01
6.750000000000000444e-01,1.056249999999999689e-01,4.387499999999999734e-01,4.556250000000000577e-01
6.800000000000000488e-01,1.023999999999999633e-01,4.351999999999999758e-01,4.624000000000000887e-01
6.850000000000000533e-01,9.922499999999996600e-02,4.315499999999999337e-01,4.692250000000000587e-01
6.900000000000000577e-01,9.609999999999996323e-02,4.277999999999999581e-01,4.761000000000000787e-01
6.950000000000000622e-01,9.302499999999996882e-02,4.239499999999999380e-01,4.830250000000000932e-01
7.000000000000000666e-01,8.999999999999995504e-02,4.199999999999999289e-01,4.900000000000001021e-01
7.049999999999999600e-01,8.702500000000001901e-02,4.159500000000000419e-01,4.970249999999999391e-01
7.099999999999999645e-01,8.410000000000002196e-02,4.118000000000000549e-01,5.040999999999999925e-01
7.149999999999999689e-01,8.122500000000001941e-02,4.075500000000000234e-01,5.112249999999999295e-01
7.199999999999999734e-01,7.840000000000001135e-02,4.032000000000000028e-01,5.183999999999999719e-01
7.249999999999999778e-01,7.562500000000001166e-02,3.987499999999999933e-01,5.256250000000000089e-01
7.299999999999999822e-01,7.290000000000000646e-02,3.941999999999999948e-01,5.328999999999999293e-01
7.349999999999999867e-01,7.022500000000000964e-02,3.895500000000000074e-01,5.402249999999999552e-01
7.399999999999999911e-01,6.760000000000000731e-02,3.848000000000000309e-01,5.475999999999999757e-01
7.449999999999999956e-01,6.502499999999999947e-02,3.799500000000000099e-01,5.550249999999999906e-01
7.500000000000000000e-01,6.250000000000000000e-02,3.750000000000000000e-01,5.625000000000000000e-01
7.550000000000000044e-01,6.002499999999999503e-02,3.699500000000000011e-01,5.700250000000000039e-01
7.600000000000000089e-01,5.759999999999999842e-02,3.648000000000000131e-01,5.776000000000000023e-01
7.650000000000000133e-01,5.522499999999999631e-02,3.595499999999999807e-01,5.852249999999999952e-01
7.700000000000000178e-01,5.289999999999998870e-02,3.541999999999999593e-01,5.928999999999999826e-01
7.750000000000000222e-01,5.062499999999998945e-02,3.487499999999999489e-01,6.006250000000000755e-01
7.800000000000000266e-01,4.839999999999999164e-02,3.431999999999999496e-01,6.084000000000000519e-01
7.850000000000000311e-01,4.622499999999998832e-02,3.375499999999999612e-01,6.162250000000000227e-01
7.900000000000000355e-01,4.409999999999998643e-02,3.317999999999999838e-01,6.241000000000000991e-01
7.950000000000000400e-01,4.202499999999998598e-02,3.259499999999999620e-01,6.320250000000000590e-01
8.000000000000000444e-01,3.999999999999998002e-02,3.199999999999999512e-01,6.400000000000001243e-01
8.050000000000000488e-01,3.802499999999998243e-02,3.139499999999999513e-01,6.480250000000000732e-01
8.100000000000000533e-01,3.609999999999997933e-02,3.077999999999999070e-01,6.561000000000001275e-01
8.150000000000000577e-01,3.422499999999997766e-02,3.015499999999999292e-01,6.642250000000000654e-01
8.200000000000000622e-01,3.239999999999997743e-02,2.951999999999999069e-01,6.724000000000001087e-01
8.250000000000000666e-01,3.062499999999997516e-02,2.887499999999998956e-01,6.806250000000001465e-01
8.300000000000000711e-01,2.889999999999997432e-02,2.821999999999998954e-01,6.889000000000000679e-01
8.349999999999999645e-01,2.722500000000001308e-02,2.755500000000000727e-01,6.972249999999999837e-01
8.399999999999999689e-01,2.560000000000001164e-02,2.688000000000000389e-01,7.055999999999998940e-01
8.449999999999999734e-01,2.402500000000000815e-02,2.619500000000000162e-01,7.140249999999999098e-01
8.499999999999999778e-01,2.250000000000000611e-02,2.550000000000000044e-01,7.224999999999999201e-01
8.549999999999999822e-01,2.102500000000000549e-02,2.479500000000000315e-01,7.310249999999999249e-01
8.599999999999999867e-01,1.960000000000000284e-02,2.408000000000000140e-01,7.395999999999999241e-01
8.649999999999999911e-01,1.822500000000000162e-02,2.335500000000000076e-01,7.482250000000000290e-01
8.699999999999999956e-01,1.690000000000000183e-02,2.262000000000000122e-01,7.569000000000000172e-01
8.750000000000000000e-01,1.562500000000000000e-02,2.187500000000000000e-01,7.656250000000000000e-01
8.800000000000000044e-01,1.439999999999999961e-02,2.111999999999999988e-01,7.743999999999999773e-01
8.850000000000000089e-01,1.322499999999999717e-02,2.035499999999999809e-01,7.832250000000000600e-01
8.900000000000000133e-01,1.209999999999999791e-02,1.957999999999999741e-01,7.921000000000000263e-01
8.950000000000000178e-01,1.102499999999999661e-02,1.879499999999999782e-01,8.010249999999999870e-01
9.000000000000000222e-01,9.999999999999995004e-03,1.799999999999999656e-01,8.100000000000000533e-01
9.050000000000000266e-01,9.024999999999994832e-03,1.719499999999999640e-01,8.190250000000000030e-01
9.100000000000000311e-01,8.099999999999994357e-03,1.637999999999999456e-01,8.281000000000000583e-01
9.150000000000000355e-01,7.224999999999993580e-03,1.555499999999999383e-01,8.372250000000001080e-01
9.200000000000000400e-01,6.399999999999993368e-03,1.471999999999999420e-01,8.464000000000000412e-01
9.250000000000000444e-01,5.624999999999993720e-03,1.387499999999999289e-01,8.556250000000000799e-01
9.300000000000000488e-01,4.899999999999992903e-03,1.301999999999999269e-01,8.649000000000001132e-01
9.350000000000000533e-01,4.224999999999992650e-03,1.215499999999999081e-01,8.742250000000001409e-01
9.400000000000000577e-01,3.599999999999992963e-03,1.127999999999999003e-01,8.836000000000001631e-01
9.450000000000000622e-01,3.024999999999992972e-03,1.039499999999998897e-01,8.930250000000000687e-01
9.500000000000000666e-01,2.499999999999993547e-03,9.499999999999987621e-02,9.025000000000000799e-01
9.550000000000000711e-01,2.024999999999993819e-03,8.594999999999987372e-02,9.120250000000000856e-01
9.599999999999999645e-01,1.600000000000002896e-03,7.680000000000006266e-02,9.215999999999999748e-01
9.649999999999999689e-01,1.225000000000002129e-03,6.755000000000005445e-02,9.312249999999999694e-01
9.699999999999999734e-01,9.000000000000016017e-04,5.820000000000005030e-02,9.408999999999999586e-01
9.749999999999999778e-01,6.250000000000010972e-04,4.875000000000004330e-02,9.506249999999999423e-01
9.799999999999999822e-01,4.000000000000007239e-04,3.920000000000003343e-02,9.603999999999999204e-01
9.849999999999999867e-01,2.250000000000004004e-04,2.955000000000002416e-02,9.702250000000000041e-01
9.899999999999999911e-01,1.000000000000001810e-04,1.980000000000001897e-02,9.800999999999999712e-01
9.949999999999999956e-01,2.500000000000004524e-05,9.950000000000009184e-03,9.900250000000000439e-01
1.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.000000000000000000e+00


==> figures/data/kirsch_angular.csv <==
theta_deg,dem,kirsch
0.000000000000000000e+00,-8.429472024207093073e-01,-9.513224920207639101e-01
1.000000000000000000e+00,-8.412353172521528366e-01,-9.501398006387533623e-01
2.000000000000000000e+00,-8.440869277629579059e-01,-9.465931674199905554e-01
3.000000000000000444e+00,-8.498490389442281412e-01,-9.406869133907360681e-01
4.000000000000000000e+00,-8.599211792126720821e-01,-9.324282344117358345e-01
5.000000000000000000e+00,-8.623838804120202983e-01,-9.218271924111733906e-01
6.000000000000000888e+00,-8.424551507706965481e-01,-9.088967031257615403e-01
7.000000000000000000e+00,-8.216252377341283220e-01,-8.936525203649050564e-01
8.000000000000000000e+00,-8.041744499175480509e-01,-8.761132168171117396e-01
9.000000000000000000e+00,-7.904668617458069368e-01,-8.563001614220320246e-01
1.000000000000000000e+01,-7.689213325402857180e-01,-8.342374933356977440e-01
1.100000000000000000e+01,-7.447407789781860243e-01,-8.099520925206784572e-01
1.200000000000000178e+01,-7.136462930744694733e-01,-7.834735469969877908e-01
1.300000000000000000e+01,-6.693063390804950830e-01,-7.548341167936398755e-01
1.400000000000000000e+01,-6.345031721814519132e-01,-7.240686946447705274e-01
1.499999999999999822e+01,-6.267097345394090357e-01,-6.912147634782188632e-01
1.600000000000000000e+01,-5.972264660703843209e-01,-6.563123507483505925e-01
1.700000000000000000e+01,-5.621090852537325988e-01,-6.194039796687731414e-01
1.800000000000000000e+01,-5.221328541008410928e-01,-5.805346174043477525e-01
1.900000000000000000e+01,-4.658876005373241425e-01,-5.397516202856273981e-01
2.000000000000000000e+01,-4.310186437490762801e-01,-4.971046761124624513e-01
2.100000000000000000e+01,-3.807063649368790381e-01,-4.526457436170696624e-01
2.200000000000000000e+01,-3.352963013851972818e-01,-4.064289891603209970e-01
2.300000000000000000e+01,-2.968959631342431016e-01,-3.585107207383766426e-01
2.400000000000000355e+01,-2.666970162607216754e-01,-3.089493193800656456e-01
2.500000000000000000e+01,-2.272843583924263056e-01,-2.578051680185942107e-01
2.600000000000000000e+01,-1.590721740160995490e-01,-2.051405779242436722e-01
2.700000000000000000e+01,-1.001996408751038153e-01,-1.510197127876860002e-01
2.800000000000000000e+01,-5.915095831644413132e-02,-9.550851054640974169e-02
2.900000000000000355e+01,-1.235081804103907790e-02,-3.867460304950065542e-02
2.999999999999999645e+01,4.542006097230877337e-02,1.941276634134803114e-02
3.100000000000000000e+01,1.042533905545011824e-01,7.868282711420770958e-02
3.200000000000000000e+01,1.773465903662707066e-01,1.390633678298793807e-01
3.300000000000000000e+01,2.608168314272822363e-01,2.004808241004102376e-01
3.400000000000000000e+01,3.061100263344182504e-01,2.628603682159683652e-01
3.500000000000000000e+01,3.565650786816378925e-01,3.261260003108809036e-01
3.600000000000000000e+01,4.028802205403180237e-01,3.902006409577644108e-01
3.700000000000000000e+01,4.236570423692617715e-01,4.550062250769322247e-01
3.800000000000000000e+01,4.807746417154737939e-01,5.204637970466697849e-01
3.900000000000000000e+01,6.172968422789396614e-01,5.864936068984978323e-01
4.000000000000000000e+01,7.280396055656490617e-01,6.530152074802251239e-01
4.100000000000000000e+01,7.896993500531123145e-01,7.199475524684094685e-01
4.200000000000000000e+01,8.532249649103721412e-01,7.872090951108201562e-01
4.300000000000000000e+01,1.033193562230341644e+00,8.547178875785937935e-01
4.400000000000000000e+01,1.034920837158515683e+00,9.223916808070402595e-01
4.500000000000000000e+01,1.029361819214142271e+00,9.901480247034603055e-01
4.600000000000000000e+01,1.087514582959386411e+00,1.057904368599880351e+00
4.700000000000000000e+01,1.100255850894360288e+00,1.125578161828327151e+00
4.800000000000000711e+01,1.208288354106950901e+00,1.193086954296100899e+00
4.900000000000000000e+01,1.293297690676759704e+00,1.260348496938511254e+00
5.000000000000000000e+01,1.372184369385992087e+00,1.327280841926695487e+00
5.100000000000000000e+01,1.371855794958437125e+00,1.393802442508422779e+00
5.200000000000000000e+01,1.460757343010784970e+00,1.459832252360251381e+00
5.300000000000000000e+01,1.602749636983952675e+00,1.525289824329988608e+00
5.400000000000000000e+01,1.516718443273980199e+00,1.590095408449156089e+00
5.500000000000000000e+01,1.575051641698576033e+00,1.654170049096039818e+00
5.600000000000000000e+01,1.730192225761278291e+00,1.717435681190952579e+00
5.700000000000000711e+01,1.810890747738536977e+00,1.779815225306510706e+00
5.800000000000000711e+01,1.788101423523140721e+00,1.841232681577041674e+00
5.900000000000000711e+01,1.912583913233223187e+00,1.901613222292713123e+00
5.999999999999999289e+01,2.019468673110147439e+00,1.960883283065572247e+00
6.100000000000000000e+01,2.022247729225768786e+00,2.018970652456421266e+00
6.200000000000000000e+01,2.178817294449147735e+00,2.075804559953330575e+00
6.300000000000000000e+01,2.192630651467315950e+00,2.131315762194606833e+00
6.400000000000000000e+01,2.140895797843572534e+00,2.185436627331164505e+00
6.500000000000000000e+01,2.275584578567214855e+00,2.238101217425515266e+00
6.600000000000000000e+01,2.319951524336714588e+00,2.289245368786986479e+00
6.700000000000000000e+01,2.457972830233845496e+00,2.338806770145297698e+00
6.800000000000000000e+01,2.452425468920770069e+00,2.386725038567242052e+00
6.900000000000000000e+01,2.408031546486230745e+00,2.432941793023990051e+00
7.000000000000000000e+01,2.493481663918687641e+00,2.477400725519383062e+00
7.100000000000000000e+01,2.547256926633846508e+00,2.520047669692548453e+00
7.200000000000000000e+01,2.554873276913462554e+00,2.560830666811268586e+00
7.300000000000000000e+01,2.663351091111224811e+00,2.599700029075693752e+00
7.400000000000000000e+01,2.672037207243263879e+00,2.636608400155271426e+00
7.500000000000000000e+01,2.543088150268326242e+00,2.671510812885139696e+00
7.600000000000000000e+01,2.666147820621009856e+00,2.704364744051691360e+00
7.700000000000000000e+01,2.756561871548289133e+00,2.735130166200560708e+00
7.800000000000000000e+01,2.764295528654700629e+00,2.763769596403908402e+00
7.900000000000000000e+01,2.754796210333510853e+00,2.790248141927599068e+00
8.000000000000000000e+01,2.760480570534590061e+00,2.814533542742618355e+00
8.100000000000000000e+01,2.790504397772509027e+00,2.836596210828952636e+00
8.200000000000000000e+01,2.849373625102987528e+00,2.856409266224032351e+00
8.300000000000000000e+01,2.886146908142133150e+00,2.873948569771825667e+00
8.400000000000000000e+01,2.907604479888569848e+00,2.889192752532682373e+00
8.500000000000000000e+01,2.724788165801013573e+00,2.902123241818094002e+00
8.600000000000000000e+01,2.757454994623003586e+00,2.912724283818656446e+00
8.700000000000000000e+01,3.033573189199604059e+00,2.920982962797657123e+00
8.800000000000000000e+01,3.246352158874711069e+00,2.926889216826911166e+00
8.900000000000000000e+01,3.101484840257866971e+00,2.930435850045673973e+00
9.000000000000000000e+01,2.592101345920919009e+00,2.931618541427684743e+00
9.100000000000000000e+01,3.005597239928620379e+00,2.930435850045673973e+00
9.200000000000000000e+01,3.072885042742791395e+00,2.926889216826911166e+00
9.300000000000000000e+01,2.823963266407283790e+00,2.920982962797657123e+00
9.400000000000000000e+01,2.823536527601966384e+00,2.912724283818656446e+00
9.500000000000000000e+01,2.829578456256243602e+00,2.902123241818094002e+00
9.600000000000001421e+01,2.818936308655623169e+00,2.889192752532681929e+00
9.700000000000000000e+01,2.766412159516109082e+00,2.873948569771825667e+00
9.800000000000000000e+01,2.771385552074193903e+00,2.856409266224032351e+00
9.900000000000000000e+01,2.798658782223429231e+00,2.836596210828953080e+00
1.000000000000000000e+02,2.733902959502654273e+00,2.814533542742618799e+00
1.010000000000000000e+02,2.670197651560825225e+00,2.790248141927599512e+00
1.020000000000000000e+02,2.653040612765385386e+00,2.763769596403908402e+00
1.030000000000000000e+02,2.702387576478468834e+00,2.735130166200560708e+00
1.040000000000000000e+02,2.639652468738264979e+00,2.704364744051691360e+00
1.050000000000000142e+02,2.602338915347694126e+00,2.671510812885139252e+00
1.060000000000000000e+02,2.641391465415293460e+00,2.636608400155271426e+00
1.070000000000000000e+02,2.626998482046647876e+00,2.599700029075694196e+00
1.080000000000000000e+02,2.560324991689559404e+00,2.560830666811268586e+00
1.090000000000000000e+02,2.504458731207240163e+00,2.520047669692548453e+00
1.100000000000000000e+02,2.541479824240477914e+00,2.477400725519383506e+00
1.110000000000000000e+02,2.472106221845264962e+00,2.432941793023990495e+00
1.120000000000000000e+02,2.336218449404393827e+00,2.386725038567241608e+00
1.130000000000000000e+02,2.326407044837934368e+00,2.338806770145297698e+00
1.140000000000000142e+02,2.354024255227380458e+00,2.289245368786986035e+00
1.150000000000000000e+02,2.336264679787679821e+00,2.238101217425515266e+00
1.160000000000000142e+02,2.382761985411348871e+00,2.185436627331164061e+00
1.170000000000000000e+02,2.267075495660487494e+00,2.131315762194606833e+00
1.180000000000000142e+02,2.079857903765897742e+00,2.075804559953330131e+00
1.190000000000000000e+02,2.050873861546340216e+00,2.018970652456421710e+00
1.199999999999999858e+02,2.053273168423244144e+00,1.960883283065573579e+00
1.210000000000000000e+02,1.958586393708673157e+00,1.901613222292712901e+00
1.220000000000000000e+02,1.817965594093060133e+00,1.841232681577042118e+00
1.230000000000000142e+02,1.798964742125770400e+00,1.779815225306510484e+00
1.240000000000000000e+02,1.801154894671546103e+00,1.717435681190953023e+00
1.250000000000000142e+02,1.696314807904637734e+00,1.654170049096039374e+00
1.260000000000000000e+02,1.607912112239706648e+00,1.590095408449156533e+00
1.270000000000000142e+02,1.548244637187365269e+00,1.525289824329988164e+00
1.280000000000000000e+02,1.506157783392155114e+00,1.459832252360251381e+00
1.290000000000000000e+02,1.510511663323558240e+00,1.393802442508423667e+00
1.300000000000000000e+02,1.441923740943908516e+00,1.327280841926695487e+00
1.310000000000000000e+02,1.316686597408919246e+00,1.260348496938512142e+00
1.320000000000000000e+02,1.176541580492482808e+00,1.193086954296100455e+00
1.330000000000000000e+02,1.121545500070295853e+00,1.125578161828327595e+00
1.340000000000000000e+02,1.117354034886489433e+00,1.057904368599879907e+00
1.350000000000000000e+02,1.030977590402926802e+00,9.901480247034607496e-01
1.360000000000000000e+02,9.664898810342270608e-01,9.223916808070399265e-01
1.370000000000000000e+02,9.897252178787928623e-01,8.547178875785939045e-01
1.380000000000000000e+02,9.133023416682409801e-01,7.872090951108210444e-01
1.390000000000000000e+02,7.724962745408129328e-01,7.199475524684094685e-01
1.400000000000000000e+02,6.822183636970484688e-01,6.530152074802260120e-01
1.410000000000000000e+02,5.995321943170708323e-01,5.864936068984978323e-01
1.420000000000000000e+02,5.641670090630707124e-01,5.204637970466702290e-01
1.430000000000000000e+02,4.553913340948445021e-01,4.550062250769317806e-01
1.440000000000000000e+02,4.475225185993258470e-01,3.902006409577648549e-01
1.450000000000000000e+02,4.235685001113986270e-01,3.261260003108805705e-01
1.460000000000000000e+02,3.540557780819084677e-01,2.628603682159683652e-01
1.470000000000000000e+02,2.660779961219549294e-01,2.004808241004110148e-01
1.480000000000000000e+02,1.761510136511141300e-01,1.390633678298794917e-01
1.490000000000000000e+02,1.162030359556143200e-01,7.868282711420859776e-02
1.500000000000000000e+02,8.228634769611788136e-02,1.941276634134803114e-02
1.510000000000000000e+02,3.164533930895941510e-02,-3.867460304950021133e-02
1.520000000000000000e+02,-2.627681171971875743e-02,-9.550851054641018578e-02
1.530000000000000000e+02,-9.137853694848076247e-02,-1.510197127876855561e-01
1.540000000000000000e+02,-1.413418112405070981e-01,-2.051405779242441163e-01
1.550000000000000000e+02,-1.967613385728917696e-01,-2.578051680185939887e-01
1.560000000000000000e+02,-2.387850259573339462e-01,-3.089493193800647575e-01
1.570000000000000000e+02,-2.699574585116372161e-01,-3.585107207383766426e-01
1.580000000000000000e+02,-3.085858650823430360e-01,-4.064289891603203309e-01
1.590000000000000000e+02,-3.637312558322919331e-01,-4.526457436170696624e-01
1.600000000000000000e+02,-4.086234377702597231e-01,-4.971046761124620073e-01
1.610000000000000000e+02,-4.434506802774232370e-01,-5.397516202856276202e-01
1.620000000000000000e+02,-5.019985635009102110e-01,-5.805346174043475305e-01
1.630000000000000000e+02,-5.440599259710622304e-01,-6.194039796687733634e-01
1.640000000000000000e+02,-5.748553107730857148e-01,-6.563123507483503705e-01
1.650000000000000000e+02,-5.996027554535184878e-01,-6.912147634782181971e-01
1.660000000000000000e+02,-6.091083368368793716e-01,-7.240686946447705274e-01
1.670000000000000000e+02,-6.507963435262382745e-01,-7.548341167936394314e-01
1.680000000000000000e+02,-6.867567708658598447e-01,-7.834735469969880128e-01
1.690000000000000000e+02,-7.121336664478861156e-01,-8.099520925206782351e-01
1.700000000000000000e+02,-7.441566450858176918e-01,-8.342374933356977440e-01
1.710000000000000000e+02,-7.719113212798832668e-01,-8.563001614220320246e-01
1.720000000000000000e+02,-7.904502281789891338e-01,-8.761132168171117396e-01
1.730000000000000000e+02,-8.113438996543111958e-01,-8.936525203649050564e-01
1.740000000000000000e+02,-8.323660320085615183e-01,-9.088967031257613183e-01
1.750000000000000000e+02,-8.621814947803617679e-01,-9.218271924111733906e-01
1.760000000000000000e+02,-8.784445766636693742e-01,-9.324282344117356125e-01
1.770000000000000000e+02,-8.824324719402192319e-01,-9.406869133907360681e-01
1.780000000000000000e+02,-8.905719674623162607e-01,-9.465931674199905554e-01
1.790000000000000000e+02,-8.953486559000670697e-01,-9.501398006387533623e-01
1.800000000000000000e+02,-9.025354769699703850e-01,-9.513224920207639101e-01
1.810000000000000000e+02,-8.862337725636184604e-01,-9.501398006387533623e-01
1.820000000000000000e+02,-8.719552695224317418e-01,-9.465931674199907775e-01
1.830000000000000000e+02,-8.604784368128550742e-01,-9.406869133907362901e-01
1.840000000000000000e+02,-8.464528679009527545e-01,-9.324282344117358345e-01
1.850000000000000000e+02,-8.339986348478062306e-01,-9.218271924111736126e-01
1.860000000000000000e+02,-8.258666470886992794e-01,-9.088967031257613183e-01
1.870000000000000000e+02,-8.172185877140930588e-01,-8.936525203649052784e-01
1.880000000000000000e+02,-8.117915421434558354e-01,-8.761132168171115175e-01
1.890000000000000000e+02,-8.044132189632122731e-01,-8.563001614220322466e-01
1.900000000000000000e+02,-7.840652642505724357e-01,-8.342374933356975220e-01
1.910000000000000000e+02,-7.611542884680252419e-01,-8.099520925206784572e-01
1.920000000000000284e+02,-7.295135783394268714e-01,-7.834735469969875687e-01
1.930000000000000000e+02,-6.987518924324866987e-01,-7.548341167936398755e-01
1.940000000000000000e+02,-6.681627822622163704e-01,-7.240686946447709715e-01
1.950000000000000000e+02,-6.511192699819664531e-01,-6.912147634782186412e-01
1.960000000000000000e+02,-6.077472122614844263e-01,-6.563123507483510366e-01
1.970000000000000000e+02,-5.479834531534536479e-01,-6.194039796687729194e-01
1.980000000000000000e+02,-5.138812209479605153e-01,-5.805346174043479746e-01
1.990000000000000000e+02,-4.609800495715294377e-01,-5.397516202856271761e-01
2.000000000000000000e+02,-4.061589696165050500e-01,-4.971046761124626734e-01
2.010000000000000284e+02,-3.742791949293974851e-01,-4.526457436170692183e-01
2.020000000000000000e+02,-3.416499013992894684e-01,-4.064289891603209970e-01
2.030000000000000000e+02,-3.004522379718212455e-01,-3.585107207383773087e-01
2.040000000000000000e+02,-2.544646844536035402e-01,-3.089493193800656456e-01
2.050000000000000000e+02,-2.102085069950676566e-01,-2.578051680185946548e-01
2.060000000000000000e+02,-1.631260112859547473e-01,-2.051405779242434502e-01
2.070000000000000000e+02,-1.169997167995792536e-01,-1.510197127876864442e-01
2.080000000000000000e+02,-5.203195356477944428e-02,-9.550851054640951965e-02
2.090000000000000000e+02,6.840165320746460255e-03,-3.867460304950109951e-02
2.100000000000000284e+02,6.183434554843862674e-02,1.941276634134880830e-02
2.110000000000000000e+02,1.069637603255510216e-01,7.868282711420770958e-02
2.120000000000000000e+02,1.712792564422557784e-01,1.390633678298786036e-01
2.130000000000000000e+02,2.660495349003507148e-01,2.004808241004102376e-01
2.140000000000000000e+02,3.028519941662872195e-01,2.628603682159675881e-01
2.150000000000000000e+02,3.122073387695589730e-01,3.261260003108812366e-01
2.160000000000000000e+02,3.693688308335881243e-01,3.902006409577639667e-01
2.170000000000000000e+02,4.134297005831282790e-01,4.550062250769324468e-01
2.180000000000000000e+02,4.850534425741347411e-01,5.204637970466692298e-01
2.190000000000000284e+02,5.847549026568429342e-01,5.864936068984986095e-01
2.200000000000000000e+02,7.146176601072562473e-01,6.530152074802251239e-01
2.210000000000000000e+02,8.447979582232113538e-01,7.199475524684085803e-01
2.220000000000000000e+02,8.551065516911372510e-01,7.872090951108201562e-01
2.230000000000000000e+02,8.748527689489257186e-01,8.547178875785929053e-01
2.240000000000000000e+02,9.804156766646653365e-01,9.223916808070407036e-01
2.250000000000000000e+02,1.099108398685318511e+00,9.901480247034598614e-01
2.260000000000000000e+02,1.123815702648923942e+00,1.057904368599880796e+00
2.270000000000000000e+02,1.154611905616311551e+00,1.125578161828326706e+00
2.280000000000000284e+02,1.233895178876074139e+00,1.193086954296101343e+00
2.290000000000000000e+02,1.229943478769707665e+00,1.260348496938511031e+00
2.300000000000000000e+02,1.312939516309858501e+00,1.327280841926694599e+00
2.309999999999999716e+02,1.486760340365104183e+00,1.393802442508421002e+00
2.320000000000000284e+02,1.585045429942441242e+00,1.459832252360252047e+00
2.330000000000000000e+02,1.595148928195035065e+00,1.525289824329988830e+00
2.340000000000000000e+02,1.581394088816548082e+00,1.590095408449155645e+00
2.350000000000000000e+02,1.710860195935440586e+00,1.654170049096038486e+00
2.360000000000000284e+02,1.877476807214371046e+00,1.717435681190953689e+00
2.370000000000000284e+02,1.848481550340133506e+00,1.779815225306510929e+00
2.380000000000000000e+02,1.845718054859788015e+00,1.841232681577041230e+00
2.390000000000000000e+02,1.941333127219454502e+00,1.901613222292712013e+00
2.399999999999999716e+02,2.023664138317775585e+00,1.960883283065570915e+00
2.410000000000000284e+02,2.151806328191781859e+00,2.018970652456422599e+00
2.420000000000000000e+02,2.234018301947391816e+00,2.075804559953330575e+00
2.430000000000000000e+02,2.201605647957500800e+00,2.131315762194606389e+00
2.440000000000000000e+02,2.190299052122797185e+00,2.185436627331163173e+00
2.450000000000000284e+02,2.308467585692488999e+00,2.238101217425516154e+00
2.460000000000000284e+02,2.399424911320142240e+00,2.289245368786986923e+00
2.470000000000000000e+02,2.384970456420524076e+00,2.338806770145297254e+00
2.480000000000000000e+02,2.347376977542466658e+00,2.386725038567241164e+00
2.489999999999999716e+02,2.343793809662327199e+00,2.432941793023989163e+00
2.500000000000000284e+02,2.388683852558799003e+00,2.477400725519383951e+00
2.510000000000000000e+02,2.435412430965111064e+00,2.520047669692548453e+00
2.520000000000000000e+02,2.511348951272089902e+00,2.560830666811268141e+00
2.530000000000000000e+02,2.487299038743609803e+00,2.599700029075693308e+00
2.540000000000000284e+02,2.684591537708251430e+00,2.636608400155272314e+00
2.550000000000000284e+02,2.897189902407664164e+00,2.671510812885140140e+00
2.560000000000000000e+02,2.505746619849992918e+00,2.704364744051691360e+00
2.570000000000000000e+02,2.504680244209684492e+00,2.735130166200559820e+00
2.580000000000000000e+02,2.707212662299328887e+00,2.763769596403907958e+00
2.590000000000000000e+02,2.709251713035376152e+00,2.790248141927599512e+00
2.600000000000000000e+02,2.711879826960397200e+00,2.814533542742618799e+00
2.610000000000000000e+02,2.750816310470152182e+00,2.836596210828952636e+00
2.620000000000000000e+02,2.826767980793309043e+00,2.856409266224032351e+00
2.630000000000000000e+02,2.890169828048387846e+00,2.873948569771826111e+00
2.640000000000000000e+02,2.941672399841485319e+00,2.889192752532682373e+00
2.650000000000000000e+02,2.563447199662011400e+00,2.902123241818094002e+00
2.660000000000000000e+02,2.650827778900703091e+00,2.912724283818656446e+00
2.670000000000000000e+02,3.263626976244336841e+00,2.920982962797657123e+00
2.680000000000000000e+02,3.244042620082995487e+00,2.926889216826911611e+00
2.690000000000000000e+02,3.094149292487487379e+00,2.930435850045673973e+00
2.700000000000000000e+02,2.829145450709670939e+00,2.931618541427684743e+00
2.710000000000000000e+02,3.104455131891288744e+00,2.930435850045673973e+00
2.720000000000000000e+02,3.176945051640122752e+00,2.926889216826911166e+00
2.730000000000000000e+02,3.038704937695076769e+00,2.920982962797657123e+00
2.740000000000000000e+02,2.815182510351495804e+00,2.912724283818656446e+00
2.750000000000000000e+02,2.797187510538832189e+00,2.902123241818094446e+00
2.760000000000000000e+02,2.947529320957763765e+00,2.889192752532682817e+00
2.770000000000000000e+02,2.848210975907321529e+00,2.873948569771825667e+00
2.780000000000000000e+02,2.844194466502320218e+00,2.856409266224032351e+00
2.790000000000000000e+02,2.902289012838096038e+00,2.836596210828953080e+00
2.800000000000000000e+02,2.700651353752362205e+00,2.814533542742618799e+00
2.810000000000000000e+02,2.666497817790929314e+00,2.790248141927598624e+00
2.820000000000000000e+02,2.822361770540735115e+00,2.763769596403908402e+00
2.830000000000000000e+02,2.639445181314952205e+00,2.735130166200560708e+00
2.840000000000000000e+02,2.572174244610799132e+00,2.704364744051691805e+00
2.850000000000000000e+02,2.695388351020256312e+00,2.671510812885140584e+00
2.860000000000000000e+02,2.641676747563084682e+00,2.636608400155270981e+00
2.870000000000000000e+02,2.526413526724101022e+00,2.599700029075694196e+00
2.880000000000000000e+02,2.398764420457802249e+00,2.560830666811269030e+00
2.890000000000000000e+02,2.472648233016235597e+00,2.520047669692549341e+00
2.900000000000000000e+02,2.502544605160075264e+00,2.477400725519382618e+00
2.910000000000000000e+02,2.273627299382130040e+00,2.432941793023990051e+00
2.920000000000000000e+02,2.289619377003849543e+00,2.386725038567242052e+00
2.930000000000000000e+02,2.394995669518574566e+00,2.338806770145298586e+00
2.940000000000000000e+02,2.295489080421330375e+00,2.289245368786987811e+00
2.950000000000000000e+02,2.295358231674948346e+00,2.238101217425514378e+00
2.960000000000000000e+02,2.254581031383770640e+00,2.185436627331164505e+00
2.970000000000000000e+02,2.241354376312843844e+00,2.131315762194607721e+00
2.980000000000000000e+02,2.126750292451806690e+00,2.075804559953331463e+00
2.990000000000000000e+02,1.992980502460920844e+00,2.018970652456420822e+00
3.000000000000000000e+02,2.067421440280797995e+00,1.960883283065572247e+00
3.010000000000000000e+02,2.035893687608700819e+00,1.901613222292713345e+00
3.020000000000000000e+02,1.819252792090512161e+00,1.841232681577042340e+00
3.030000000000000000e+02,1.794150474465287415e+00,1.779815225306512483e+00
3.040000000000000000e+02,1.800586418980146819e+00,1.717435681190951913e+00
3.050000000000000000e+02,1.690375994366826840e+00,1.654170049096039818e+00
3.060000000000000000e+02,1.657240102022069284e+00,1.590095408449156977e+00
3.070000000000000000e+02,1.587688724580644806e+00,1.525289824329990163e+00
3.080000000000000000e+02,1.470204913733191399e+00,1.459832252360250049e+00
3.090000000000000000e+02,1.563107219903627776e+00,1.393802442508422557e+00
3.100000000000000000e+02,1.309657221351079093e+00,1.327280841926695931e+00
3.110000000000000000e+02,1.148848009242653845e+00,1.260348496938512586e+00
3.120000000000000000e+02,1.224834534846421352e+00,1.193086954296102675e+00
3.130000000000000000e+02,1.154480210404188467e+00,1.125578161828326484e+00
3.140000000000000000e+02,1.099621834620475580e+00,1.057904368599880351e+00
3.150000000000000000e+02,1.100296811510679484e+00,9.901480247034611937e-01
3.160000000000000000e+02,1.064551840948922301e+00,9.223916808070420359e-01
3.170000000000000000e+02,1.020987234634653573e+00,8.547178875785925722e-01
3.180000000000000000e+02,9.135023645951638738e-01,7.872090951108198231e-01
3.190000000000000000e+02,8.874407903171748213e-01,7.199475524684100236e-01
3.200000000000000000e+02,8.875619477555704018e-01,6.530152074802264561e-01
3.210000000000000000e+02,6.524216852702856562e-01,5.864936068984999418e-01
3.220000000000000000e+02,5.423794774178560818e-01,5.204637970466690078e-01
3.230000000000000000e+02,5.028814523690267047e-01,4.550062250769322247e-01
3.240000000000000000e+02,4.688462116732728946e-01,3.902006409577652990e-01
3.250000000000000000e+02,3.779606466011915522e-01,3.261260003108826799e-01
3.260000000000000000e+02,3.460068550499751372e-01,2.628603682159673660e-01
3.270000000000000000e+02,2.987145242474416595e-01,2.004808241004100156e-01
3.280000000000000000e+02,1.876400516279677078e-01,1.390633678298799358e-01
3.290000000000000000e+02,1.111744442162207053e-01,7.868282711420904185e-02
3.300000000000000000e+02,7.779779369037943815e-02,1.941276634135002954e-02
3.310000000000000000e+02,2.021999879949388026e-02,-3.867460304950132155e-02
3.320000000000000000e+02,-3.640520877334468830e-02,-9.550851054640974169e-02
3.330000000000000000e+02,-8.686979216579480967e-02,-1.510197127876853340e-01
3.340000000000000000e+02,-1.398536531148993622e-01,-2.051405779242423399e-01
3.350000000000000000e+02,-1.861606036693758681e-01,-2.578051680185948769e-01
3.360000000000000000e+02,-2.262710586190612161e-01,-3.089493193800658677e-01
3.370000000000000000e+02,-2.677165927561863668e-01,-3.585107207383761985e-01
3.380000000000000000e+02,-3.009623399351823436e-01,-4.064289891603198868e-01
3.390000000000000000e+02,-3.619679839953710010e-01,-4.526457436170681081e-01
3.400000000000000000e+02,-4.101693132818491350e-01,-4.971046761124628954e-01
3.410000000000000000e+02,-4.599346466095025621e-01,-5.397516202856273981e-01
3.420000000000000000e+02,-5.328845047885985009e-01,-5.805346174043470864e-01
3.430000000000000000e+02,-5.393411472020060993e-01,-6.194039796687720312e-01
3.440000000000000000e+02,-5.748599894748569472e-01,-6.563123507483512586e-01
3.450000000000000000e+02,-6.271398945875193975e-01,-6.912147634782188632e-01
3.460000000000000000e+02,-6.296321338619106367e-01,-7.240686946447700834e-01
3.470000000000000000e+02,-6.512324619419336269e-01,-7.548341167936392093e-01
3.480000000000000000e+02,-6.888187273879127215e-01,-7.834735469969869026e-01
3.490000000000000000e+02,-7.355617098615996330e-01,-8.099520925206786792e-01
3.500000000000000000e+02,-7.673958174745026950e-01,-8.342374933356975220e-01
3.510000000000000000e+02,-7.964324450023924085e-01,-8.563001614220318025e-01
3.520000000000000000e+02,-8.030710785191319534e-01,-8.761132168171112955e-01
3.530000000000000000e+02,-8.071147820571515918e-01,-8.936525203649052784e-01
3.540000000000000000e+02,-8.191551625831106076e-01,-9.088967031257615403e-01
3.550000000000000000e+02,-8.280522230457828536e-01,-9.218271924111733906e-01
3.560000000000000000e+02,-8.303646772674879717e-01,-9.324282344117356125e-01
3.570000000000000000e+02,-8.320144412681745871e-01,-9.406869133907358460e-01
3.580000000000000000e+02,-8.300787085841496715e-01,-9.465931674199907775e-01
3.590000000000000000e+02,-8.351654780020407731e-01,-9.501398006387533623e-01
3.600000000000000000e+02,-8.429472024207089742e-01,-9.513224920207639101e-01


==> figures/data/kirsch_radial.csv <==
r_over_a,dem90,kirsch90,dem0,kirsch0
1.000000000000000000e+00,2.644652672585054543e+00,3.000000000000000000e+00,-8.913409512952615854e-01,-1.000000000000000000e+00
1.025316455696202445e+00,2.630689021488554324e+00,2.832862530923086819e+00,-7.778489120810633262e-01,-8.816355838113660859e-01
1.050632911392405111e+00,2.726679970570458966e+00,2.684051275223158228e+00,-6.919509781944285232e-01,-7.781142742070455975e-01
1.075949367088607556e+00,2.694138464470501759e+00,2.551144914452653012e+00,-6.131321428374114646e-01,-6.873386860789503228e-01
1.101265822784810000e+00,2.645550273480380632e+00,2.432091608830415641e+00,-5.547356689630992266e-01,-6.075441124636564716e-01
1.126582278481012667e+00,2.513635229137815230e+00,2.325145558635688836e+00,-4.940934666124688901e-01,-5.372399911568349617e-01
1.151898734177215111e+00,2.339705660122073372e+00,2.228815602242923966e+00,-4.396488388901841349e-01,-4.751626617767963356e-01
1.177215189873417778e+00,2.242732991999619951e+00,2.141823360651085917e+00,-3.935952056098283580e-01,-4.202370500949523802e-01
1.202531645569620222e+00,2.121344721087981000e+00,2.063068994252652999e+00,-3.403301401959475947e-01,-3.715454485462819090e-01
1.227848101265822889e+00,1.945708880326329604e+00,1.991603060686779836e+00,-3.039300601168286042e-01,-3.283019659902126630e-01
1.253164556962025333e+00,1.870838088034505686e+00,1.926603286640759638e+00,-2.703726247398073324e-01,-2.898315286568804439e-01
1.278481012658228000e+00,1.876912266361744352e+00,1.867355316072633276e+00,-2.326977010885533936e-01,-2.555525516377740169e-01
1.303797468354430222e+00,1.787221779449770676e+00,1.813236690701692577e+00,-2.142526695293637540e-01,-2.249625838113163967e-01
1.329113924050632889e+00,1.761037452989822061e+00,1.763703469233498300e+00,-1.719610448246816081e-01,-1.976263717278294862e-01
1.354430379746835333e+00,1.738392539648483837e+00,1.718279009714105188e+00,-1.594333114516846284e-01,-1.731658993987936768e-01
1.379746835443038000e+00,1.654246962667950127e+00,1.676544532200302529e+00,-1.365505061497678252e-01,-1.512520484026425027e-01
1.405063291139240667e+00,1.559384895823062944e+00,1.638131152296157245e+00,-1.116832533001103495e-01,-1.315975917085425717e-01
1.430379746835443111e+00,1.458467429535667881e+00,1.602713134375722825e+00,-8.495515697598843285e-02,-1.139512892821368251e-01
1.455696202531645556e+00,1.477063851341697376e+00,1.570002159797885266e+00,-6.331506916708014299e-02,-9.809289703796097992e-02
1.481012658227848222e+00,1.528447943620777405e+00,1.539742442662810795e+00,-4.341097157511090293e-02,-8.382893546725245226e-02
1.506329113924050889e+00,1.518142986942427664e+00,1.511706555620582204e+00,-3.842044891702827564e-02,-7.098909216461180005e-02
1.531645569620253111e+00,1.540130974895012050e+00,1.485691852440673699e+00,-1.653708382550145642e-02,-5.942315494733330095e-02
1.556962025316455778e+00,1.543983160452185643e+00,1.461517393669121923e+00,-1.364089655357068496e-03,-4.899839043030906893e-02
1.582278481012658222e+00,1.460303507822338087e+00,1.439021297663999999e+00,-2.175330622429199386e-03,-3.959729766399999740e-02
1.607594936708860889e+00,1.255051352631779027e+00,1.418058452336136810e+00,2.442056191880331156e-02,-3.111567845058926807e-02
1.632911392405063555e+00,1.309044138386253442e+00,1.398498533604378924e+00,2.916655660720355453e-02,-2.346097576530681295e-02
1.658227848101266000e+00,1.403097532881188103e+00,1.380224285357278369e+00,4.770168532456562499e-02,-1.655083975387539041e-02
1.683544303797468444e+00,1.391471527331721969e+00,1.363130022957026011e+00,5.503916731377405530e-02,-1.031188739255095577e-02
1.708860759493671111e+00,1.427244619165504158e+00,1.347120328314902249e+00,4.568816416272786923e-02,-4.678627354682829420e-03
1.734177215189873777e+00,1.521492797887574522e+00,1.332108909541362962e+00,6.148376629049767672e-02,4.074738567935165534e-04
1.759493670886076000e+00,1.305815391793763158e+00,1.318017602313624304e+00,5.903909108746873552e-02,4.998804704645865016e-03
1.784810126582278444e+00,1.296791263353108681e+00,1.304775493558940624e+00,5.233800948296014888e-02,9.142317416362399918e-03
1.810126582278481111e+00,1.358464790174718884e+00,1.292318150943754240e+00,7.463910351432057055e-02,1.288014726153685618e-02
1.835443037974683778e+00,1.338256613494797298e+00,1.280586944085872592e+00,8.859135632768547208e-02,1.625015460616074936e-02
1.860759493670886222e+00,1.305914819012527150e+00,1.269528445448828258e+00,7.355540946866767626e-02,1.928640021732908050e-02
1.886075949367088667e+00,1.231965797438000720e+00,1.259093900600031457e+00,7.469952306493085614e-02,2.201956275747507519e-02
1.911392405063291333e+00,1.223695820273624113e+00,1.249238758970744989e+00,8.994106616306128676e-02,2.447730611411957913e-02
1.936708860759494000e+00,1.288003067004939606e+00,1.239922257490397639e+00,1.199816069057744322e-01,2.668460311876974522e-02
1.962025316455696222e+00,1.326426410591500682e+00,1.231107050516447421e+00,6.451921895962016429e-02,2.866402128376077663e-02
1.987341772151898667e+00,1.361552130097333446e+00,1.222758880373987944e+00,1.028919724210907161e-01,3.043597540109410637e-02
2.012658227848101333e+00,1.225148246688421150e+00,1.214846283581256792e+00,9.754422122114118909e-02,3.201895118002640039e-02
2.037974683544304000e+00,1.020462515247449797e+00,1.207340328488819337e+00,8.331561137219907487e-02,3.342970353155005903e-02
2.063291139240506666e+00,1.155975703852888170e+00,1.200214380618599641e+00,1.294564574366814658e-01,3.468343262239548253e-02
2.088607594936708889e+00,1.281302663207574799e+00,1.193443892468385226e+00,1.112821884542806589e-01,3.579394040581107550e-02
2.113924050632911555e+00,1.242068114660174638e+00,1.187006214959970274e+00,1.006691244459421847e-01,3.677376998032877431e-02
2.139240506329114222e+00,1.165473028065400429e+00,1.180880428064692289e+00,1.203427894133883708e-01,3.763432982193648524e-02
2.164556962025316889e+00,1.147769357772549847e+00,1.175047188447243984e+00,1.074559455497910571e-01,3.838600467200636857e-02
2.189873417721519111e+00,1.416046564217321224e+00,1.169488592234360969e+00,1.287325313864633169e-01,3.903825463656684924e-02
2.215189873417721333e+00,1.479636868011246831e+00,1.164188051245314437e+00,9.940269743442568806e-02,3.959970385672639814e-02
2.240506329113924000e+00,1.173230129522183196e+00,1.159130181221129874e+00,1.088685666026744242e-01,4.007821994073290650e-02
2.265822784810126667e+00,1.049283077457626279e+00,1.154300700763397192e+00,1.505444438045735467e-01,4.048098520146015122e-02
2.291139240506329333e+00,1.088719949796817188e+00,1.149686339845085392e+00,1.297838459696622759e-01,4.081456061582844352e-02
2.316455696202532000e+00,1.139351980117496721e+00,1.145274756888020384e+00,1.141081646924074489e-01,4.108494331204526340e-02
2.341772151898734222e+00,1.275465138933439491e+00,1.141054463517275241e+00,1.331539869554600741e-01,4.129761829426603637e-02
2.367088607594936889e+00,1.238249455641157848e+00,1.137014756203903465e+00,1.289626966570620870e-01,4.145760503033257827e-02
2.392405063291139555e+00,8.388769650136865819e-01,1.133145654096159749e+00,1.314722542532473504e-01,4.156949945497256937e-02
2.417721518987342222e+00,9.065773022922496427e-01,1.129437842417242654e+00,1.310473277647328516e-01,4.163751187677333654e-02
2.443037974683544444e+00,9.922424296760443685e-01,1.125882620876085038e+00,1.372786443031475678e-01,4.166550122115253441e-02
2.468354430379747111e+00,1.037444827643132950e+00,1.122471856598028506e+00,1.255409089199542860e-01,4.165700599237232016e-02
2.493670886075949333e+00,1.103082546313155277e+00,1.119197941135400942e+00,1.351744524927175062e-01,4.161527229447370413e-02
2.518987341772152000e+00,1.373903160422880187e+00,1.116053751164966634e+00,1.369044802779332548e-01,4.154327921305422944e-02
2.544303797468354666e+00,1.124697453516527057e+00,1.113032612520755027e+00,1.458825920521340247e-01,4.144376182641440476e-02
2.569620253164557333e+00,9.594224214576472232e-01,1.110128267247513678e+00,1.547739833986579716e-01,4.131923208515630996e-02
2.594936708860760000e+00,1.023558896227037884e+00,1.107334843392629331e+00,1.358158117964474720e-01,4.117199777334323851e-02
2.620253164556962666e+00,1.068895989087508713e+00,1.104646827283283894e+00,1.247111871447006415e-01,4.100417974138415023e-02
2.645569620253165333e+00,1.212785049752326927e+00,1.102059038061304008e+00,1.323155209633979923e-01,4.081772758050805638e-02
2.670886075949367111e+00,1.240986692658345047e+00,1.099566604271049020e+00,1.339417269342460248e-01,4.061443389071728305e-02
2.696202531645569778e+00,9.854317699701204969e-01,1.097164942316036340e+00,1.804322132385359490e-01,4.039594727817985564e-02
2.721518987341772000e+00,9.138954628752166132e-01,1.094849736618188629e+00,9.727024509485626691e-02,4.016378420387733961e-02
2.746835443037974667e+00,1.047872806983308314e+00,1.092616921329796709e+00,1.131701038501667783e-01,3.991933979275841260e-02
2.772151898734177333e+00,1.117100982510438101e+00,1.090462663462800963e+00,1.788467865560746384e-01,3.966389770147826788e-02
2.797468354430380000e+00,1.125459265410999388e+00,1.088383347312964045e+00,1.180406149194562632e-01,3.939863913284968877e-02
2.822784810126582666e+00,9.405926581712440449e-01,1.086375560068135737e+00,1.572440569382378694e-01,3.912465107626683647e-02
2.848101265822785333e+00,9.445364180294432144e-01,1.084436078500228717e+00,9.324406162591772351e-02,3.884293384545045580e-02
2.873417721518987555e+00,1.188079567301633555e+00,1.082561856649888021e+00,1.520877953651204317e-01,3.855440797779741136e-02
2.898734177215190222e+00,1.185785104586282168e+00,1.080750014421238747e+00,1.591236066770614077e-01,3.825992055330407204e-02
2.924050632911392444e+00,1.133497135286213320e+00,1.078997827011661581e+00,1.111455464234217677e-01,3.796025098537725295e-02
2.949367088607595111e+00,1.007888394423047673e+00,1.077302715108356956e+00,1.373873368945149609e-01,3.765611633079257725e-02
2.974683544303797778e+00,9.451827467945718153e-01,1.075662235789593524e+00,1.509291936833074554e-01,3.734817616151542286e-02
3.000000000000000444e+00,1.123454113468692839e+00,1.074074074074073959e+00,1.474254277896980547e-01,3.703703703703709049e-02


==> figures/data/nucl_dem2.csv <==
delta_mm,F
1.000000000000000082e-05,3.326413688400348789e+00
2.000000000000000164e-05,6.636365828683219448e+00
3.000000000000000415e-05,9.991352993731350551e+00
4.000000000000000327e-05,1.325245016519725816e+01
5.000000000000000240e-05,1.653980622576084514e+01
6.000000000000000830e-05,1.984443480540314653e+01
6.999999999999999387e-05,2.323831385506137792e+01
8.000000000000000654e-05,2.642985987643283252e+01
9.000000000000000567e-05,2.980692394136434231e+01
1.000000000000000048e-04,3.311219688636268899e+01
1.100000000000000039e-04,3.640427865528253903e+01
1.200000000000000166e-04,3.957172002642560216e+01
1.300000000000000157e-04,4.294311675039484300e+01
1.399999999999999877e-04,4.614737405419913330e+01
1.499999999999999869e-04,4.943649996167064842e+01
1.600000000000000131e-04,5.259894684508616081e+01
1.700000000000000122e-04,5.574226530280689929e+01
1.800000000000000113e-04,5.923640951508829744e+01
1.900000000000000376e-04,6.256388079899487309e+01
2.000000000000000096e-04,6.588909776386810790e+01
2.100000000000000087e-04,6.899085871027415351e+01
2.200000000000000078e-04,7.232891036515256644e+01
2.300000000000000070e-04,7.548174112179147244e+01
2.400000000000000332e-04,7.857215765039299527e+01
2.500000000000000052e-04,8.191677957166420754e+01
2.600000000000000314e-04,8.499568593304543640e+01
2.700000000000000035e-04,8.827618464131560927e+01
2.799999999999999755e-04,9.158090331264860140e+01
2.900000000000000017e-04,9.459632225802367600e+01
2.999999999999999737e-04,9.778842185796243314e+01
3.099999999999999999e-04,1.007507168572610681e+02
3.200000000000000262e-04,1.041170871309392254e+02
3.299999999999999982e-04,1.073631320898793291e+02
3.400000000000000244e-04,1.102825800652547912e+02
3.500000000000000507e-04,1.133131473334641441e+02
3.600000000000000227e-04,1.166555964247425408e+02
3.700000000000000489e-04,1.195685259249336099e+02
3.800000000000000751e-04,1.227484894398651534e+02
3.900000000000000471e-04,1.255126443147870958e+02
4.000000000000000192e-04,1.287037313219800296e+02
4.099999999999999912e-04,1.316942604476661813e+02
4.200000000000000174e-04,1.347160969433605828e+02
4.299999999999999894e-04,1.377489059025858751e+02
4.400000000000000157e-04,1.407688520157535947e+02
4.500000000000000419e-04,1.436544024587787476e+02
4.600000000000000139e-04,1.465435353588528073e+02
4.700000000000000401e-04,1.494452507129716139e+02
4.800000000000000664e-04,1.524148259963499754e+02
4.900000000000000926e-04,1.552699577506782020e+02
5.000000000000000104e-04,1.581482106933138425e+02
5.100000000000000366e-04,1.607713565966265321e+02
5.200000000000000629e-04,1.637201419202698673e+02
5.300000000000000891e-04,1.662772073960330772e+02
5.400000000000000069e-04,1.693205219187095167e+02
5.500000000000000331e-04,1.721497827972046650e+02
5.599999999999999509e-04,1.748921537060085427e+02
5.700000000000000856e-04,1.777194174682528285e+02
5.800000000000000034e-04,1.800525773904125799e+02
5.900000000000001380e-04,1.827325160820754775e+02
5.999999999999999474e-04,1.850781999362913837e+02
6.100000000000000821e-04,1.883715468660418253e+02
6.199999999999999999e-04,1.904731038116517823e+02
6.300000000000001345e-04,1.935246703956042040e+02
6.400000000000000524e-04,1.964322507467636569e+02
6.499999999999999702e-04,1.989094975615001033e+02
6.599999999999999964e-04,2.010797148457603214e+02
6.699999999999999142e-04,2.035111162713052693e+02
6.800000000000000488e-04,2.062461829179541439e+02
6.899999999999999667e-04,2.087592930594581162e+02
7.000000000000001013e-04,2.109504111972339047e+02
7.100000000000000191e-04,2.133904799582506087e+02
7.200000000000000453e-04,2.161387876045785390e+02
7.299999999999999632e-04,2.176201971564918836e+02
7.400000000000000978e-04,2.200101058471769591e+02
7.500000000000000156e-04,2.225251078104026021e+02
7.600000000000001503e-04,2.247773723490775808e+02
7.700000000000000681e-04,2.272843715519653358e+02
7.800000000000000943e-04,2.294386536937935546e+02
7.900000000000000121e-04,2.310795626175067241e+02
8.000000000000000383e-04,2.326902751307168842e+02
8.100000000000000646e-04,2.384618789527734251e+01
8.199999999999999824e-04,7.776125848710790933e-01
8.300000000000001170e-04,7.282916182953599327e-01
8.400000000000000348e-04,1.428616582957240588e-01
8.500000000000000611e-04,2.311060841307650826e-01
8.599999999999999789e-04,1.531658888699896637e-01
8.700000000000001135e-04,1.990342162753615529e-01
8.800000000000000313e-04,3.606610264588695491e-01
8.900000000000000576e-04,7.367275975932129073e-02
9.000000000000000838e-04,9.256570974249660189e-02
9.100000000000000016e-04,3.426993592736600758e-01
9.200000000000000278e-04,4.403751542457852164e-01
9.300000000000000541e-04,3.720992212788691300e-01
9.400000000000000803e-04,3.899075777975016810e-01
9.500000000000001065e-04,3.886317421052447041e-01
9.600000000000001327e-04,3.168976559935520187e-01
9.699999999999999421e-04,5.066131696230420367e-01
9.800000000000001852e-04,4.645311455567651127e-01
9.899999999999999946e-04,8.600905604243607172e-01
1.000000000000000021e-03,1.820014078029859872e-01
1.010000000000000047e-03,5.821477280959673761e-01
1.020000000000000073e-03,5.388924364082381402e-01
1.030000000000000100e-03,5.653089051289439393e-01
1.040000000000000126e-03,8.214969908005095300e-01
1.050000000000000152e-03,1.239879576946190332e+00
1.060000000000000178e-03,4.046861262197025133e-01
1.069999999999999988e-03,5.610836696354952746e-01
1.080000000000000014e-03,6.173376581632421534e-01
1.090000000000000040e-03,3.406444289526381342e-01
1.100000000000000066e-03,4.563477100144539000e-01


==> figures/data/profiles_analytic.csv <==
xl,phi2,phi4
-4.000000000000000000e+00,1.831563888873417867e-02,3.019163651122606842e-03
-3.990000000000000213e+00,1.849971411981924177e-02,3.073310014185053844e-03
-3.979999999999999982e+00,1.868563933773277272e-02,3.128411932440045094e-03
-3.970000000000000195e+00,1.887343313515148571e-02,3.184485916064884892e-03
-3.959999999999999964e+00,1.906311429161163667e-02,3.241548752335826362e-03
-3.950000000000000178e+00,1.925470177538692040e-02,3.299617510085885337e-03
-3.939999999999999947e+00,1.944821474538539069e-02,3.358709544229716501e-03
-3.930000000000000160e+00,1.964367255306529239e-02,3.418842500356368379e-03
-3.919999999999999929e+00,1.984109474437028772e-02,3.480034319390892111e-03
-3.910000000000000142e+00,2.004050106168401429e-02,3.542303242325618457e-03
-3.899999999999999911e+00,2.024191144580439125e-02,3.605667815022124342e-03
-3.890000000000000124e+00,2.044534603793765268e-02,3.670146893084693870e-03
-3.879999999999999893e+00,2.065082518171256626e-02,3.735759646806327636e-03
-3.870000000000000107e+00,2.085836942521471921e-02,3.802525566188118700e-03
-3.859999999999999876e+00,2.106799952304143353e-02,3.870464466033060776e-03
-3.850000000000000089e+00,2.127973643837716838e-02,3.939596491115133006e-03
-3.839999999999999858e+00,2.149360134508992298e-02,4.009942121424732962e-03
-3.830000000000000071e+00,2.170961562984857068e-02,4.081522177491327813e-03
-3.819999999999999840e+00,2.192780089426162038e-02,4.154357825784409618e-03
-3.810000000000000053e+00,2.214817895703731498e-02,4.228470584193634238e-03
-3.799999999999999822e+00,2.237077185616560132e-02,4.303882327589252793e-03
-3.790000000000000036e+00,2.259560185112186384e-02,4.380615293463739450e-03
-3.779999999999999805e+00,2.282269142509298077e-02,4.458692087655707556e-03
-3.770000000000000018e+00,2.305206328722557083e-02,4.538135690157079488e-03
-3.759999999999999787e+00,2.328374037489700996e-02,4.618969461004589216e-03
-3.750000000000000000e+00,2.351774585600910697e-02,4.701217146256585558e-03
-3.740000000000000213e+00,2.375410313130499676e-02,4.784902884056274099e-03
-3.729999999999999982e+00,2.399283583670917472e-02,4.870051210782356220e-03
-3.719999999999999751e+00,2.423396784569112339e-02,4.956687067288165910e-03
-3.709999999999999964e+00,2.447752327165267014e-02,5.044835805230389429e-03
-3.700000000000000178e+00,2.472352647033938811e-02,5.134523193488407800e-03
-3.689999999999999947e+00,2.497200204227615489e-02,5.225775424675343714e-03
-3.680000000000000160e+00,2.522297483522721248e-02,5.318619121741903141e-03
-3.669999999999999929e+00,2.547646994668101642e-02,5.413081344674136597e-03
-3.660000000000000142e+00,2.573251272635994000e-02,5.509189597286140092e-03
-3.649999999999999911e+00,2.599112877875534716e-02,5.606971834108909203e-03
-3.640000000000000124e+00,2.625234396568796105e-02,5.706456467376328119e-03
-3.629999999999999893e+00,2.651618440889418060e-02,5.807672374109547862e-03
-3.620000000000000107e+00,2.678267649263817510e-02,5.910648903300743350e-03
-3.609999999999999876e+00,2.705184686635041594e-02,6.015415883197485283e-03
-3.600000000000000089e+00,2.732372244729255883e-02,6.122003628688768573e-03
-3.589999999999999858e+00,2.759833042324928709e-02,6.230442948793930673e-03
-3.580000000000000071e+00,2.787569825524701533e-02,6.340765154255465982e-03
-3.569999999999999840e+00,2.815585368030010596e-02,6.453002065237059028e-03
-3.560000000000000053e+00,2.843882471418450464e-02,6.567186019127785324e-03
-3.549999999999999822e+00,2.872463965423943319e-02,6.683349878453826928e-03
-3.540000000000000036e+00,2.901332708219705320e-02,6.801527038898675867e-03
-3.529999999999999805e+00,2.930491586704075946e-02,6.921751437433156830e-03
-3.520000000000000018e+00,2.959943516789199924e-02,7.044057560556262268e-03
-3.509999999999999787e+00,2.989691443692632164e-02,7.168480452648126090e-03
-3.500000000000000000e+00,3.019738342231850087e-02,7.295055724436129950e-03
-3.490000000000000213e+00,3.050087217121748295e-02,7.423819561575493477e-03
-3.479999999999999982e+00,3.080741103275107598e-02,7.554808733345346784e-03
-3.469999999999999751e+00,3.111703066106087309e-02,7.688060601461535991e-03
-3.459999999999999964e+00,3.142976201836771011e-02,7.823613129007337894e-03
-3.450000000000000178e+00,3.174563637806793875e-02,7.961504889483233052e-03
-3.439999999999999947e+00,3.206468532786076880e-02,8.101775075976870924e-03
-3.429999999999999716e+00,3.238694077290705381e-02,8.244463510454424007e-03
-3.419999999999999929e+00,3.271243493901981880e-02,8.389610653174497598e-03
-3.410000000000000142e+00,3.304120037588693243e-02,8.537257612225774769e-03
-3.399999999999999911e+00,3.337326996032607962e-02,8.687446153189464296e-03
-3.390000000000000124e+00,3.370867689957239566e-02,8.840218708927777974e-03
-3.379999999999999893e+00,3.404745473459934446e-02,8.995618389499629095e-03
-3.370000000000000107e+00,3.438963734347270929e-02,9.153688992204533914e-03
-3.359999999999999876e+00,3.473525894473856318e-02,9.314475011756070955e-03
-3.350000000000000089e+00,3.508435410084502493e-02,9.478021650585803648e-03
-3.339999999999999858e+00,3.543695772159864005e-02,9.644374829278996863e-03
-3.330000000000000071e+00,3.579310506765529670e-02,9.813581197143058862e-03
-3.319999999999999840e+00,3.615283175404642585e-02,9.985688142910001050e-03
-3.310000000000000053e+00,3.651617375374040242e-02,1.016074380557379850e-02
-3.299999999999999822e+00,3.688316740124001486e-02,1.033879708536399218e-02
-3.290000000000000036e+00,3.725384939621580876e-02,1.051989765485634130e-02
-3.280000000000000249e+00,3.762825680717619969e-02,1.070409597022182503e-02
-3.270000000000000018e+00,3.800642707517431357e-02,1.089144328261489568e-02
-3.259999999999999787e+00,3.838839801755207504e-02,1.108199164970205021e-02
-3.250000000000000000e+00,3.877420783172200874e-02,1.127579394733179211e-02
-3.240000000000000213e+00,3.916389509898706572e-02,1.147290388134698455e-02
-3.229999999999999982e+00,3.955749878839872474e-02,1.167337599954048309e-02
-3.219999999999999751e+00,3.995505826065391675e-02,1.187726570375513026e-02
-3.209999999999999964e+00,4.035661327203114712e-02,1.208462926212904194e-02
-3.200000000000000178e+00,4.076220397836621129e-02,1.229552382148711188e-02
-3.189999999999999947e+00,4.117187093906773954e-02,1.251000741987958950e-02
-3.179999999999999716e+00,4.158565512117318175e-02,1.272813899926867644e-02
-3.169999999999999929e+00,4.200359790344555116e-02,1.294997841836402139e-02
-3.160000000000000142e+00,4.242574108051138521e-02,1.317558646560792676e-02
-3.149999999999999911e+00,4.285212686704018697e-02,1.340502487231102179e-02
-3.140000000000000124e+00,4.328279790196589566e-02,1.363835632593924166e-02
-3.129999999999999893e+00,4.371779725275094092e-02,1.387564448355294890e-02
-3.120000000000000107e+00,4.415716841969286044e-02,1.411695398539867391e-02
-3.109999999999999876e+00,4.460095534027453540e-02,1.436235046865447923e-02
-3.100000000000000089e+00,4.504920239355780093e-02,1.461190058132928564e-02
-3.089999999999999858e+00,4.550195440462156959e-02,1.486567199631707095e-02
-3.080000000000000071e+00,4.595925664904420421e-02,1.512373342560623286e-02
-3.069999999999999840e+00,4.642115485743127101e-02,1.538615463464496937e-02
-3.060000000000000053e+00,4.688769521998848583e-02,1.565300645686282244e-02
-3.049999999999999822e+00,4.735892439114092883e-02,1.592436080834920206e-02
-3.040000000000000036e+00,4.783488949419836822e-02,1.620029070268895824e-02
-3.030000000000000249e+00,4.831563812606776837e-02,1.648087026595567925e-02
-3.020000000000000018e+00,4.880121836201296165e-02,1.676617475186277170e-02
-3.009999999999999787e+00,4.929167876046217089e-02,1.705628055707267277e-02
-3.000000000000000000e+00,4.978706836786394446e-02,1.735126523666450857e-02
-2.990000000000000213e+00,5.028743672359186484e-02,1.765120751976020572e-02
-2.979999999999999982e+00,5.079283386489850255e-02,1.795618732530917389e-02
-2.969999999999999751e+00,5.130331033191913581e-02,1.826628577803161152e-02
-2.959999999999999964e+00,5.181891717272583270e-02,1.858158522452043812e-02
-2.950000000000000178e+00,5.233970594843238150e-02,1.890216924950174210e-02
-2.939999999999999947e+00,5.286572873835036768e-02,1.922812269225348397e-02
-2.929999999999999716e+00,5.339703814519710517e-02,1.955953166318229186e-02
-2.919999999999999929e+00,5.393368730035601882e-02,1.989648356055807518e-02
-2.910000000000000142e+00,5.447572986918985949e-02,2.023906708740604021e-02
-2.899999999999999911e+00,5.502322005640723074e-02,2.058737226855554200e-02
-2.889999999999999680e+00,5.557621261148308622e-02,2.094149046784531121e-02
-2.879999999999999893e+00,5.613476283413372514e-02,2.130151440548442437e-02
-2.870000000000000107e+00,5.669892657984690332e-02,2.166753817556830303e-02
-2.859999999999999876e+00,5.726876026546735832e-02,2.203965726374881168e-02
-2.849999999999999645e+00,5.784432087483848406e-02,2.241796856505753888e-02
-2.839999999999999858e+00,5.842566596450082805e-02,2.280257040188147372e-02
-2.830000000000000071e+00,5.901285366944784144e-02,2.319356254208967613e-02
-2.820000000000000284e+00,5.960594270893933982e-02,2.359104621730982385e-02
-2.810000000000000053e+00,6.020499239237354222e-02,2.399512414135330368e-02
-2.799999999999999822e+00,6.081006262521797268e-02,2.440590052878734845e-02
-2.790000000000000036e+00,6.142121391500012656e-02,2.482348111365271018e-02
-2.780000000000000249e+00,6.203850737735829013e-02,2.524797316832514196e-02
-2.770000000000000018e+00,6.266200474215315175e-02,2.567948552251878361e-02
-2.759999999999999787e+00,6.329176835964073211e-02,2.611812858242953950e-02
-2.750000000000000000e+00,6.392786120670757022e-02,2.656401435001643288e-02
-2.740000000000000213e+00,6.457034689316847043e-02,2.701725644241864330e-02
-2.729999999999999982e+00,6.521928966812752526e-02,2.747797011150570831e-02
-2.719999999999999751e+00,6.587475442640297607e-02,2.794627226355850952e-02
-2.709999999999999964e+00,6.653680671501685517e-02,2.842228147907830196e-02
-2.700000000000000178e+00,6.720551273974975648e-02,2.890611803272106345e-02
-2.689999999999999947e+00,6.788093937176144232e-02,2.939790391335375674e-02
-2.679999999999999716e+00,6.856315415427793880e-02,2.989776284422965974e-02
-2.669999999999999929e+00,6.925222530934599385e-02,3.040582030327931146e-02
-2.660000000000000142e+00,6.994822174465535614e-02,3.092220354351348996e-02
-2.649999999999999911e+00,7.065121306042959626e-02,3.144704161353436417e-02
-2.639999999999999680e+00,7.136126955638608105e-02,3.198046537815094764e-02
-2.629999999999999893e+00,7.207846223876610003e-02,3.252260753909474306e-02
-2.620000000000000107e+00,7.280286282743558823e-02,3.307360265583131342e-02
-2.609999999999999876e+00,7.353454376305709750e-02,3.363358716646276669e-02
-2.599999999999999645e+00,7.427357821433390461e-02,3.420269940871681347e-02
-2.589999999999999858e+00,7.502004008532697776e-02,3.478107964101712080e-02
-2.580000000000000071e+00,7.577400402284548142e-02,3.536887006362988278e-02
-2.570000000000000284e+00,7.653554542391148574e-02,3.596621483988069606e-02
-2.560000000000000053e+00,7.730474044329974093e-02,3.657326011743636945e-02
-2.549999999999999822e+00,7.808166600115316880e-02,3.719015404964538807e-02
-2.540000000000000036e+00,7.886639979067494588e-02,3.781704681693084241e-02
-2.530000000000000249e+00,7.965902028589801065e-02,3.845409064822920969e-02
-2.520000000000000018e+00,8.045960674953243907e-02,3.910143984246800680e-02
-2.509999999999999787e+00,8.126823924089170148e-02,3.975925079007516100e-02
-2.500000000000000000e+00,8.208499862389879997e-02,4.042768199451279854e-02
-2.490000000000000213e+00,8.290996657517266111e-02,4.110689409382757564e-02
-2.479999999999999982e+00,8.374322559219596340e-02,4.179704988220912798e-02
-2.469999999999999751e+00,8.458485900156473281e-02,4.249831433154863114e-02
-2.459999999999999964e+00,8.543495096732123262e-02,4.321085461298840996e-02
-2.450000000000000178e+00,8.629358649937049486e-02,4.393484011845359694e-02
-2.439999999999999947e+00,8.716085146198129796e-02,4.467044248215609054e-02
-2.429999999999999716e+00,8.803683258237259002e-02,4.541783560206105047e-02
-2.419999999999999929e+00,8.892161745938634287e-02,4.617719566130569497e-02
-2.410000000000000142e+00,8.981529457224762814e-02,4.694870114955975587e-02
-2.399999999999999911e+00,9.071795328941251180e-02,4.773253288431617003e-02
-2.389999999999999680e+00,9.162968387750487775e-02,4.852887403210073836e-02
-2.379999999999999893e+00,9.255057751034329039e-02,4.933791012958882449e-02
-2.370000000000000107e+00,9.348072627805846524e-02,5.015982910461668637e-02
-2.359999999999999876e+00,9.442022319630234695e-02,5.099482129707424288e-02
-2.349999999999999645e+00,9.536916221554965489e-02,5.184307947966618896e-02
-2.339999999999999858e+00,9.632763823049303453e-02,5.270479887852774076e-02
-2.330000000000000071e+00,9.729574708953275808e-02,5.358017719368043247e-02
-2.320000000000000284e+00,9.827358560436150192e-02,5.446941461931301826e-02
-2.310000000000000053e+00,9.926125155964565794e-02,5.537271386387238731e-02
-2.299999999999999822e+00,1.002588437228037477e-01,5.629028016994807454e-02
-2.290000000000000036e+00,1.012664618538833966e-01,5.722232133393444220e-02
-2.280000000000000249e+00,1.022842067155374374e-01,5.816904772545298391e-02
-2.270000000000000018e+00,1.033121800831001968e-01,5.913067230651700840e-02
-2.259999999999999787e+00,1.043504847547650355e-01,6.010741065042056464e-02
-2.250000000000000000e+00,1.053992245618643325e-01,6.109948096033268605e-02
-2.240000000000000213e+00,1.064585043792528052e-01,6.210710408757728895e-02
-2.229999999999999982e+00,1.075284301357949529e-01,6.313050354957820687e-02
-2.219999999999999751e+00,1.086091088249580144e-01,6.416990554744854414e-02
-2.209999999999999964e+00,1.097006485155114092e-01,6.522553898320285204e-02
-2.200000000000000178e+00,1.108031583623338701e-01,6.629763547656955525e-02
-2.189999999999999947e+00,1.119167486173288789e-01,6.738642938138018901e-02
-2.179999999999999716e+00,1.130415306404498887e-01,6.849215780151172994e-02
-2.169999999999999929e+00,1.141776169108364991e-01,6.961506060635751225e-02
-2.160000000000000142e+00,1.153251210380625141e-01,7.075538044580084729e-02
-2.149999999999999911e+00,1.164841577734969658e-01,7.191336276466495092e-02
-2.139999999999999680e+00,1.176548430217792401e-01,7.308925581661182558e-02
-2.129999999999999893e+00,1.188372938524096534e-01,7.428331067746243854e-02
-2.120000000000000107e+00,1.200316285114567255e-01,7.549578125790872007e-02
-2.109999999999999876e+00,1.212379664333816803e-01,7.672692431558730819e-02
-2.099999999999999645e+00,1.224564282529819470e-01,7.797699946648412039e-02
-2.089999999999999858e+00,1.236871358174548297e-01,7.924626919563818039e-02
-2.080000000000000071e+00,1.249302121985824132e-01,8.053499886711140698e-02
-2.070000000000000284e+00,1.261857817050387187e-01,8.184345673319005920e-02
-2.060000000000000053e+00,1.274539698948207456e-01,8.317191394278333760e-02
-2.049999999999999822e+00,1.287349035878042336e-01,8.452064454898239321e-02
-2.040000000000000036e+00,1.300287108784259071e-01,8.588992551574281542e-02
-2.030000000000000249e+00,1.313355211484930340e-01,8.728003672365210186e-02
-2.020000000000000018e+00,1.326554650801217150e-01,8.869126097474190618e-02
-2.009999999999999787e+00,1.339886746688049857e-01,9.012388399630437419e-02
-2.000000000000000000e+00,1.353352832366127023e-01,9.157819444367089334e-02
-1.989999999999999769e+00,1.366954254455238771e-01,9.305448390190923513e-02
-1.979999999999999982e+00,1.380692373108928228e-01,9.455304688639372401e-02
-1.969999999999999751e+00,1.394568562150509672e-01,9.607418084220387122e-02
-1.959999999999999964e+00,1.408584209210450022e-01,9.761818614230181879e-02
-1.950000000000000178e+00,1.422740715865135341e-01,9.918536608444147862e-02
-1.939999999999999947e+00,1.437039497777029273e-01,1.007760268867573250e-01
-1.930000000000000160e+00,1.451481984836237027e-01,1.023904776819813262e-01
-1.919999999999999929e+00,1.466069621303501547e-01,1.040290305102352236e-01
-1.910000000000000142e+00,1.480803865954624376e-01,1.056920003103409694e-01
-1.899999999999999911e+00,1.495686192226350630e-01,1.073797049095948780e-01
-1.890000000000000124e+00,1.510718088363708356e-01,1.090924650119444034e-01
-1.879999999999999893e+00,1.525901057568838926e-01,1.108306041845097678e-01
-1.870000000000000107e+00,1.541236618151314020e-01,1.125944488423856887e-01
-1.859999999999999876e+00,1.556726303679973333e-01,1.143843282316620996e-01
-1.850000000000000089e+00,1.572371663136276077e-01,1.162005744105951283e-01
-1.839999999999999858e+00,1.588174261069207061e-01,1.180435222288633984e-01
-1.830000000000000071e+00,1.604135677751727385e-01,1.199135093048373235e-01
-1.819999999999999840e+00,1.620257509338808022e-01,1.218108760007921842e-01
-1.810000000000000053e+00,1.636541368027040477e-01,1.237359653959883704e-01
-1.799999999999999822e+00,1.652988882215865596e-01,1.256891232575458039e-01
-1.790000000000000036e+00,1.669601696670406921e-01,1.276706980090313304e-01
-1.779999999999999805e+00,1.686381472685955507e-01,1.296810406966814044e-01
-1.770000000000000018e+00,1.703329888254094260e-01,1.317205049531746108e-01
-1.759999999999999787e+00,1.720448638230505645e-01,1.337894469588718771e-01
-1.750000000000000000e+00,1.737739434504451397e-01,1.358882254004332435e-01
-1.739999999999999769e+00,1.755204006169969189e-01,1.380172014267248559e-01
-1.729999999999999982e+00,1.772844099698778209e-01,1.401767386019199813e-01
-1.719999999999999751e+00,1.790661479114932786e-01,1.423672028557018687e-01
-1.709999999999999964e+00,1.808657926171221009e-01,1.445889624304675936e-01
-1.699999999999999734e+00,1.826835240527346915e-01,1.468423878254348225e-01
-1.689999999999999947e+00,1.845195239929892650e-01,1.491278517375451140e-01
-1.680000000000000160e+00,1.863739760394099443e-01,1.514457289990600863e-01
-1.669999999999999929e+00,1.882470656387467967e-01,1.537963965117380982e-01
-1.660000000000000142e+00,1.901389801015204994e-01,1.561802331774805042e-01
-1.649999999999999911e+00,1.920499086207541339e-01,1.585976198253320479e-01
-1.640000000000000124e+00,1.939800422908918853e-01,1.610489391347141308e-01
-1.629999999999999893e+00,1.959295741269093671e-01,1.635345755547718272e-01
-1.620000000000000107e+00,1.978986990836146542e-01,1.660549152197051681e-01
-1.609999999999999876e+00,1.998876140751445207e-01,1.686103458599595151e-01
-1.600000000000000089e+00,2.018965179946553834e-01,1.712012567091381054e-01
-1.589999999999999858e+00,2.039256117342134744e-01,1.738280384065038764e-01
-1.580000000000000071e+00,2.059750982048834389e-01,1.764910828949273758e-01
-1.569999999999999840e+00,2.080451823570204917e-01,1.791907833141388739e-01
-1.560000000000000053e+00,2.101360712007647180e-01,1.819275338891346017e-01
-1.549999999999999822e+00,2.122479738267430971e-01,1.847017298135870400e-01
-1.540000000000000036e+00,2.143811014269779436e-01,1.875137671281003615e-01
-1.529999999999999805e+00,2.165356673160070966e-01,1.903640425931533153e-01
-1.520000000000000018e+00,2.187118869522147457e-01,1.932529535565614132e-01
-1.509999999999999787e+00,2.209099779593782509e-01,1.961808978152921601e-01
-1.500000000000000000e+00,2.231301601484298180e-01,1.991482734714557778e-01
-1.489999999999999769e+00,2.253726555394387765e-01,2.021554787822960886e-01
-1.479999999999999982e+00,2.276376883838127363e-01,2.052029120039942922e-01
-1.469999999999999751e+00,2.299254851867238991e-01,2.082909712291005078e-01
-1.459999999999999964e+00,2.322362747297588292e-01,2.114200542173955977e-01
-1.449999999999999734e+00,2.345702880937977075e-01,2.145905582199882922e-01
-1.439999999999999947e+00,2.369277586821217640e-01,2.178028797964388363e-01
-1.430000000000000160e+00,2.393089222437544961e-01,2.210574146247039073e-01
-1.419999999999999929e+00,2.417140168970364489e-01,2.243545573036831720e-01
-1.410000000000000142e+00,2.441432831534370573e-01,2.276947011481482985e-01
-1.399999999999999911e+00,2.465969639416064896e-01,2.310782379758282989e-01
-1.390000000000000124e+00,2.490753046316681596e-01,2.345055578864143619e-01
-1.379999999999999893e+00,2.515785530597565156e-01,2.379770490322491439e-01
-1.370000000000000107e+00,2.541069595528002711e-01,2.414930973804501058e-01
-1.359999999999999876e+00,2.566607769535559358e-01,2.450540864662190677e-01
-1.350000000000000089e+00,2.592402606458915071e-01,2.486603971370741073e-01
-1.339999999999999858e+00,2.618456685803260409e-01,2.523124072877427904e-01
-1.330000000000000071e+00,2.644772612998239625e-01,2.560104915854385932e-01
-1.319999999999999840e+00,2.671353019658503913e-01,2.597550211852452939e-01
-1.310000000000000053e+00,2.698200563846868127e-01,2.635463634353168438e-01
-1.299999999999999822e+00,2.725317930340126482e-01,2.673848815716020066e-01
-1.290000000000000036e+00,2.752707830897523356e-01,2.712709344017868451e-01
-1.279999999999999805e+00,2.780373004531941916e-01,2.752048759781471898e-01
-1.270000000000000018e+00,2.808316217783797808e-01,2.791870552589892918e-01
-1.259999999999999787e+00,2.836540264997704508e-01,2.832178157583542522e-01
-1.250000000000000000e+00,2.865047968601900918e-01,2.872974951836457791e-01
-1.239999999999999769e+00,2.893842179390507252e-01,2.914264250608419871e-01
-1.229999999999999982e+00,2.922925776808594223e-01,2.956049303469314715e-01
-1.219999999999999751e+00,2.952301669240142701e-01,2.998333290292157782e-01
-1.209999999999999964e+00,2.981972794298873852e-01,3.041119317111012910e-01
-1.199999999999999734e+00,3.011942119122021921e-01,3.084410411840026178e-01
-1.189999999999999947e+00,3.042212640667040779e-01,3.128209519849602938e-01
-1.180000000000000160e+00,3.072787386011311961e-01,3.172519499395757836e-01
-1.169999999999999929e+00,3.103669412654850301e-01,3.217343116898467303e-01
-1.160000000000000142e+00,3.134861808826052698e-01,3.262683042064802308e-01
-1.149999999999999911e+00,3.166367693790532734e-01,3.308541842852523729e-01
-1.140000000000000124e+00,3.198190218163038390e-01,3.354921980269628401e-01
-1.129999999999999893e+00,3.230332564222529457e-01,3.401825803005339988e-01
-1.120000000000000107e+00,3.262797946230394652e-01,3.449255541887791265e-01
-1.109999999999999876e+00,3.295589610751891163e-01,3.497213304163647729e-01
-1.100000000000000089e+00,3.328710836980795507e-01,3.545701067594684286e-01
-1.089999999999999858e+00,3.362164937067333992e-01,3.594720674366306268e-01
-1.080000000000000071e+00,3.395955256449391113e-01,3.644273824802775619e-01
-1.069999999999999840e+00,3.430085174187067487e-01,3.694362070883867588e-01
-1.060000000000000053e+00,3.464558103300574010e-01,3.744986809557450114e-01
-1.049999999999999822e+00,3.499377491111554384e-01,3.796149275842439774e-01
-1.040000000000000036e+00,3.534546819587801592e-01,3.847850535716338394e-01
-1.029999999999999805e+00,3.570069605691474357e-01,3.900091478781516074e-01
-1.020000000000000018e+00,3.605949401730783044e-01,3.952872810704147755e-01
-1.009999999999999787e+00,3.642189795715233824e-01,4.006195045419677081e-01
-1.000000000000000000e+00,3.678794411714423340e-01,4.060058497098381070e-01
-9.899999999999997691e-01,3.715766910220457686e-01,4.114463271864607363e-01
-9.799999999999999822e-01,3.753110988513995716e-01,4.169409259262932266e-01
-9.699999999999997513e-01,3.790830381033989394e-01,4.224896123464467190e-01
-9.599999999999999645e-01,3.828928859751120628e-01,4.280923294206224194e-01
-9.499999999999997335e-01,3.867410234545012870e-01,4.337489957456418521e-01
-9.399999999999999467e-01,3.906278353585211360e-01,4.394595045798255772e-01
-9.299999999999997158e-01,3.945537103716012517e-01,4.452237228524724699e-01
-9.199999999999999289e-01,3.985190410845141917e-01,4.510414901436547996e-01
-9.100000000000001421e-01,4.025242240336359134e-01,4.569126176335436829e-01
-8.999999999999999112e-01,4.065696597405991652e-01,4.628368870204423446e-01
-8.900000000000001243e-01,4.106557527523454487e-01,4.688140494066954655e-01
-8.799999999999998934e-01,4.147829116815814343e-01,4.748438241516195202e-01
-8.700000000000001066e-01,4.189515492476389436e-01,4.809258976905713689e-01
-8.599999999999998757e-01,4.231620823177488777e-01,4.870599223192616511e-01
-8.500000000000000888e-01,4.274149319487266507e-01,4.932455149423835006e-01
-8.399999999999998579e-01,4.317105234290797289e-01,4.994822557856188339e-01
-8.300000000000000711e-01,4.360492863215355563e-01,5.057696870700445491e-01
-8.199999999999998401e-01,4.404316545059993593e-01,5.121073116479547549e-01
-8.100000000000000533e-01,4.448580662229411065e-01,5.184945915990704091e-01
-7.999999999999998224e-01,4.493289641172216742e-01,5.249309467861041911e-01
-7.900000000000000355e-01,4.538447952823558285e-01,5.314157533685992529e-01
-7.799999999999998046e-01,4.584060113052236263e-01,5.379483422739579357e-01
-7.700000000000000178e-01,4.630130683112280710e-01,5.445279976245239739e-01
-7.599999999999997868e-01,4.676664270099093468e-01,5.511539551195813180e-01
-7.500000000000000000e-01,4.723665527410146892e-01,5.578254003710745312e-01
-7.399999999999997691e-01,4.771139155210344929e-01,5.645414671918557170e-01
-7.299999999999999822e-01,4.819089900902024382e-01,5.713012358352067555e-01
-7.199999999999997513e-01,4.867522559599717913e-01,5.781037311843773008e-01
-7.099999999999999645e-01,4.916441974609651044e-01,5.849479208908281436e-01
-6.999999999999997335e-01,4.965853037914096380e-01,5.918327134598556638e-01
-6.899999999999999467e-01,5.015760690660555632e-01,5.987569562822204761e-01
-6.799999999999997158e-01,5.066169923655897689e-01,6.057194336103921550e-01
-6.699999999999999289e-01,5.117085777865425511e-01,6.127188644779628657e-01
-6.600000000000001421e-01,5.168513344916991770e-01,6.197539005607727303e-01
-6.499999999999999112e-01,5.220457767610160449e-01,6.268231239782290354e-01
-6.400000000000001243e-01,5.272924240430485465e-01,6.339250450332826192e-01
-6.299999999999998934e-01,5.325918010068972919e-01,6.410580998894811477e-01
-6.200000000000001066e-01,5.379444375946744739e-01,6.482206481834733580e-01
-6.099999999999998757e-01,5.433508690744998093e-01,6.554109705713115908e-01
-6.000000000000000888e-01,5.488116360940263894e-01,6.626272662068445340e-01
-5.899999999999998579e-01,5.543272847345070975e-01,6.698676501504661207e-01
-5.800000000000000711e-01,5.598983665654020392e-01,6.771301507064274583e-01
-5.699999999999998401e-01,5.655254386995371974e-01,6.844127066868904707e-01
-5.600000000000000533e-01,5.712090638488148686e-01,6.917131646008437551e-01
-5.499999999999998224e-01,5.769498103804867606e-01,6.990292757659671841e-01
-5.400000000000000355e-01,5.827482523739896392e-01,7.063586933414733871e-01
-5.299999999999998046e-01,5.886049696783552942e-01,7.136989692799184937e-01
-5.200000000000000178e-01,5.945205479701943796e-01,7.210475511959115735e-01
-5.099999999999997868e-01,6.004955788122661176e-01,7.284017791496183447e-01
-5.000000000000000000e-01,6.065306597126334243e-01,7.357588823428846680e-01
-4.899999999999997691e-01,6.126263941844162231e-01,7.431159757257712606e-01
-4.799999999999999822e-01,6.187833918061408367e-01,7.504700565112196742e-01
-4.699999999999997513e-01,6.250022682827010012e-01,7.578180005955311715e-01
-4.599999999999999645e-01,6.312836455069259500e-01,7.651565588822671904e-01
-4.499999999999997335e-01,6.376281516217734424e-01,7.724823535071385638e-01
-4.399999999999999467e-01,6.440364210831414082e-01,7.797918739613730610e-01
-4.299999999999997158e-01,6.505090947233167498e-01,7.870814731110129525e-01
-4.199999999999999289e-01,6.570468198150568595e-01,7.943473631095065990e-01
-4.100000000000001421e-01,6.636502501363192863e-01,8.015856112009185352e-01
-3.999999999999999112e-01,6.703200460356393275e-01,8.087921354109989247e-01
-3.900000000000001243e-01,6.770568744981646514e-01,8.159627001232977461e-01
-3.799999999999998934e-01,6.838614092123559418e-01,8.230929115374403526e-01
-3.700000000000001066e-01,6.907343306373545655e-01,8.301782130065997745e-01
-3.599999999999998757e-01,6.976763260710311387e-01,8.372138802511513989e-01
-3.500000000000000888e-01,7.046880897187133286e-01,8.441950164453960737e-01
-3.399999999999998579e-01,7.117703227626097640e-01,8.511165471741907185e-01
-3.300000000000000711e-01,7.189237334319261707e-01,8.579732152562207226e-01
-3.199999999999998401e-01,7.261490370736910505e-01,8.647595754305997806e-01
-3.100000000000000533e-01,7.334469562242892371e-01,8.714699889033726832e-01
-2.999999999999998224e-01,7.408182206817179871e-01,8.780986177504424006e-01
-2.900000000000000355e-01,7.482635675785651586e-01,8.846394191733352175e-01
-2.799999999999998046e-01,7.557837414557255773e-01,8.910861396041512839e-01
-2.700000000000000178e-01,7.633794943368531483e-01,8.974323086559440332e-01
-2.599999999999997868e-01,7.710515858035664749e-01,9.036712329146955325e-01
-2.500000000000000000e-01,7.788007830714048785e-01,9.097959895689501364e-01
-2.399999999999997691e-01,7.866278610665535798e-01,9.157994198730886604e-01
-2.299999999999999822e-01,7.945336025033340466e-01,9.216741224401118204e-01
-2.199999999999997513e-01,8.025187979624787138e-01,9.274124463597236412e-01
-2.099999999999999645e-01,8.105842459701870784e-01,9.330064841373807427e-01
-1.999999999999997335e-01,8.187307530779820430e-01,9.384480644498951474e-01
-1.899999999999999467e-01,8.269591339433624011e-01,9.437287447130511264e-01
-1.799999999999997158e-01,8.352702114112722231e-01,9.488398034566024597e-01
-1.699999999999999289e-01,8.436648165963837043e-01,9.537722325018970215e-01
-1.600000000000001421e-01,8.521437889662112353e-01,9.585167289372719113e-01
-1.499999999999999112e-01,8.607079764250579190e-01,9.630636868862332278e-01
-1.400000000000001243e-01,8.693582353988057454e-01,9.674031890633284503e-01
-1.299999999999998934e-01,8.780954309205614150e-01,9.715249981124935985e-01
-1.200000000000001066e-01,8.869204367171573677e-01,9.754185477225262302e-01
-1.099999999999998757e-01,8.958341352965283333e-01,9.790729335142238643e-01
-1.000000000000000888e-01,9.048374180359595176e-01,9.824769036935782074e-01
-8.999999999999985789e-02,9.139311852712282969e-01,9.856188494653009835e-01
-8.000000000000007105e-02,9.231163463866357555e-01,9.884867952008051795e-01
-6.999999999999984013e-02,9.323938199059483845e-01,9.910683883546386186e-01
-6.000000000000005329e-02,9.417645335842486087e-01,9.933508891232163407e-01
-4.999999999999982236e-02,9.512294245007141269e-01,9.953211598395554915e-01
-4.000000000000003553e-02,9.607894391523231770e-01,9.969656540975666559e-01
-2.999999999999980460e-02,9.704455335485083767e-01,9.982704055993035785e-01
-2.000000000000001776e-02,9.801986733067552526e-01,9.992210167184161218e-01
-9.999999999999786837e-03,9.900498337491682177e-01,9.998026467728904354e-01
0.000000000000000000e+00,1.000000000000000000e+00,1.000000000000000000e+00
9.999999999999786837e-03,9.900498337491682177e-01,9.998026467728904354e-01
2.000000000000046185e-02,9.801986733067548085e-01,9.992210167184161218e-01
3.000000000000024869e-02,9.704455335485079326e-01,9.982704055993036896e-01
4.000000000000003553e-02,9.607894391523231770e-01,9.969656540975666559e-01
4.999999999999982236e-02,9.512294245007141269e-01,9.953211598395554915e-01
6.000000000000049738e-02,9.417645335842482757e-01,9.933508891232162297e-01
7.000000000000028422e-02,9.323938199059479404e-01,9.910683883546385076e-01
8.000000000000007105e-02,9.231163463866357555e-01,9.884867952008051795e-01
8.999999999999985789e-02,9.139311852712282969e-01,9.856188494653009835e-01
9.999999999999964473e-02,9.048374180359598506e-01,9.824769036935784294e-01
1.100000000000003197e-01,8.958341352965280002e-01,9.790729335142236422e-01
1.200000000000001066e-01,8.869204367171573677e-01,9.754185477225262302e-01
1.299999999999998934e-01,8.780954309205614150e-01,9.715249981124935985e-01
1.399999999999996803e-01,8.693582353988060785e-01,9.674031890633286723e-01
1.500000000000003553e-01,8.607079764250574749e-01,9.630636868862330058e-01
1.600000000000001421e-01,8.521437889662112353e-01,9.585167289372719113e-01
1.699999999999999289e-01,8.436648165963837043e-01,9.537722325018970215e-01
1.799999999999997158e-01,8.352702114112722231e-01,9.488398034566024597e-01
1.900000000000003908e-01,8.269591339433619570e-01,9.437287447130507934e-01
2.000000000000001776e-01,8.187307530779817100e-01,9.384480644498950364e-01
2.099999999999999645e-01,8.105842459701870784e-01,9.330064841373807427e-01
2.199999999999997513e-01,8.025187979624787138e-01,9.274124463597236412e-01
2.300000000000004263e-01,7.945336025033337135e-01,9.216741224401115984e-01
2.400000000000002132e-01,7.866278610665532467e-01,9.157994198730883273e-01
2.500000000000000000e-01,7.788007830714048785e-01,9.097959895689501364e-01
2.599999999999997868e-01,7.710515858035664749e-01,9.036712329146955325e-01
2.700000000000004619e-01,7.633794943368528152e-01,8.974323086559437002e-01
2.800000000000002487e-01,7.557837414557252442e-01,8.910861396041511728e-01
2.900000000000000355e-01,7.482635675785651586e-01,8.846394191733352175e-01
2.999999999999998224e-01,7.408182206817179871e-01,8.780986177504424006e-01
3.100000000000004974e-01,7.334469562242889040e-01,8.714699889033722391e-01
3.200000000000002842e-01,7.261490370736907174e-01,8.647595754305993365e-01
3.300000000000000711e-01,7.189237334319261707e-01,8.579732152562207226e-01
3.399999999999998579e-01,7.117703227626097640e-01,8.511165471741907185e-01
3.500000000000005329e-01,7.046880897187131065e-01,8.441950164453957406e-01
3.600000000000003197e-01,6.976763260710308057e-01,8.372138802511510658e-01
3.700000000000001066e-01,6.907343306373545655e-01,8.301782130065997745e-01
3.799999999999998934e-01,6.838614092123559418e-01,8.230929115374403526e-01
3.899999999999996803e-01,6.770568744981648734e-01,8.159627001232981902e-01
4.000000000000003553e-01,6.703200460356391055e-01,8.087921354109985916e-01
4.100000000000001421e-01,6.636502501363192863e-01,8.015856112009185352e-01
4.199999999999999289e-01,6.570468198150568595e-01,7.943473631095065990e-01
4.299999999999997158e-01,6.505090947233167498e-01,7.870814731110129525e-01
4.400000000000003908e-01,6.440364210831410752e-01,7.797918739613727279e-01
4.500000000000001776e-01,6.376281516217732204e-01,7.724823535071381198e-01
4.599999999999999645e-01,6.312836455069259500e-01,7.651565588822671904e-01
4.699999999999997513e-01,6.250022682827010012e-01,7.578180005955311715e-01
4.800000000000004263e-01,6.187833918061406147e-01,7.504700565112192301e-01
4.900000000000002132e-01,6.126263941844158900e-01,7.431159757257709275e-01
5.000000000000000000e-01,6.065306597126334243e-01,7.357588823428846680e-01
5.099999999999997868e-01,6.004955788122661176e-01,7.284017791496183447e-01
5.200000000000004619e-01,5.945205479701940465e-01,7.210475511959111294e-01
5.300000000000002487e-01,5.886049696783550722e-01,7.136989692799181606e-01
5.400000000000000355e-01,5.827482523739896392e-01,7.063586933414733871e-01
5.499999999999998224e-01,5.769498103804867606e-01,6.990292757659671841e-01
5.600000000000004974e-01,5.712090638488146466e-01,6.917131646008433110e-01
5.700000000000002842e-01,5.655254386995369753e-01,6.844127066868901377e-01
5.800000000000000711e-01,5.598983665654020392e-01,6.771301507064274583e-01
5.899999999999998579e-01,5.543272847345070975e-01,6.698676501504661207e-01
6.000000000000005329e-01,5.488116360940261673e-01,6.626272662068442010e-01
6.100000000000003197e-01,5.433508690744995873e-01,6.554109705713113687e-01
6.200000000000001066e-01,5.379444375946744739e-01,6.482206481834733580e-01
6.299999999999998934e-01,5.325918010068972919e-01,6.410580998894811477e-01
6.399999999999996803e-01,5.272924240430487686e-01,6.339250450332828413e-01
6.500000000000003553e-01,5.220457767610158228e-01,6.268231239782288133e-01
6.600000000000001421e-01,5.168513344916991770e-01,6.197539005607727303e-01
6.699999999999999289e-01,5.117085777865425511e-01,6.127188644779628657e-01
6.799999999999997158e-01,5.066169923655897689e-01,6.057194336103921550e-01
6.900000000000003908e-01,5.015760690660553411e-01,5.987569562822201430e-01
7.000000000000001776e-01,4.965853037914094159e-01,5.918327134598554418e-01
7.099999999999999645e-01,4.916441974609651044e-01,5.849479208908281436e-01
7.199999999999997513e-01,4.867522559599717913e-01,5.781037311843773008e-01
7.300000000000004263e-01,4.819089900902022161e-01,5.713012358352064224e-01
7.400000000000002132e-01,4.771139155210342708e-01,5.645414671918554950e-01
7.500000000000000000e-01,4.723665527410146892e-01,5.578254003710745312e-01
7.599999999999997868e-01,4.676664270099093468e-01,5.511539551195813180e-01
7.700000000000004619e-01,4.630130683112278489e-01,5.445279976245236409e-01
7.800000000000002487e-01,4.584060113052234042e-01,5.379483422739576026e-01
7.900000000000000355e-01,4.538447952823558285e-01,5.314157533685992529e-01
7.999999999999998224e-01,4.493289641172216742e-01,5.249309467861041911e-01
8.100000000000004974e-01,4.448580662229409399e-01,5.184945915990701870e-01
8.200000000000002842e-01,4.404316545059991372e-01,5.121073116479544218e-01
8.300000000000000711e-01,4.360492863215355563e-01,5.057696870700445491e-01
8.399999999999998579e-01,4.317105234290797289e-01,4.994822557856188339e-01
8.500000000000005329e-01,4.274149319487264287e-01,4.932455149423832785e-01
8.600000000000003197e-01,4.231620823177486557e-01,4.870599223192613736e-01
8.700000000000001066e-01,4.189515492476389436e-01,4.809258976905713689e-01
8.799999999999998934e-01,4.147829116815814343e-01,4.748438241516195202e-01
8.899999999999996803e-01,4.106557527523456153e-01,4.688140494066956876e-01
9.000000000000003553e-01,4.065696597405989432e-01,4.628368870204421226e-01
9.100000000000001421e-01,4.025242240336359134e-01,4.569126176335436829e-01
9.199999999999999289e-01,3.985190410845141917e-01,4.510414901436547996e-01
9.299999999999997158e-01,3.945537103716012517e-01,4.452237228524724699e-01
9.400000000000003908e-01,3.906278353585209695e-01,4.394595045798253552e-01
9.500000000000001776e-01,3.867410234545011205e-01,4.337489957456415746e-01
9.599999999999999645e-01,3.828928859751120628e-01,4.280923294206224194e-01
9.699999999999997513e-01,3.790830381033989394e-01,4.224896123464467190e-01
9.800000000000004263e-01,3.753110988513994051e-01,4.169409259262928935e-01
9.900000000000002132e-01,3.715766910220456021e-01,4.114463271864604033e-01
1.000000000000000000e+00,3.678794411714423340e-01,4.060058497098381070e-01
1.009999999999999787e+00,3.642189795715233824e-01,4.006195045419677081e-01
1.020000000000000462e+00,3.605949401730781378e-01,3.952872810704145534e-01
1.030000000000000249e+00,3.570069605691472692e-01,3.900091478781513854e-01
1.040000000000000036e+00,3.534546819587801592e-01,3.847850535716338394e-01
1.049999999999999822e+00,3.499377491111554384e-01,3.796149275842439774e-01
1.060000000000000497e+00,3.464558103300572900e-01,3.744986809557447338e-01
1.070000000000000284e+00,3.430085174187065822e-01,3.694362070883865368e-01
1.080000000000000071e+00,3.395955256449391113e-01,3.644273824802775619e-01
1.089999999999999858e+00,3.362164937067333992e-01,3.594720674366306268e-01
1.100000000000000533e+00,3.328710836980793841e-01,3.545701067594681510e-01
1.110000000000000320e+00,3.295589610751889498e-01,3.497213304163645509e-01
1.120000000000000107e+00,3.262797946230394652e-01,3.449255541887791265e-01
1.129999999999999893e+00,3.230332564222529457e-01,3.401825803005339988e-01
1.139999999999999680e+00,3.198190218163040055e-01,3.354921980269630621e-01
1.150000000000000355e+00,3.166367693790531068e-01,3.308541842852521508e-01
1.160000000000000142e+00,3.134861808826052698e-01,3.262683042064802308e-01
1.169999999999999929e+00,3.103669412654850301e-01,3.217343116898467303e-01
1.179999999999999716e+00,3.072787386011313071e-01,3.172519499395759501e-01
1.190000000000000391e+00,3.042212640667039114e-01,3.128209519849601272e-01
1.200000000000000178e+00,3.011942119122020256e-01,3.084410411840024513e-01
1.209999999999999964e+00,2.981972794298873852e-01,3.041119317111012910e-01
1.219999999999999751e+00,2.952301669240142701e-01,2.998333290292157782e-01
1.230000000000000426e+00,2.922925776808592557e-01,2.956049303469312495e-01
1.240000000000000213e+00,2.893842179390505587e-01,2.914264250608418205e-01
1.250000000000000000e+00,2.865047968601900918e-01,2.872974951836457791e-01
1.259999999999999787e+00,2.836540264997704508e-01,2.832178157583542522e-01
1.270000000000000462e+00,2.808316217783796143e-01,2.791870552589891252e-01
1.280000000000000249e+00,2.780373004531940806e-01,2.752048759781470233e-01
1.290000000000000036e+00,2.752707830897523356e-01,2.712709344017868451e-01
1.299999999999999822e+00,2.725317930340126482e-01,2.673848815716020066e-01
1.310000000000000497e+00,2.698200563846867017e-01,2.635463634353166773e-01
1.320000000000000284e+00,2.671353019658502803e-01,2.597550211852451829e-01
1.330000000000000071e+00,2.644772612998239625e-01,2.560104915854385932e-01
1.339999999999999858e+00,2.618456685803260409e-01,2.523124072877427904e-01
1.350000000000000533e+00,2.592402606458913961e-01,2.486603971370739130e-01
1.360000000000000320e+00,2.566607769535558248e-01,2.450540864662189011e-01
1.370000000000000107e+00,2.541069595528002711e-01,2.414930973804501058e-01
1.379999999999999893e+00,2.515785530597565156e-01,2.379770490322491439e-01
1.389999999999999680e+00,2.490753046316682706e-01,2.345055578864145007e-01
1.400000000000000355e+00,2.465969639416063786e-01,2.310782379758281602e-01
1.410000000000000142e+00,2.441432831534370573e-01,2.276947011481482985e-01
1.419999999999999929e+00,2.417140168970364489e-01,2.243545573036831720e-01
1.429999999999999716e+00,2.393089222437546071e-01,2.210574146247040739e-01
1.440000000000000391e+00,2.369277586821216530e-01,2.178028797964386976e-01
1.450000000000000178e+00,2.345702880937976242e-01,2.145905582199881256e-01
1.459999999999999964e+00,2.322362747297588292e-01,2.114200542173955977e-01
1.469999999999999751e+00,2.299254851867238991e-01,2.082909712291005078e-01
1.480000000000000426e+00,2.276376883838126530e-01,2.052029120039941812e-01
1.490000000000000213e+00,2.253726555394386655e-01,2.021554787822959776e-01
1.500000000000000000e+00,2.231301601484298180e-01,1.991482734714557778e-01
1.509999999999999787e+00,2.209099779593782509e-01,1.961808978152921601e-01
1.520000000000000462e+00,2.187118869522146625e-01,1.932529535565612744e-01
1.530000000000000249e+00,2.165356673160070133e-01,1.903640425931532043e-01
1.540000000000000036e+00,2.143811014269779436e-01,1.875137671281003615e-01
1.549999999999999822e+00,2.122479738267430971e-01,1.847017298135870400e-01
1.560000000000000497e+00,2.101360712007646347e-01,1.819275338891344906e-01
1.570000000000000284e+00,2.080451823570204084e-01,1.791907833141387352e-01
1.580000000000000071e+00,2.059750982048834389e-01,1.764910828949273758e-01
1.589999999999999858e+00,2.039256117342134744e-01,1.738280384065038764e-01
1.600000000000000533e+00,2.018965179946553001e-01,1.712012567091379667e-01
1.610000000000000320e+00,1.998876140751444375e-01,1.686103458599594040e-01
1.620000000000000107e+00,1.978986990836146542e-01,1.660549152197051681e-01
1.629999999999999893e+00,1.959295741269093671e-01,1.635345755547718272e-01
1.639999999999999680e+00,1.939800422908919686e-01,1.610489391347142696e-01
1.650000000000000355e+00,1.920499086207540507e-01,1.585976198253319369e-01
1.660000000000000142e+00,1.901389801015204994e-01,1.561802331774805042e-01
1.669999999999999929e+00,1.882470656387467967e-01,1.537963965117380982e-01
1.679999999999999716e+00,1.863739760394100275e-01,1.514457289990601696e-01
1.690000000000000391e+00,1.845195239929891817e-01,1.491278517375450308e-01
1.700000000000000178e+00,1.826835240527346083e-01,1.468423878254347115e-01
1.709999999999999964e+00,1.808657926171221009e-01,1.445889624304675936e-01
1.719999999999999751e+00,1.790661479114932786e-01,1.423672028557018687e-01
1.730000000000000426e+00,1.772844099698777376e-01,1.401767386019198980e-01
1.740000000000000213e+00,1.755204006169968356e-01,1.380172014267247727e-01
1.750000000000000000e+00,1.737739434504451397e-01,1.358882254004332435e-01
1.759999999999999787e+00,1.720448638230505645e-01,1.337894469588718771e-01
1.770000000000000462e+00,1.703329888254093427e-01,1.317205049531745276e-01
1.780000000000000249e+00,1.686381472685954674e-01,1.296810406966813212e-01
1.790000000000000036e+00,1.669601696670406921e-01,1.276706980090313304e-01
1.799999999999999822e+00,1.652988882215865596e-01,1.256891232575458039e-01
1.810000000000000497e+00,1.636541368027039922e-01,1.237359653959882871e-01
1.820000000000000284e+00,1.620257509338807189e-01,1.218108760007920871e-01
1.830000000000000071e+00,1.604135677751727385e-01,1.199135093048373235e-01
1.839999999999999858e+00,1.588174261069207061e-01,1.180435222288633984e-01
1.850000000000000533e+00,1.572371663136275244e-01,1.162005744105950311e-01
1.860000000000000320e+00,1.556726303679972501e-01,1.143843282316620164e-01
1.870000000000000107e+00,1.541236618151314020e-01,1.125944488423856887e-01
1.879999999999999893e+00,1.525901057568838926e-01,1.108306041845097678e-01
1.889999999999999680e+00,1.510718088363708911e-01,1.090924650119444866e-01
1.900000000000000355e+00,1.495686192226350075e-01,1.073797049095948086e-01
1.910000000000000142e+00,1.480803865954624376e-01,1.056920003103409694e-01
1.919999999999999929e+00,1.466069621303501547e-01,1.040290305102352236e-01
1.929999999999999716e+00,1.451481984836237582e-01,1.023904776819813955e-01
1.940000000000000391e+00,1.437039497777028718e-01,1.007760268867572417e-01
1.950000000000000178e+00,1.422740715865135341e-01,9.918536608444147862e-02
1.959999999999999964e+00,1.408584209210450022e-01,9.761818614230181879e-02
1.969999999999999751e+00,1.394568562150509672e-01,9.607418084220387122e-02
1.980000000000000426e+00,1.380692373108927395e-01,9.455304688639365462e-02
1.990000000000000213e+00,1.366954254455238216e-01,9.305448390190916574e-02
2.000000000000000000e+00,1.353352832366127023e-01,9.157819444367089334e-02
2.009999999999999787e+00,1.339886746688049857e-01,9.012388399630437419e-02
2.020000000000000462e+00,1.326554650801216595e-01,8.869126097474185066e-02
2.030000000000000249e+00,1.313355211484930340e-01,8.728003672365210186e-02
2.040000000000000036e+00,1.300287108784259071e-01,8.588992551574281542e-02
2.049999999999999822e+00,1.287349035878042336e-01,8.452064454898239321e-02
2.060000000000000497e+00,1.274539698948206901e-01,8.317191394278328209e-02
2.070000000000000284e+00,1.261857817050387187e-01,8.184345673319005920e-02
2.080000000000000071e+00,1.249302121985824132e-01,8.053499886711140698e-02
2.089999999999999858e+00,1.236871358174548297e-01,7.924626919563818039e-02
2.100000000000000533e+00,1.224564282529818499e-01,7.797699946648400937e-02
2.110000000000000320e+00,1.212379664333816248e-01,7.672692431558725268e-02
2.120000000000000107e+00,1.200316285114567255e-01,7.549578125790872007e-02
2.129999999999999893e+00,1.188372938524096534e-01,7.428331067746243854e-02
2.140000000000000568e+00,1.176548430217791291e-01,7.308925581661171456e-02
2.150000000000000355e+00,1.164841577734969102e-01,7.191336276466489541e-02
2.160000000000000142e+00,1.153251210380625141e-01,7.075538044580084729e-02
2.169999999999999929e+00,1.141776169108364991e-01,6.961506060635751225e-02
2.179999999999999716e+00,1.130415306404498887e-01,6.849215780151172994e-02
2.190000000000000391e+00,1.119167486173288234e-01,6.738642938138014737e-02
2.200000000000000178e+00,1.108031583623338701e-01,6.629763547656955525e-02
2.209999999999999964e+00,1.097006485155114092e-01,6.522553898320285204e-02
2.219999999999999751e+00,1.086091088249580144e-01,6.416990554744854414e-02
2.230000000000000426e+00,1.075284301357949113e-01,6.313050354957816523e-02
2.240000000000000213e+00,1.064585043792528052e-01,6.210710408757728895e-02
2.250000000000000000e+00,1.053992245618643325e-01,6.109948096033268605e-02
2.259999999999999787e+00,1.043504847547650355e-01,6.010741065042056464e-02
2.270000000000000462e+00,1.033121800831001552e-01,5.913067230651696676e-02
2.280000000000000249e+00,1.022842067155374374e-01,5.816904772545298391e-02
2.290000000000000036e+00,1.012664618538833966e-01,5.722232133393444220e-02
2.299999999999999822e+00,1.002588437228037477e-01,5.629028016994807454e-02
2.310000000000000497e+00,9.926125155964560243e-02,5.537271386387234567e-02
2.320000000000000284e+00,9.827358560436150192e-02,5.446941461931301826e-02
2.330000000000000071e+00,9.729574708953275808e-02,5.358017719368043247e-02
2.339999999999999858e+00,9.632763823049303453e-02,5.270479887852774076e-02
2.350000000000000533e+00,9.536916221554957163e-02,5.184307947966610569e-02
2.360000000000000320e+00,9.442022319630230531e-02,5.099482129707420125e-02
2.370000000000000107e+00,9.348072627805846524e-02,5.015982910461668637e-02
2.379999999999999893e+00,9.255057751034329039e-02,4.933791012958882449e-02
2.390000000000000568e+00,9.162968387750479449e-02,4.852887403210066897e-02
2.400000000000000355e+00,9.071795328941247016e-02,4.773253288431614227e-02
2.410000000000000142e+00,8.981529457224762814e-02,4.694870114955975587e-02
2.419999999999999929e+00,8.892161745938634287e-02,4.617719566130569497e-02
2.429999999999999716e+00,8.803683258237259002e-02,4.541783560206105047e-02
2.440000000000000391e+00,8.716085146198125633e-02,4.467044248215606278e-02
2.450000000000000178e+00,8.629358649937049486e-02,4.393484011845359694e-02
2.459999999999999964e+00,8.543495096732123262e-02,4.321085461298840996e-02
2.469999999999999751e+00,8.458485900156473281e-02,4.249831433154863114e-02
2.480000000000000426e+00,8.374322559219592177e-02,4.179704988220909329e-02
2.490000000000000213e+00,8.290996657517266111e-02,4.110689409382757564e-02
2.500000000000000000e+00,8.208499862389879997e-02,4.042768199451279854e-02
2.509999999999999787e+00,8.126823924089170148e-02,3.975925079007516100e-02
2.520000000000000462e+00,8.045960674953239744e-02,3.910143984246797211e-02
2.530000000000000249e+00,7.965902028589801065e-02,3.845409064822920969e-02
2.540000000000000036e+00,7.886639979067494588e-02,3.781704681693084241e-02
2.549999999999999822e+00,7.808166600115316880e-02,3.719015404964538807e-02
2.560000000000000497e+00,7.730474044329971317e-02,3.657326011743634170e-02
2.570000000000000284e+00,7.653554542391148574e-02,3.596621483988069606e-02
2.580000000000000071e+00,7.577400402284548142e-02,3.536887006362988278e-02
2.589999999999999858e+00,7.502004008532697776e-02,3.478107964101712080e-02
2.600000000000000533e+00,7.427357821433383522e-02,3.420269940871675796e-02
2.610000000000000320e+00,7.353454376305706974e-02,3.363358716646273894e-02
2.620000000000000107e+00,7.280286282743558823e-02,3.307360265583131342e-02
2.629999999999999893e+00,7.207846223876610003e-02,3.252260753909474306e-02
2.640000000000000568e+00,7.136126955638602554e-02,3.198046537815089213e-02
2.650000000000000355e+00,7.065121306042956850e-02,3.144704161353434335e-02
2.660000000000000142e+00,6.994822174465535614e-02,3.092220354351348996e-02
2.669999999999999929e+00,6.925222530934599385e-02,3.040582030327931146e-02
2.679999999999999716e+00,6.856315415427793880e-02,2.989776284422965974e-02
2.690000000000000391e+00,6.788093937176141457e-02,2.939790391335373940e-02
2.700000000000000178e+00,6.720551273974975648e-02,2.890611803272106345e-02
2.709999999999999964e+00,6.653680671501685517e-02,2.842228147907830196e-02
2.719999999999999751e+00,6.587475442640297607e-02,2.794627226355850952e-02
2.730000000000000426e+00,6.521928966812749751e-02,2.747797011150569096e-02
2.740000000000000213e+00,6.457034689316847043e-02,2.701725644241864330e-02
2.750000000000000000e+00,6.392786120670757022e-02,2.656401435001643288e-02
2.759999999999999787e+00,6.329176835964073211e-02,2.611812858242953950e-02
2.770000000000000462e+00,6.266200474215312399e-02,2.567948552251876279e-02
2.780000000000000249e+00,6.203850737735829013e-02,2.524797316832514196e-02
2.790000000000000036e+00,6.142121391500012656e-02,2.482348111365271018e-02
2.799999999999999822e+00,6.081006262521797268e-02,2.440590052878734845e-02
2.810000000000000497e+00,6.020499239237351446e-02,2.399512414135328633e-02
2.820000000000000284e+00,5.960594270893933982e-02,2.359104621730982385e-02
2.830000000000000071e+00,5.901285366944784144e-02,2.319356254208967613e-02
2.839999999999999858e+00,5.842566596450082805e-02,2.280257040188147372e-02
2.850000000000000533e+00,5.784432087483843549e-02,2.241796856505750418e-02
2.860000000000000320e+00,5.726876026546733056e-02,2.203965726374879086e-02
2.870000000000000107e+00,5.669892657984690332e-02,2.166753817556830303e-02
2.879999999999999893e+00,5.613476283413372514e-02,2.130151440548442437e-02
2.890000000000000568e+00,5.557621261148303765e-02,2.094149046784527651e-02
2.900000000000000355e+00,5.502322005640720992e-02,2.058737226855552813e-02
2.910000000000000142e+00,5.447572986918985949e-02,2.023906708740604021e-02
2.919999999999999929e+00,5.393368730035601882e-02,1.989648356055807518e-02
2.929999999999999716e+00,5.339703814519710517e-02,1.955953166318229186e-02
2.940000000000000391e+00,5.286572873835033992e-02,1.922812269225347356e-02
2.950000000000000178e+00,5.233970594843238150e-02,1.890216924950174210e-02
2.959999999999999964e+00,5.181891717272583270e-02,1.858158522452043812e-02
2.969999999999999751e+00,5.130331033191913581e-02,1.826628577803161152e-02
2.980000000000000426e+00,5.079283386489848173e-02,1.795618732530916001e-02
2.990000000000000213e+00,5.028743672359186484e-02,1.765120751976020572e-02
3.000000000000000000e+00,4.978706836786394446e-02,1.735126523666450857e-02
3.009999999999999787e+00,4.929167876046217089e-02,1.705628055707267277e-02
3.020000000000000462e+00,4.880121836201294083e-02,1.676617475186275782e-02
3.030000000000000249e+00,4.831563812606776837e-02,1.648087026595567925e-02
3.040000000000000036e+00,4.783488949419836822e-02,1.620029070268895824e-02
3.049999999999999822e+00,4.735892439114092883e-02,1.592436080834920206e-02
3.060000000000000497e+00,4.688769521998846501e-02,1.565300645686280856e-02
3.070000000000000284e+00,4.642115485743125020e-02,1.538615463464495896e-02
3.080000000000000071e+00,4.595925664904420421e-02,1.512373342560623286e-02
3.089999999999999858e+00,4.550195440462156959e-02,1.486567199631707095e-02
3.100000000000000533e+00,4.504920239355778011e-02,1.461190058132927523e-02
3.110000000000000320e+00,4.460095534027451458e-02,1.436235046865446882e-02
3.120000000000000107e+00,4.415716841969286044e-02,1.411695398539867391e-02
3.129999999999999893e+00,4.371779725275094092e-02,1.387564448355294890e-02
3.140000000000000568e+00,4.328279790196587484e-02,1.363835632593923125e-02
3.150000000000000355e+00,4.285212686704016616e-02,1.340502487231101138e-02
3.160000000000000142e+00,4.242574108051138521e-02,1.317558646560792676e-02
3.169999999999999929e+00,4.200359790344555116e-02,1.294997841836402139e-02
3.179999999999999716e+00,4.158565512117318175e-02,1.272813899926867644e-02
3.190000000000000391e+00,4.117187093906771872e-02,1.251000741987957909e-02
3.200000000000000178e+00,4.076220397836621129e-02,1.229552382148711188e-02
3.209999999999999964e+00,4.035661327203114712e-02,1.208462926212904194e-02
3.219999999999999751e+00,3.995505826065391675e-02,1.187726570375513026e-02
3.230000000000000426e+00,3.955749878839871086e-02,1.167337599954047442e-02
3.240000000000000213e+00,3.916389509898706572e-02,1.147290388134698455e-02
3.250000000000000000e+00,3.877420783172200874e-02,1.127579394733179211e-02
3.259999999999999787e+00,3.838839801755207504e-02,1.108199164970205021e-02
3.270000000000000462e+00,3.800642707517429969e-02,1.089144328261488701e-02
3.280000000000000249e+00,3.762825680717619969e-02,1.070409597022182503e-02
3.290000000000000036e+00,3.725384939621580876e-02,1.051989765485634130e-02
3.299999999999999822e+00,3.688316740124001486e-02,1.033879708536399218e-02
3.310000000000000497e+00,3.651617375374038160e-02,1.016074380557378982e-02
3.320000000000000284e+00,3.615283175404641197e-02,9.985688142909992376e-03
3.330000000000000071e+00,3.579310506765529670e-02,9.813581197143058862e-03
3.339999999999999858e+00,3.543695772159864005e-02,9.644374829278996863e-03
3.350000000000000533e+00,3.508435410084500411e-02,9.478021650585796709e-03
3.360000000000000320e+00,3.473525894473854930e-02,9.314475011756065750e-03
3.370000000000000107e+00,3.438963734347270929e-02,9.153688992204533914e-03
3.379999999999999893e+00,3.404745473459934446e-02,8.995618389499629095e-03
3.390000000000000568e+00,3.370867689957238178e-02,8.840218708927772770e-03
3.400000000000000355e+00,3.337326996032606574e-02,8.687446153189459092e-03
3.410000000000000142e+00,3.304120037588693243e-02,8.537257612225774769e-03
3.419999999999999929e+00,3.271243493901981880e-02,8.389610653174497598e-03
3.429999999999999716e+00,3.238694077290705381e-02,8.244463510454424007e-03
3.440000000000000391e+00,3.206468532786075493e-02,8.101775075976863985e-03
3.450000000000000178e+00,3.174563637806793875e-02,7.961504889483233052e-03
3.459999999999999964e+00,3.142976201836771011e-02,7.823613129007337894e-03
3.469999999999999751e+00,3.111703066106087309e-02,7.688060601461535991e-03
3.480000000000000426e+00,3.080741103275106210e-02,7.554808733345340713e-03
3.490000000000000213e+00,3.050087217121748295e-02,7.423819561575493477e-03
3.500000000000000000e+00,3.019738342231850087e-02,7.295055724436129950e-03
3.509999999999999787e+00,2.989691443692632164e-02,7.168480452648126090e-03
3.520000000000000462e+00,2.959943516789198537e-02,7.044057560556257931e-03
3.530000000000000249e+00,2.930491586704074558e-02,6.921751437433152493e-03
3.540000000000000036e+00,2.901332708219705320e-02,6.801527038898675867e-03
3.549999999999999822e+00,2.872463965423943319e-02,6.683349878453826928e-03
3.560000000000000497e+00,2.843882471418449423e-02,6.567186019127779252e-03
3.570000000000000284e+00,2.815585368030009555e-02,6.453002065237052956e-03
3.580000000000000071e+00,2.787569825524701533e-02,6.340765154255465982e-03
3.589999999999999858e+00,2.759833042324928709e-02,6.230442948793930673e-03
3.600000000000000533e+00,2.732372244729254496e-02,6.122003628688765103e-03
3.610000000000000320e+00,2.705184686635040206e-02,6.015415883197480947e-03
3.620000000000000107e+00,2.678267649263817510e-02,5.910648903300743350e-03
3.629999999999999893e+00,2.651618440889418060e-02,5.807672374109547862e-03
3.640000000000000568e+00,2.625234396568794717e-02,5.706456467376322048e-03
3.650000000000000355e+00,2.599112877875533328e-02,5.606971834108903131e-03
3.660000000000000142e+00,2.573251272635994000e-02,5.509189597286140092e-03
3.669999999999999929e+00,2.547646994668101642e-02,5.413081344674136597e-03
3.679999999999999716e+00,2.522297483522722289e-02,5.318619121741907478e-03
3.690000000000000391e+00,2.497200204227614448e-02,5.225775424675340244e-03
3.700000000000000178e+00,2.472352647033938811e-02,5.134523193488407800e-03
3.709999999999999964e+00,2.447752327165267014e-02,5.044835805230389429e-03
3.719999999999999751e+00,2.423396784569112339e-02,4.956687067288165910e-03
3.730000000000000426e+00,2.399283583670916431e-02,4.870051210782351883e-03
3.740000000000000213e+00,2.375410313130499676e-02,4.784902884056274099e-03
3.750000000000000000e+00,2.351774585600910697e-02,4.701217146256585558e-03
3.759999999999999787e+00,2.328374037489700996e-02,4.618969461004589216e-03
3.770000000000000462e+00,2.305206328722556042e-02,4.538135690157076886e-03
3.780000000000000249e+00,2.282269142509297036e-02,4.458692087655704954e-03
3.790000000000000036e+00,2.259560185112186384e-02,4.380615293463739450e-03
3.799999999999999822e+00,2.237077185616560132e-02,4.303882327589252793e-03
3.810000000000000497e+00,2.214817895703730458e-02,4.228470584193630769e-03
3.820000000000000284e+00,2.192780089426160997e-02,4.154357825784406148e-03
3.830000000000000071e+00,2.170961562984857068e-02,4.081522177491327813e-03
3.839999999999999858e+00,2.149360134508992298e-02,4.009942121424732962e-03
3.850000000000000533e+00,2.127973643837715798e-02,3.939596491115130404e-03
3.860000000000000320e+00,2.106799952304142312e-02,3.870464466033058607e-03
3.870000000000000107e+00,2.085836942521471921e-02,3.802525566188118700e-03
3.879999999999999893e+00,2.065082518171256626e-02,3.735759646806327636e-03
3.890000000000000568e+00,2.044534603793764574e-02,3.670146893084690835e-03
3.900000000000000355e+00,2.024191144580438084e-02,3.605667815022120873e-03
3.910000000000000142e+00,2.004050106168401429e-02,3.542303242325618457e-03
3.919999999999999929e+00,1.984109474437028772e-02,3.480034319390892111e-03
3.930000000000000604e+00,1.964367255306528198e-02,3.418842500356366210e-03
3.940000000000000391e+00,1.944821474538538375e-02,3.358709544229714333e-03
3.950000000000000178e+00,1.925470177538692040e-02,3.299617510085885337e-03
3.959999999999999964e+00,1.906311429161163667e-02,3.241548752335826362e-03
3.969999999999999751e+00,1.887343313515149265e-02,3.184485916064887061e-03
3.980000000000000426e+00,1.868563933773276231e-02,3.128411932440042058e-03
3.990000000000000213e+00,1.849971411981924177e-02,3.073310014185053844e-03
4.000000000000000000e+00,1.831563888873417867e-02,3.019163651122606842e-03


==> figures/data/profiles_pf2.csv <==
xl,phi
-3.999999999999997780e+00,1.838942022533970877e-02
-3.799999999999997602e+00,2.244405984498503565e-02
-3.599999999999997424e+00,2.739648599080056479e-02
-3.399999999999997247e+00,3.344546313326707959e-02
-3.199999999999997069e+00,4.083377237103273660e-02
-2.999999999999996891e+00,4.985792004453157289e-02
-2.799999999999996714e+00,6.088001756738875558e-02
-2.599999999999996536e+00,7.434242992438350184e-02
-2.399999999999996358e+00,9.078546021777682273e-02
-2.199999999999996181e+00,1.108690569855148439e-01
-1.999999999999996225e+00,1.353992835422785923e-01
-1.799999999999996048e+00,1.653606356458212634e-01
-1.599999999999995870e+00,2.019555515090664111e-01
-1.399999999999995692e+00,2.466526840106559038e-01
-1.199999999999995515e+00,3.012458670634615698e-01
-9.999999999999953371e-01,3.679261119380929923e-01
-7.999999999999951594e-01,4.493695429488646642e-01
-5.999999999999949818e-01,5.488448382657434843e-01
-3.999999999999948042e-01,6.703443221587686018e-01
-2.000000000000001776e-01,8.187441336604339703e-01
0.000000000000000000e+00,9.999999999998999689e-01
2.000000000000001776e-01,8.187442540217911846e-01
4.000000000000003553e-01,6.703446765279958974e-01
6.000000000000005329e-01,5.488453943570290594e-01
8.000000000000007105e-01,4.493701599945166825e-01
1.000000000000000888e+00,3.679266973026780185e-01
1.200000000000001066e+00,3.012464320492803660e-01
1.400000000000001243e+00,2.466532493465165565e-01
1.600000000000001421e+00,2.019561506202228462e-01
1.800000000000001599e+00,1.653612797360058950e-01
2.000000000000001776e+00,1.353999500774752673e-01
2.200000000000001954e+00,1.108697089861212792e-01
2.400000000000002132e+00,9.078606636226074778e-02
2.600000000000002309e+00,7.434294695610541015e-02
2.800000000000002487e+00,6.088039296514576038e-02
3.000000000000002665e+00,4.985810170362720700e-02
3.200000000000002842e+00,4.083371700595892634e-02
3.400000000000003020e+00,3.344513119848237931e-02
3.600000000000003197e+00,2.739586909560355957e-02
3.800000000000003375e+00,2.244316053041027492e-02
4.000000000000003553e+00,1.838823890738615352e-02


==> figures/data/profiles_pf4.csv <==
xl,phi
-3.999999999999997780e+00,3.119125735154980230e-03
-3.799999999999997602e+00,4.403631856850181818e-03
-3.599999999999997424e+00,6.221462054580897613e-03
-3.399999999999997247e+00,8.786548760453625345e-03
-3.199999999999997069e+00,1.239423588334632141e-02
-2.999999999999996891e+00,1.744950833551072930e-02
-2.799999999999996714e+00,2.450341576371934185e-02
-2.599999999999996536e+00,3.429908910922972731e-02
-2.399999999999996358e+00,4.782747458583798406e-02
-2.199999999999996181e+00,6.639069967486840862e-02
-1.999999999999996225e+00,9.166856729459647857e-02
-1.799999999999996048e+00,1.257759733152239157e-01
-1.599999999999995870e+00,1.712835057118718973e-01
-1.399999999999995692e+00,2.311545633262156452e-01
-1.199999999999995515e+00,3.085098317651348010e-01
-9.999999999999953371e-01,4.060648758951430626e-01
-7.999999999999951594e-01,5.249780324197738102e-01
-5.999999999999949818e-01,6.626606253730026319e-01
-3.999999999999948042e-01,8.088110270434381022e-01
-2.000000000000001776e-01,9.384541572410441956e-01
0.000000000000000000e+00,1.000000000000000000e+00
2.000000000000001776e-01,9.384541819140996832e-01
4.000000000000003553e-01,8.088111372331450166e-01
6.000000000000005329e-01,6.626607863094519102e-01
8.000000000000007105e-01,5.249781412966014749e-01
1.000000000000000888e+00,4.060647330324548832e-01
1.200000000000001066e+00,3.085093969537729408e-01
1.400000000000001243e+00,2.311543609949450184e-01
1.600000000000001421e+00,1.712832530827579636e-01
1.800000000000001599e+00,1.257754961835327312e-01
2.000000000000001776e+00,9.166790855287564044e-02
2.200000000000001954e+00,6.638993244326132914e-02
2.400000000000002132e+00,4.782660968546637720e-02
2.600000000000002309e+00,3.429810248180811122e-02
2.800000000000002487e+00,2.450228306368597980e-02
3.000000000000002665e+00,1.744824305290317706e-02
3.200000000000002842e+00,1.239298824847261116e-02
3.400000000000003020e+00,8.785234512638340904e-03
3.600000000000003197e+00,6.219979341280218975e-03
3.800000000000003375e+00,4.401978900851070790e-03
4.000000000000003553e+00,3.117343602245580079e-03


==> figures/data/sens_dem2.csv <==
delta_mm,F
2.499999999999999781e-05,2.123525512664294457e+00
4.999999999999999562e-05,3.966536796433381529e+00
7.499999999999999343e-05,5.881302898341925101e+00
9.999999999999999124e-05,7.690389103341241928e+00
1.249999999999999755e-04,9.057287215543963654e+00
1.499999999999999869e-04,1.101329102086980072e+01
1.749999999999999982e-04,1.267495632603604605e+01
1.999999999999999825e-04,1.494449263479876322e+01
2.249999999999999938e-04,1.644635935090507672e+01
2.499999999999999510e-04,1.831970024693053034e+01
2.749999999999999624e-04,1.972939380916568908e+01
2.999999999999999737e-04,2.161953831579117136e+01
3.249999999999999851e-04,2.361318349264621119e+01
3.499999999999999964e-04,2.538757976026462870e+01
3.749999999999999536e-04,2.720986728522916565e+01
3.999999999999999650e-04,2.906343118621884258e+01
4.249999999999999763e-04,3.023884338429600760e+01
4.499999999999999877e-04,3.235181873589429102e+01
4.749999999999999990e-04,3.444445594461006976e+01
4.999999999999999020e-04,3.583460157020977732e+01
5.249999999999999676e-04,3.770374096028947264e+01
5.499999999999999247e-04,3.968143588623673423e+01
5.749999999999999903e-04,4.143109043463122276e+01
5.999999999999999474e-04,4.261758905093889638e+01
6.250000000000000130e-04,4.479959214545672808e+01
6.499999999999999702e-04,4.632820357974227221e+01
6.749999999999999273e-04,4.797767571770837236e+01
6.999999999999999929e-04,4.974179550213775514e+01
7.249999999999999500e-04,5.175632289929201590e+01
7.499999999999999072e-04,5.309848525785771045e+01
7.749999999999999728e-04,5.529311780781110741e+01
7.999999999999999299e-04,5.594316799259981821e+01
8.249999999999998871e-04,5.789406984335592909e+01
8.499999999999999526e-04,5.961912007578018091e+01
8.750000000000000182e-04,6.095595787051994563e+01
8.999999999999999754e-04,6.291480762079891065e+01
9.249999999999998241e-04,6.436303859994498566e+01
9.499999999999999981e-04,6.628128671283376150e+01
9.749999999999999552e-04,6.642256409119949012e+01
9.999999999999998040e-04,6.155657933058880360e+01
1.024999999999999870e-03,5.605276922787419380e+01
1.049999999999999935e-03,5.296716147534711183e+01
1.075000000000000001e-03,5.123528435589847874e+01
1.099999999999999849e-03,4.960294322554373281e+01
1.124999999999999698e-03,4.882471478570575130e+01
1.149999999999999981e-03,4.767337675838214039e+01
1.175000000000000046e-03,4.595749618580652651e+01
1.199999999999999895e-03,4.507201354625735235e+01
1.224999999999999960e-03,4.533945015844088289e+01
1.250000000000000026e-03,4.455851180639462683e+01
1.274999999999999875e-03,4.444670084159409384e+01
1.299999999999999940e-03,4.365031128509836833e+01
1.324999999999999789e-03,4.386988866180817581e+01
1.349999999999999855e-03,4.388727609958905873e+01
1.374999999999999920e-03,4.313494494820815106e+01
1.399999999999999986e-03,4.357733126836886584e+01
1.424999999999999835e-03,4.329464054590634703e+01
1.449999999999999900e-03,4.339575094766929908e+01
1.474999999999999966e-03,4.358605879236925773e+01
1.499999999999999814e-03,4.411029734603276609e+01
1.524999999999999663e-03,4.425260246612563009e+01
1.549999999999999946e-03,4.426832900132697546e+01
1.575000000000000011e-03,4.415956809067200339e+01
1.599999999999999860e-03,4.413181834013576577e+01
1.624999999999999709e-03,4.461709034083663994e+01
1.649999999999999774e-03,4.481252898018144037e+01
1.675000000000000057e-03,4.557458400873895243e+01
1.699999999999999905e-03,4.550195218109936945e+01
1.724999999999999971e-03,4.529637818912931380e+01
1.750000000000000036e-03,4.577243076415265222e+01
1.774999999999999885e-03,4.593723928554760505e+01
1.799999999999999951e-03,4.639289672233253015e+01
1.824999999999999799e-03,4.669691318561164195e+01
1.849999999999999648e-03,4.743379114983267897e+01
1.874999999999999931e-03,4.693585710204056483e+01
1.899999999999999996e-03,4.793847525258487252e+01
1.924999999999999845e-03,4.828524742951920246e+01
1.949999999999999910e-03,4.802118984410386560e+01
1.974999999999999759e-03,4.916076126213532405e+01
1.999999999999999608e-03,4.965111951351630637e+01
2.024999999999999890e-03,4.927348301969310285e+01
2.049999999999999739e-03,5.033932802405644935e+01
2.074999999999999588e-03,4.976514132432746607e+01
2.099999999999999870e-03,5.015571910969121205e+01
2.124999999999999719e-03,5.112016082796780125e+01
2.150000000000000001e-03,5.081542210507129909e+01
2.174999999999999850e-03,5.108507558815310290e+01
2.199999999999999699e-03,4.950408135886236494e+01
2.224999999999999548e-03,1.641931768294144556e+00
2.249999999999999396e-03,1.473697258311568392e+00
2.275000000000000112e-03,1.159517740681949904e+00
2.299999999999999961e-03,1.127950973139829838e+00
2.324999999999999810e-03,1.047223406543417390e+00
2.350000000000000092e-03,1.092976165737509886e+00
2.374999999999999941e-03,1.379546413325157372e+00
2.399999999999999790e-03,1.073968594806591570e+00
2.425000000000000072e-03,1.074313850490801858e+00
2.449999999999999921e-03,8.571831179843374393e-01
2.475000000000000203e-03,1.118740539109026599e+00
2.500000000000000052e-03,1.236277308107414541e+00
2.524999999999999901e-03,9.656860249728889123e-01
2.549999999999999750e-03,1.005230851770104961e+00
2.574999999999999598e-03,9.341882138837822591e-01
2.599999999999999881e-03,5.383962593456232959e-01
2.624999999999999729e-03,9.429342560150538732e-01
2.649999999999999578e-03,9.110140041667897925e-01
2.674999999999999861e-03,1.218244920461496683e+00
2.699999999999999709e-03,1.056713900237945758e+00
2.724999999999999558e-03,1.161128729080710409e+00
2.749999999999999840e-03,1.228149998322786374e+00
2.775000000000000123e-03,1.161039431737128425e+00
2.799999999999999972e-03,9.302895590248831947e-01
2.824999999999999820e-03,1.075922254855970595e+00
2.849999999999999669e-03,1.030275543590533971e+00
2.874999999999999951e-03,8.636027080996074856e-01
2.899999999999999800e-03,9.418979506273847946e-01
2.925000000000000083e-03,9.630365804296288079e-01
2.949999999999999931e-03,8.839330306798108827e-01
2.974999999999999780e-03,1.192461004908692557e+00
2.999999999999999629e-03,9.561594531143408071e-01
3.024999999999999478e-03,6.512096994249322313e-01
3.049999999999999326e-03,9.289978801023986987e-01
3.074999999999999609e-03,6.634780637090554878e-01
3.099999999999999891e-03,1.109805313823809092e+00
3.124999999999999740e-03,1.106983673391771950e+00
3.150000000000000022e-03,1.302145740966256016e+00


==> figures/data/sens_dem4.csv <==
delta_mm,F
2.499999999999999781e-05,1.982409014318391671e+00
4.999999999999999562e-05,3.640706085662862801e+00
7.499999999999999343e-05,5.448817780156336887e+00
9.999999999999999124e-05,7.371324921570209909e+00
1.249999999999999755e-04,8.985731477157413494e+00
1.499999999999999869e-04,1.075636843979813762e+01
1.749999999999999982e-04,1.250558070604418148e+01
1.999999999999999825e-04,1.429299964841383641e+01
2.249999999999999938e-04,1.627848215036169677e+01
2.499999999999999510e-04,1.785993533098445596e+01
2.749999999999999624e-04,1.987031001017485821e+01
2.999999999999999737e-04,2.157970785065979413e+01
3.249999999999999851e-04,2.318161855547354122e+01
3.499999999999999964e-04,2.515102508788348246e+01
3.749999999999999536e-04,2.676054545019686159e+01
3.999999999999999650e-04,2.892484688792482217e+01
4.249999999999999763e-04,3.019084489514898095e+01
4.499999999999999877e-04,3.215784711790804096e+01
4.749999999999999990e-04,3.392014638922607617e+01
4.999999999999999020e-04,3.541203534593866209e+01
5.249999999999999676e-04,3.751934672221797484e+01
5.499999999999999247e-04,3.928729312922592243e+01
5.749999999999999903e-04,4.081755409679063007e+01
5.999999999999999474e-04,4.221733235835818476e+01
6.250000000000000130e-04,4.436471305789158492e+01
6.499999999999999702e-04,4.612542644226201816e+01
6.749999999999999273e-04,4.767025424502918440e+01
6.999999999999999929e-04,4.918700947311786820e+01
7.249999999999999500e-04,5.104458227480229482e+01
7.499999999999999072e-04,5.253931934095784584e+01
7.749999999999999728e-04,5.417386784879111872e+01
7.999999999999999299e-04,5.584364652350605951e+01
8.249999999999998871e-04,5.751015487220411160e+01
8.499999999999999526e-04,5.917654941737547603e+01
8.750000000000000182e-04,6.090145572420683351e+01
8.999999999999999754e-04,6.234853564639297474e+01
9.249999999999998241e-04,6.295880991178945152e+01
9.499999999999999981e-04,6.022422012381056078e+01
9.749999999999999552e-04,5.566993568156566852e+01
9.999999999999998040e-04,5.231423035114156050e+01
1.024999999999999870e-03,4.950464961722254742e+01
1.049999999999999935e-03,4.718903194517393018e+01
1.075000000000000001e-03,4.567165811975944933e+01
1.099999999999999849e-03,4.406050810667716178e+01
1.124999999999999698e-03,4.388410210123709732e+01
1.149999999999999981e-03,4.314905021797714113e+01
1.175000000000000046e-03,4.257332733418572701e+01
1.199999999999999895e-03,4.222442409446026090e+01
1.224999999999999960e-03,4.173898635448866656e+01
1.250000000000000026e-03,4.151944329187183769e+01
1.274999999999999875e-03,4.101152842680159694e+01
1.299999999999999940e-03,4.124633087390138542e+01
1.324999999999999789e-03,4.117100271729946570e+01
1.349999999999999855e-03,4.134847089722740776e+01
1.374999999999999920e-03,4.117766060978723885e+01
1.399999999999999986e-03,4.108390129764617882e+01
1.424999999999999835e-03,4.115489306433715910e+01
1.449999999999999900e-03,4.156958079248025939e+01
1.474999999999999966e-03,4.197531966312239149e+01
1.499999999999999814e-03,4.185787484206050379e+01
1.524999999999999663e-03,4.204273131616985637e+01
1.549999999999999946e-03,4.212627283424075131e+01
1.575000000000000011e-03,4.241645671997267186e+01
1.599999999999999860e-03,4.198481716421263599e+01
1.624999999999999709e-03,4.275583739786611659e+01
1.649999999999999774e-03,4.291087689996584942e+01
1.675000000000000057e-03,4.312616354238466698e+01
1.699999999999999905e-03,4.423297487925330529e+01
1.724999999999999971e-03,4.473168143173887756e+01
1.750000000000000036e-03,4.392002468091209266e+01
1.774999999999999885e-03,4.504623139960966682e+01
1.799999999999999951e-03,4.577218335008971906e+01
1.824999999999999799e-03,4.605113198035091671e+01
1.849999999999999648e-03,4.637998319330397123e+01
1.874999999999999931e-03,4.664947858894032606e+01
1.899999999999999996e-03,4.663478613186227051e+01
1.924999999999999845e-03,4.700760563308873685e+01
1.949999999999999910e-03,4.721179805627595272e+01
1.974999999999999759e-03,4.790082430358831544e+01
1.999999999999999608e-03,4.833394004110508035e+01
2.024999999999999890e-03,4.876756419677050047e+01
2.049999999999999739e-03,4.993310096237652118e+01
2.074999999999999588e-03,4.906608009446794227e+01
2.099999999999999870e-03,4.906234487806393219e+01
2.124999999999999719e-03,4.874556778033990412e+01
2.150000000000000001e-03,1.471511666649659489e+00
2.174999999999999850e-03,1.396672816686862495e+00
2.199999999999999699e-03,9.039799074316611227e-01
2.224999999999999548e-03,6.863451533343105648e-01
2.249999999999999396e-03,7.423276511307995706e-01
2.275000000000000112e-03,1.218121581603644143e+00
2.299999999999999961e-03,6.771540951993331170e-01
2.324999999999999810e-03,7.086547668112499476e-01
2.350000000000000092e-03,1.251714513361918080e+00
2.374999999999999941e-03,8.018639971270040689e-01
2.399999999999999790e-03,7.360343159771315369e-01
2.425000000000000072e-03,9.101140534040044194e-01
2.449999999999999921e-03,8.587326293838267732e-01
2.475000000000000203e-03,1.491235955887874498e+00
2.500000000000000052e-03,2.962292395148095059e-01
2.524999999999999901e-03,9.569959775842866723e-01
2.549999999999999750e-03,8.500154649260234230e-01
2.574999999999999598e-03,8.265829161930178248e-01
2.599999999999999881e-03,9.597136628420304127e-01
2.624999999999999729e-03,1.128081064801802036e+00
2.649999999999999578e-03,9.678097456932749365e-01
2.674999999999999861e-03,5.623507741041159358e-01
2.699999999999999709e-03,8.315532781993699718e-01
2.724999999999999558e-03,1.170525131001221908e+00
2.749999999999999840e-03,1.009604814708668030e+00
2.775000000000000123e-03,4.770874430423122092e-01
2.799999999999999972e-03,1.070716499916237074e+00
2.824999999999999820e-03,7.744683713784734636e-01
2.849999999999999669e-03,8.732956726857985519e-01
2.874999999999999951e-03,7.889399486719491650e-01
2.899999999999999800e-03,6.278381050919579209e-01
2.925000000000000083e-03,8.500664012934086022e-01
2.949999999999999931e-03,7.023179809601187706e-01
2.974999999999999780e-03,1.219328320460764115e+00
2.999999999999999629e-03,6.964499033169396780e-01
3.024999999999999478e-03,8.998985922097895163e-01
3.049999999999999326e-03,8.831983855516452042e-01
3.074999999999999609e-03,1.573483175101285880e+00
3.099999999999999891e-03,1.203470599364352189e+00
3.124999999999999740e-03,6.715202527020789347e-01
3.150000000000000022e-03,6.943289428682593023e-01


==> figures/data/sens_fem.csv <==
delta_mm,F
5.000000000000000409e-06,3.570281477988722085e-01
1.000000000000000082e-05,7.140550105642750056e-01
1.500000000000000207e-05,1.071078376845945979e+00
2.000000000000000164e-05,1.428096401136813132e+00
2.500000000000000120e-05,1.785107136652467341e+00
3.000000000000000415e-05,2.142108640288758359e+00
3.500000000000000371e-05,2.499098968680584676e+00
4.000000000000000327e-05,2.856076178133576171e+00
4.500000000000000283e-05,3.213038324549668978e+00
5.000000000000000240e-05,3.569983463338375351e+00
5.500000000000000196e-05,3.926909649383572010e+00
6.000000000000000830e-05,4.283814936924234651e+00
6.500000000000000786e-05,4.640697379505187570e+00
7.000000000000000742e-05,4.997555029896111556e+00
7.500000000000000698e-05,5.354385940026493707e+00
8.000000000000000654e-05,5.711188160902331390e+00
8.500000000000000611e-05,6.067959742520281807e+00
9.000000000000000567e-05,6.424698733795914052e+00
9.500000000000000523e-05,6.781403182528646489e+00
1.000000000000000048e-04,7.138071135246757848e+00
1.050000000000000044e-04,7.494700637186769043e+00
1.100000000000000039e-04,7.851289732211416350e+00
1.150000000000000035e-04,8.207836462704960923e+00
1.200000000000000166e-04,8.564338869499682261e+00
1.250000000000000026e-04,8.920794991786602068e+00
1.300000000000000157e-04,9.277202867100697858e+00
1.350000000000000017e-04,9.633560531121997172e+00
1.400000000000000148e-04,9.989866017680656185e+00
1.450000000000000009e-04,1.034611735864842608e+01
1.500000000000000140e-04,1.070231258383409489e+01
1.550000000000000000e-04,1.105844972089908929e+01
1.600000000000000131e-04,1.141452679531029446e+01
1.650000000000000262e-04,1.177054183020010925e+01
1.700000000000000122e-04,1.212649284626737156e+01
1.750000000000000253e-04,1.248237786175433861e+01
1.800000000000000113e-04,1.283819489225065702e+01
1.850000000000000245e-04,1.319394195071160070e+01
1.900000000000000105e-04,1.354961704727587701e+01
1.950000000000000236e-04,1.390521818917416397e+01
2.000000000000000096e-04,1.426074338068556457e+01
2.050000000000000227e-04,1.461619062294500537e+01
2.100000000000000087e-04,1.497155791392500390e+01
2.150000000000000218e-04,1.532684324826542976e+01
2.200000000000000078e-04,1.568204461725502696e+01
2.250000000000000209e-04,1.603716000852833190e+01
2.300000000000000070e-04,1.639218740619888592e+01
2.350000000000000201e-04,1.674712479058272763e+01
2.400000000000000332e-04,1.710197013808587485e+01
2.450000000000000463e-04,1.745672142117946635e+01
2.500000000000000052e-04,1.781137660816840196e+01
2.550000000000000183e-04,1.816593366311391122e+01
2.600000000000000314e-04,1.852039054573204524e+01
2.650000000000000445e-04,1.887474521120888227e+01
2.700000000000000035e-04,1.922899561012602732e+01
2.750000000000000166e-04,1.958313968817068229e+01
2.800000000000000297e-04,1.993717538625237040e+01
2.850000000000000428e-04,2.029110064014834336e+01
2.900000000000000017e-04,2.064491338035927726e+01
2.950000000000000148e-04,2.099861153216934895e+01
3.000000000000000279e-04,2.135219301517732760e+01
3.050000000000000410e-04,2.170565574336525216e+01
3.099999999999999999e-04,2.205899762491584326e+01
3.150000000000000131e-04,2.241221656188226063e+01
3.200000000000000262e-04,2.276531045022865030e+01
3.250000000000000393e-04,2.311827717949805816e+01
3.300000000000000524e-04,2.347111463269102671e+01
3.350000000000000113e-04,2.382382068602984759e+01
3.400000000000000244e-04,2.417639320887048981e+01
3.450000000000000375e-04,2.452883006339570215e+01
3.500000000000000507e-04,2.488112910444229442e+01
3.550000000000000096e-04,2.523328817933336765e+01
3.600000000000000227e-04,2.558530512763381282e+01
3.650000000000000358e-04,2.593717778080910108e+01
3.700000000000000489e-04,2.628890396228412740e+01
3.750000000000000078e-04,2.664048148687252038e+01
3.800000000000000209e-04,2.699190816075463317e+01
3.850000000000000340e-04,2.734318178117349873e+01
3.900000000000000471e-04,2.769430013617657238e+01
3.950000000000000061e-04,2.804526100422583568e+01
4.000000000000000192e-04,2.839606215411921397e+01
4.050000000000000323e-04,2.874670134462140680e+01
4.100000000000000454e-04,2.909717632407203780e+01
4.150000000000000585e-04,2.944748483025886543e+01
4.200000000000000174e-04,2.979762458996289354e+01
4.250000000000000305e-04,3.014759331867394110e+01
4.300000000000000436e-04,3.049738872027197800e+01
4.350000000000000568e-04,3.084700848667860384e+01
4.400000000000000157e-04,3.119645029747712428e+01
4.450000000000000288e-04,3.154571181949138747e+01
4.500000000000000419e-04,3.189479070648838288e+01
4.550000000000000550e-04,3.224368459880872706e+01
4.600000000000000139e-04,3.259239112264231153e+01
4.650000000000000270e-04,3.294090789005011288e+01
4.700000000000000401e-04,3.328923249821694696e+01
4.750000000000000533e-04,3.363736252901412627e+01
4.800000000000000664e-04,3.398529554860783719e+01
4.850000000000000253e-04,3.433302910689143062e+01
4.900000000000000926e-04,3.468056073696223507e+01
4.949999999999999973e-04,3.502788795465058058e+01
5.000000000000000104e-04,3.537500825789135206e+01
5.050000000000000235e-04,3.572191912606444220e+01
5.100000000000000366e-04,3.606861801938944012e+01
5.150000000000000498e-04,3.641510237855386123e+01
5.200000000000000629e-04,3.676136962360916982e+01
5.250000000000000760e-04,3.710741715365840321e+01
5.300000000000000891e-04,3.745324234584938949e+01
5.349999999999999938e-04,3.779884255489479017e+01
5.400000000000000069e-04,3.814421511190562342e+01
5.450000000000000200e-04,3.848935732390232545e+01
5.500000000000000331e-04,3.883426647288661115e+01
5.550000000000000462e-04,3.917893981472299458e+01
5.600000000000000594e-04,3.952337457840476986e+01
5.650000000000000725e-04,3.986756796502903910e+01
5.700000000000000856e-04,4.021151714681847977e+01
5.750000000000000987e-04,4.055521926578829550e+01
5.800000000000000034e-04,4.089472154639798873e+01
5.850000000000000165e-04,4.124146186043708440e+01
5.900000000000000296e-04,4.158067605026653268e+01
5.950000000000000427e-04,4.192705136542694078e+01
6.000000000000000559e-04,4.226560233270473077e+01
6.050000000000000690e-04,4.261159128846010447e+01
6.100000000000000821e-04,4.294946214205661761e+01
6.150000000000000952e-04,4.329090178346854145e+01
6.199999999999999999e-04,4.363213790813792770e+01
6.250000000000000130e-04,4.397309835383087773e+01
6.300000000000000261e-04,4.431377588332487960e+01
6.350000000000000392e-04,4.465416684783866685e+01
6.400000000000000524e-04,4.499426776757016455e+01
6.450000000000000655e-04,4.533407512086287738e+01
6.500000000000000786e-04,4.567358532655927661e+01
6.550000000000000917e-04,4.601279473932774522e+01
6.600000000000001048e-04,4.635169964789479025e+01
6.650000000000000095e-04,4.669029627058451126e+01
6.700000000000000226e-04,4.702858075203283761e+01
6.750000000000000357e-04,4.736654915877007710e+01
6.800000000000000488e-04,4.770419747561820145e+01
6.850000000000000620e-04,4.804152160206700728e+01
6.900000000000000751e-04,4.837851734621080624e+01
6.950000000000000882e-04,4.871518041996888826e+01
7.000000000000001013e-04,4.905150643488222784e+01
7.050000000000000060e-04,4.938749089376238999e+01
7.100000000000000191e-04,4.972312918684247052e+01
7.150000000000000322e-04,5.005841658352366608e+01
7.200000000000000453e-04,5.039334822312807205e+01
7.250000000000000585e-04,5.072791911055870173e+01
7.300000000000000716e-04,5.106212410511210464e+01
7.350000000000000847e-04,5.139595791286427584e+01
7.400000000000000978e-04,5.172941507332539857e+01
7.450000000000001109e-04,5.206248995188369832e+01
7.500000000000000156e-04,5.239517672140895144e+01
7.550000000000000287e-04,5.272746935356157394e+01
7.600000000000000418e-04,5.305936160416084135e+01
7.650000000000000550e-04,5.339084699514715737e+01
7.700000000000000681e-04,5.372191879474458887e+01
7.750000000000000812e-04,5.405256999864970169e+01
7.800000000000000943e-04,5.438279330917286813e+01
7.850000000000001074e-04,5.471258111229031584e+01
7.900000000000000121e-04,5.504192544326586756e+01
7.950000000000000252e-04,5.537081795803351270e+01
8.000000000000000383e-04,5.569924990288089361e+01
8.050000000000000515e-04,5.602721208005095832e+01
8.100000000000000646e-04,5.635469479165851681e+01
8.150000000000000777e-04,5.668168778377471284e+01
8.200000000000000908e-04,5.700818018417958655e+01
8.250000000000001039e-04,5.733416044639724873e+01
8.300000000000001170e-04,5.765961607234292785e+01
8.350000000000000217e-04,5.798453379688067599e+01
8.400000000000000348e-04,5.830889957560535208e+01
8.450000000000000479e-04,5.863269837047461408e+01
8.500000000000000611e-04,5.895591399109015640e+01
8.550000000000000742e-04,5.927852887644402813e+01
8.600000000000000873e-04,5.960052397556971471e+01
8.650000000000001004e-04,5.992187842501519413e+01
8.700000000000001135e-04,6.024256934356328941e+01
8.750000000000000182e-04,6.056257141304634217e+01
8.800000000000000313e-04,6.088185667091587305e+01
8.850000000000000444e-04,6.120039379378022204e+01
8.900000000000000576e-04,6.151814747792196414e+01
8.950000000000000707e-04,6.183507783024051463e+01
9.000000000000000838e-04,6.215113975183304262e+01
9.050000000000000969e-04,6.246627995403248690e+01
9.100000000000001100e-04,6.278043613641306564e+01
9.150000000000001231e-04,6.309353242342790224e+01
9.200000000000000278e-04,6.340547846522014197e+01
9.250000000000000409e-04,6.371616919439345850e+01
9.300000000000000541e-04,6.402548178272282087e+01
9.350000000000000672e-04,6.433326764299546596e+01
9.400000000000000803e-04,6.463934724960716949e+01
9.450000000000000934e-04,6.494349885391902433e+01
9.500000000000001065e-04,6.524542987086311996e+01
9.550000000000001196e-04,6.554476413862175832e+01
9.600000000000001327e-04,6.582674911847524868e+01
9.650000000000000374e-04,6.610773552331835390e+01
9.700000000000000505e-04,6.635102650820539338e+01
9.750000000000000637e-04,6.142378129229643946e+01
9.800000000000001852e-04,5.723992153886906920e+01
9.849999999999999815e-04,5.476087047223558102e+01
9.899999999999999946e-04,5.378306268037569282e+01
9.950000000000000077e-04,5.349680488821249469e+01
1.000000000000000021e-03,5.295671215699160683e+01
1.005000000000000034e-03,5.263190381151413533e+01
1.010000000000000047e-03,5.221438248023278561e+01
1.015000000000000060e-03,5.171157344927301835e+01
1.020000000000000073e-03,5.141642768924358364e+01
1.025000000000000086e-03,5.105272233879520627e+01
1.030000000000000100e-03,5.078625079993469171e+01
1.035000000000000113e-03,5.037714645417072035e+01
1.040000000000000126e-03,4.991789963078899461e+01
1.045000000000000139e-03,4.972171362967517894e+01
1.050000000000000152e-03,4.931303830625655849e+01
1.055000000000000165e-03,4.909659200999153228e+01
1.060000000000000178e-03,4.894218847234971292e+01
1.065000000000000191e-03,4.874163565688470356e+01
1.069999999999999988e-03,4.841916758824608280e+01
1.075000000000000001e-03,4.819902537099109452e+01
1.080000000000000014e-03,4.789269537329580828e+01
1.085000000000000027e-03,4.764918978327098387e+01
1.090000000000000040e-03,4.757013180642858430e+01
1.095000000000000053e-03,4.736267308600720582e+01
1.100000000000000066e-03,4.706774492167630797e+01
1.105000000000000079e-03,4.682562606763133317e+01
1.110000000000000092e-03,4.679856294545670181e+01
1.115000000000000106e-03,4.655358097292768349e+01
1.120000000000000119e-03,4.637366302452332434e+01
1.125000000000000132e-03,4.628917101683700963e+01
1.130000000000000145e-03,4.599568949817309260e+01
1.135000000000000158e-03,4.601911939565096787e+01
1.140000000000000171e-03,4.574592440783574432e+01
1.145000000000000184e-03,4.556003914197243176e+01
1.150000000000000197e-03,4.549816382753786570e+01
1.154999999999999994e-03,4.528814974929024118e+01
1.160000000000000007e-03,4.524510390236770263e+01
1.165000000000000020e-03,4.505311876527480308e+01
1.170000000000000033e-03,4.500568761733988765e+01
1.175000000000000046e-03,4.481755299250738744e+01
1.180000000000000059e-03,4.478522128810165981e+01
1.185000000000000072e-03,4.474296819276107584e+01
1.190000000000000085e-03,4.454587817898870838e+01
1.195000000000000099e-03,4.453877459214589152e+01
1.200000000000000112e-03,4.431507419409584969e+01
1.205000000000000125e-03,4.430319573161976621e+01
1.210000000000000138e-03,4.418679683513668977e+01
1.215000000000000151e-03,4.407033607834496536e+01
1.220000000000000164e-03,4.407981065218923789e+01
1.225000000000000177e-03,4.388347817627052194e+01
1.230000000000000190e-03,4.383203061283696655e+01
1.235000000000000204e-03,4.387574726227629185e+01
1.240000000000000000e-03,4.364215598854499945e+01
1.245000000000000013e-03,4.362899314361030179e+01
1.250000000000000026e-03,4.365053110917430956e+01
1.255000000000000039e-03,4.359994144136545913e+01
1.260000000000000052e-03,4.343685790839862193e+01
1.265000000000000065e-03,4.343692925038907049e+01
1.270000000000000078e-03,4.345658514748254220e+01
1.275000000000000092e-03,4.323262096198736515e+01
1.280000000000000105e-03,4.323296703473990021e+01
1.285000000000000118e-03,4.325048961942092518e+01
1.290000000000000131e-03,4.326840859077807977e+01
1.295000000000000144e-03,4.306615819281785207e+01
1.300000000000000157e-03,4.304440532556289867e+01
1.305000000000000170e-03,4.306200610879779589e+01
1.310000000000000183e-03,4.307778006972146301e+01
1.315000000000000197e-03,4.309299157065304087e+01
1.320000000000000210e-03,4.287857495606695579e+01
1.325000000000000006e-03,4.289126047439663125e+01
1.330000000000000019e-03,4.290535862303474346e+01
1.335000000000000032e-03,4.291880127127976152e+01
1.340000000000000045e-03,4.294995180838498072e+01
1.345000000000000058e-03,4.274813953094005115e+01
1.350000000000000071e-03,4.274160237402186624e+01
1.355000000000000085e-03,4.275425293053224607e+01
1.360000000000000098e-03,4.278301049618293916e+01
1.365000000000000111e-03,4.279428619430401426e+01
1.370000000000000124e-03,4.280629596862857511e+01
1.375000000000000137e-03,4.283539244887602848e+01
1.380000000000000150e-03,4.262733350099479424e+01
1.385000000000000163e-03,4.265506661172037184e+01
1.390000000000000176e-03,4.266378311302382542e+01
1.395000000000000190e-03,4.267417929835442436e+01
1.400000000000000203e-03,4.270103064145788352e+01
1.405000000000000216e-03,4.272769273982299865e+01
1.410000000000000012e-03,4.275324312087644785e+01
1.415000000000000025e-03,4.277878236588662730e+01
1.420000000000000038e-03,4.278780372628951056e+01
1.425000000000000051e-03,4.263966702755351434e+01
1.430000000000000064e-03,4.263093511074327324e+01
1.435000000000000078e-03,4.265531766905550626e+01
1.440000000000000091e-03,4.266275170164616526e+01
1.445000000000000104e-03,4.268796374658445814e+01
1.450000000000000117e-03,4.271163899185321355e+01
1.455000000000000130e-03,4.273549188730140003e+01
1.460000000000000143e-03,4.275857503492089506e+01
1.465000000000000156e-03,4.278174928592099491e+01
1.470000000000000169e-03,4.280486091577479613e+01
1.475000000000000182e-03,4.282798227476349950e+01
1.480000000000000196e-03,4.285130176789250811e+01
1.485000000000000209e-03,4.287488812771757551e+01
1.490000000000000222e-03,4.291453814777262465e+01
1.495000000000000018e-03,4.293666238881896646e+01
1.500000000000000031e-03,4.297545846975719996e+01
1.505000000000000044e-03,4.299669056170309034e+01
1.510000000000000057e-03,4.303521932593287858e+01
1.515000000000000071e-03,4.305649514101276765e+01
1.520000000000000084e-03,4.309535201979264230e+01
1.525000000000000097e-03,4.313314042074853205e+01
1.530000000000000110e-03,4.315447588632412845e+01
1.535000000000000123e-03,4.310664259069866233e+01
1.540000000000000136e-03,4.310877115647093660e+01
1.545000000000000149e-03,4.312883974911585483e+01
1.550000000000000162e-03,4.316505602446731871e+01
1.555000000000000175e-03,4.318517736775622495e+01
1.560000000000000189e-03,4.322223577116888293e+01
1.565000000000000202e-03,4.325887567011874069e+01
1.570000000000000215e-03,4.329554530510874599e+01
1.575000000000000228e-03,4.333219764666412743e+01
1.580000000000000024e-03,4.338439235804681715e+01
1.585000000000000037e-03,4.341966851935652727e+01
1.590000000000000050e-03,4.345573667789158634e+01
1.595000000000000064e-03,4.350751614093451991e+01
1.600000000000000077e-03,4.354315658440879133e+01
1.605000000000000090e-03,4.359479515802919281e+01
1.610000000000000103e-03,4.364575534878564866e+01
1.615000000000000116e-03,4.369595054816753077e+01
1.620000000000000129e-03,4.373087508374784704e+01
1.625000000000000142e-03,4.378214461694457071e+01
1.630000000000000155e-03,4.383341442444695701e+01
1.635000000000000168e-03,4.388424192609185326e+01
1.640000000000000182e-03,4.393533168680347956e+01
1.645000000000000195e-03,4.400138011415603501e+01
1.650000000000000208e-03,4.405070467712675253e+01
1.655000000000000221e-03,4.410101333676954027e+01
1.660000000000000234e-03,4.416644754972620035e+01
1.665000000000000030e-03,4.421601101560870006e+01
1.670000000000000043e-03,4.428128327077033788e+01
1.675000000000000057e-03,4.433064020001428673e+01
1.680000000000000070e-03,4.439624137725121500e+01
1.685000000000000083e-03,4.446089108712690319e+01
1.690000000000000096e-03,4.452502637733847735e+01
1.695000000000000109e-03,4.458903448949081394e+01
1.700000000000000122e-03,4.465273822935301951e+01
1.705000000000000135e-03,4.471621667131506683e+01
1.710000000000000148e-03,4.477987765175807056e+01
1.715000000000000161e-03,4.484377997207680266e+01
1.720000000000000175e-03,4.490755987718112863e+01
1.725000000000000188e-03,4.497160357479058490e+01
1.730000000000000201e-03,4.505101605653872809e+01
1.735000000000000214e-03,4.511402906259851875e+01
1.740000000000000227e-03,4.517718373552710887e+01
1.745000000000000240e-03,4.523986145872339648e+01
1.750000000000000036e-03,4.525497194463328299e+01
1.755000000000000050e-03,4.528305924915284209e+01
1.760000000000000063e-03,4.532904285754337081e+01
1.765000000000000076e-03,4.539134929877292279e+01
1.770000000000000089e-03,4.545384851834793949e+01
1.775000000000000102e-03,4.553195078959080888e+01
1.780000000000000115e-03,4.560904990722521291e+01
1.785000000000000128e-03,4.567032119539730672e+01
1.790000000000000141e-03,4.574763311060473114e+01
1.795000000000000154e-03,4.582434954580438102e+01
1.800000000000000168e-03,4.590073998855003623e+01
1.805000000000000181e-03,4.597662631928385224e+01
1.810000000000000194e-03,4.603747293349846359e+01
1.815000000000000207e-03,4.611451891574847650e+01
1.820000000000000220e-03,4.619095916720176831e+01
1.825000000000000233e-03,4.626703876878349320e+01
1.830000000000000246e-03,4.634276012152997737e+01
1.835000000000000043e-03,4.640207954762426823e+01
1.840000000000000056e-03,4.641205842863888620e+01
1.845000000000000069e-03,4.647079778536321726e+01
1.850000000000000082e-03,4.653006774764825337e+01
1.855000000000000095e-03,4.660503582038239756e+01
1.860000000000000108e-03,4.667994896422440831e+01
1.865000000000000121e-03,4.675524819053427450e+01
1.870000000000000134e-03,4.683066477546498163e+01
1.875000000000000147e-03,4.690596695282144424e+01
1.880000000000000161e-03,4.698145857125058455e+01
1.885000000000000174e-03,4.707206017361036032e+01
1.890000000000000187e-03,4.714526940242090092e+01
1.895000000000000200e-03,4.721951475508266327e+01
1.900000000000000213e-03,4.729359937730359320e+01
1.905000000000000226e-03,4.736707504463746687e+01
1.910000000000000239e-03,4.740786213628008738e+01
1.915000000000000252e-03,4.744757095423770465e+01
1.920000000000000265e-03,4.752017835803441415e+01
1.925000000000000062e-03,4.759290980017896544e+01
1.930000000000000075e-03,4.766582360475450741e+01
1.935000000000000088e-03,4.773885064060648631e+01
1.940000000000000101e-03,4.782749510536770288e+01
1.945000000000000114e-03,4.789900264818761144e+01
1.950000000000000127e-03,4.797233642818144972e+01
1.955000000000000140e-03,4.806097156111594870e+01
1.960000000000000370e-03,4.813199013021561257e+01
1.965000000000000167e-03,4.820412998108278657e+01
1.969999999999999963e-03,4.827543698513005666e+01
1.975000000000000193e-03,4.831361029654700445e+01
1.979999999999999989e-03,4.836702030273086450e+01
1.985000000000000219e-03,4.843722850241927347e+01
1.990000000000000015e-03,4.850787743967633503e+01
1.995000000000000245e-03,4.857896707830835226e+01
2.000000000000000042e-03,4.865021650839389622e+01
2.005000000000000272e-03,4.873704117457896245e+01
2.010000000000000068e-03,4.880635006026902545e+01
2.015000000000000298e-03,4.887713734370442609e+01
2.020000000000000094e-03,4.894758119648261641e+01
2.025000000000000324e-03,4.901673782558734160e+01
2.030000000000000120e-03,4.905307473187768608e+01
2.035000000000000350e-03,4.910515101889835421e+01
2.040000000000000147e-03,4.915686097865226145e+01
2.045000000000000377e-03,4.922513924683154585e+01
2.050000000000000173e-03,4.929322411195617804e+01
2.054999999999999969e-03,4.936134103548944552e+01
2.060000000000000199e-03,4.942908154333974835e+01
2.064999999999999995e-03,4.948126412515529182e+01
2.070000000000000225e-03,4.953404975782265751e+01
2.075000000000000022e-03,4.952269583319139201e+01
2.080000000000000251e-03,4.949335652324030832e+01
2.085000000000000048e-03,3.189067302871219090e-01
2.090000000000000278e-03,3.180943241112987319e-01
2.095000000000000074e-03,3.182352983386860235e-01
2.100000000000000304e-03,3.183926180284790686e-01
2.105000000000000100e-03,3.185538433968502225e-01
2.110000000000000330e-03,3.187187934233156050e-01
2.115000000000000126e-03,3.188874708086156806e-01
2.120000000000000356e-03,3.190598362113236108e-01
2.125000000000000153e-03,3.192358509360056495e-01
2.130000000000000383e-03,3.194154766309609816e-01
2.135000000000000179e-03,3.195986755174531901e-01
2.139999999999999975e-03,3.197854102665514398e-01
2.145000000000000205e-03,3.199756441241503602e-01
2.150000000000000001e-03,3.201693403719807485e-01
2.155000000000000231e-03,3.203664634753130569e-01
2.160000000000000028e-03,3.205669776906176494e-01
2.165000000000000258e-03,3.207708477333683361e-01
2.170000000000000054e-03,3.209780394076089394e-01
2.175000000000000284e-03,3.211885180154001040e-01
2.180000000000000080e-03,3.214022498859012700e-01
2.185000000000000310e-03,3.216192017486305676e-01
2.190000000000000106e-03,3.218393403528006513e-01
2.195000000000000336e-03,3.220626333539344244e-01
2.200000000000000133e-03,3.222890478907602940e-01
2.205000000000000362e-03,3.225185524296801387e-01
2.210000000000000159e-03,3.227511157265796626e-01
2.215000000000000389e-03,3.229867064673537791e-01
2.220000000000000185e-03,3.232252945912402753e-01
2.224999999999999981e-03,3.234668490881273395e-01
2.230000000000000211e-03,3.237113402761395697e-01
2.235000000000000007e-03,3.239587385188474888e-01
2.240000000000000237e-03,3.242090145646089883e-01
2.245000000000000034e-03,3.244621396670689384e-01
2.250000000000000264e-03,3.247180848197630532e-01
2.255000000000000060e-03,3.249768217419065630e-01
2.260000000000000290e-03,3.252383212699588855e-01
2.265000000000000086e-03,3.255025572714254078e-01
2.270000000000000316e-03,3.257695026335072352e-01
2.275000000000000112e-03,3.260391304368879251e-01
2.280000000000000342e-03,3.263114140396660146e-01
2.285000000000000139e-03,3.265863269247250567e-01
2.290000000000000369e-03,3.268638436064114083e-01
2.295000000000000165e-03,3.271439380006141984e-01
2.300000000000000395e-03,3.274265846639125010e-01
2.305000000000000191e-03,3.277117588306995288e-01
2.309999999999999987e-03,3.279994353427767018e-01
2.315000000000000217e-03,3.282895899617602198e-01
2.320000000000000014e-03,3.285821980915914486e-01
2.325000000000000244e-03,3.288772362933672366e-01
2.330000000000000040e-03,3.291746804127405612e-01
2.335000000000000270e-03,3.294745072824238896e-01
2.340000000000000066e-03,3.297766937362882067e-01
2.345000000000000296e-03,3.300812166591027830e-01
2.350000000000000092e-03,3.303880538688831470e-01
2.355000000000000322e-03,3.306971828491437337e-01
2.360000000000000119e-03,3.310085811099965358e-01
2.365000000000000348e-03,3.313222274461999906e-01
2.370000000000000145e-03,3.316380998564358307e-01
2.375000000000000375e-03,3.319561767285227893e-01
2.380000000000000171e-03,3.322764377255326695e-01
2.385000000000000401e-03,3.325988614288150069e-01
2.390000000000000197e-03,3.329234272820835727e-01
2.394999999999999993e-03,3.332501148440709104e-01
2.400000000000000223e-03,3.335789039495371533e-01
2.405000000000000020e-03,3.339097749112808211e-01
2.410000000000000250e-03,3.342427075295674177e-01
2.415000000000000046e-03,3.345776826635655787e-01
2.420000000000000276e-03,3.349146807628443634e-01
2.425000000000000072e-03,3.352536829698177234e-01
2.430000000000000302e-03,3.355946704587399188e-01
2.435000000000000098e-03,3.359376244852989024e-01
2.440000000000000328e-03,3.362825266078561803e-01
2.445000000000000125e-03,3.366293584308879816e-01
2.450000000000000355e-03,3.369781021002044574e-01
2.455000000000000151e-03,3.373287399075378667e-01
2.460000000000000381e-03,3.376812538048431511e-01
2.465000000000000177e-03,3.380356265648454261e-01
2.470000000000000407e-03,3.383918411933108383e-01
2.475000000000000203e-03,3.387498801820827410e-01
2.480000000000000000e-03,3.391097270056877555e-01
2.485000000000000230e-03,3.394713647226983988e-01
2.490000000000000026e-03,3.398347767906142458e-01
2.495000000000000256e-03,3.401999472755674603e-01
2.500000000000000052e-03,3.405668594862195642e-01
2.505000000000000282e-03,3.409354977127695419e-01
2.510000000000000078e-03,3.413058463545419752e-01
2.515000000000000308e-03,3.416778893679424112e-01
2.520000000000000104e-03,3.420516115668912893e-01
2.525000000000000334e-03,3.424269908634433035e-01
2.530000000000000131e-03,3.428040171518168533e-01
2.535000000000000361e-03,3.431826771393974296e-01
2.540000000000000157e-03,3.435629366652752092e-01
2.545000000000000387e-03,3.439447912725362988e-01
2.550000000000000183e-03,3.443282358202878757e-01
2.555000000000000413e-03,3.447132558770940047e-01
2.560000000000000209e-03,3.450998372449731733e-01
2.565000000000000006e-03,3.454879660354478466e-01
2.570000000000000236e-03,3.458776281751714254e-01
2.575000000000000032e-03,3.462688099448632539e-01
2.580000000000000262e-03,3.466614980657546363e-01
2.585000000000000058e-03,3.470556786391775228e-01
2.590000000000000288e-03,3.474513385539707566e-01
2.595000000000000084e-03,3.478484647419726739e-01
2.600000000000000314e-03,3.482470440475606277e-01
2.605000000000000111e-03,3.486470636406416856e-01
2.610000000000000341e-03,3.490485105085191497e-01
2.615000000000000137e-03,3.494513724593656390e-01
2.620000000000000367e-03,3.498556366919585159e-01
2.625000000000000163e-03,3.502612908735744379e-01
2.630000000000000393e-03,3.506683231416310997e-01
2.635000000000000189e-03,3.510767209014451495e-01
2.640000000000000419e-03,3.514864723994310935e-01
2.645000000000000216e-03,3.518975659371135767e-01
2.650000000000000012e-03,3.523099894109435470e-01
2.655000000000000242e-03,3.527237312953862558e-01
2.660000000000000038e-03,3.531387805362131149e-01
2.665000000000000268e-03,3.535551252500782060e-01
2.670000000000000064e-03,3.539727544342463617e-01
2.675000000000000294e-03,3.543916568204286133e-01
2.680000000000000090e-03,3.548118216466255026e-01
2.685000000000000320e-03,3.552332375643659779e-01
2.690000000000000117e-03,3.556558941655670880e-01
2.695000000000000347e-03,3.560797806042024782e-01
2.700000000000000143e-03,3.565048861466063590e-01
2.705000000000000373e-03,3.569312007639852680e-01
2.710000000000000169e-03,3.573587137047342654e-01
2.715000000000000399e-03,3.577874148669792920e-01
2.720000000000000195e-03,3.582172939983594429e-01
2.725000000000000425e-03,3.586483411137975641e-01
2.730000000000000222e-03,3.590805463556218102e-01
2.735000000000000018e-03,3.595138996295528244e-01
2.740000000000000248e-03,3.599483914869454626e-01
2.745000000000000044e-03,3.603840120325928487e-01
2.750000000000000274e-03,3.608207517238313233e-01
2.755000000000000070e-03,3.612586011418235654e-01
2.760000000000000300e-03,3.616975510502604685e-01
2.765000000000000097e-03,3.621375919329695714e-01
2.770000000000000327e-03,3.625787152933642732e-01
2.775000000000000123e-03,3.630209109230173592e-01
2.780000000000000353e-03,3.634641704782428651e-01
2.785000000000000149e-03,3.639084852693049710e-01
2.790000000000000379e-03,3.643538459633031135e-01
2.795000000000000175e-03,3.648002440200582286e-01
2.800000000000000405e-03,3.652476709903403895e-01
2.805000000000000202e-03,3.656961181363035940e-01
2.810000000000000431e-03,3.661455769150582240e-01
2.815000000000000228e-03,3.665960389061855285e-01
2.820000000000000024e-03,3.670474960581824320e-01
2.825000000000000254e-03,3.674999400961043716e-01
2.830000000000000050e-03,3.679533628720914606e-01
2.835000000000000280e-03,3.684077558894756077e-01
2.840000000000000076e-03,3.688631114922337195e-01
2.845000000000000306e-03,3.693194219771039899e-01
2.850000000000000103e-03,3.697766792175049555e-01
2.855000000000000333e-03,3.702348756100911076e-01
2.860000000000000129e-03,3.706940033953998181e-01
2.865000000000000359e-03,3.711540548602366707e-01
2.870000000000000155e-03,3.716150226775348786e-01
2.875000000000000385e-03,3.720768993220134879e-01
2.880000000000000181e-03,3.725396772170503912e-01
2.885000000000000411e-03,3.730033494420793572e-01
2.890000000000000208e-03,3.734679083261435717e-01
2.895000000000000438e-03,3.739333469290445633e-01
2.900000000000000234e-03,3.743996582047443011e-01
2.905000000000000030e-03,3.748668350763657564e-01
2.910000000000000260e-03,3.753348703890592719e-01
2.915000000000000056e-03,3.758037573850777635e-01
2.920000000000000286e-03,3.762734891052034181e-01
2.925000000000000083e-03,3.767440586239254596e-01
2.930000000000000313e-03,3.772154598332003728e-01
2.935000000000000109e-03,3.776876857426274547e-01
2.940000000000000339e-03,3.781607293396427316e-01
2.945000000000000135e-03,3.786345849214496906e-01
2.950000000000000365e-03,3.791092454541140633e-01
2.955000000000000161e-03,3.795847046766346322e-01
2.960000000000000391e-03,3.800609563759479448e-01
2.965000000000000187e-03,3.805379939645319176e-01
2.970000000000000417e-03,3.810158115220182995e-01
2.975000000000000214e-03,3.814944029327262953e-01
2.980000000000000444e-03,3.819737619003692464e-01
2.985000000000000240e-03,3.824538822507403402e-01
2.990000000000000036e-03,3.829347583893946139e-01
2.995000000000000266e-03,3.834163841442008724e-01
3.000000000000000062e-03,3.838987534983678840e-01


==> figures/data/sent_dem2.csv <==
delta_mm,F
1.000000000000000251e-05,3.109439096126238145e+00
2.000000000000000502e-05,5.296083405778392539e+00
3.000000000000000754e-05,7.195267015801564803e+00
4.000000000000001005e-05,9.031073898048870063e+00
5.000000000000000240e-05,1.105053147025883398e+01
6.000000000000001507e-05,1.309814427964145267e+01
7.000000000000000742e-05,1.580772138836816687e+01
8.000000000000002010e-05,1.772374413134253857e+01
9.000000000000000567e-05,1.958008256212868403e+01
1.000000000000000048e-04,2.148542931677688728e+01
1.100000000000000175e-04,2.325481573191662577e+01
1.200000000000000301e-04,2.573119446456954762e+01
1.300000000000000157e-04,2.743954467263182195e+01
1.400000000000000148e-04,2.977272137712746058e+01
1.500000000000000140e-04,3.177315759121648853e+01
1.600000000000000402e-04,3.384366050077066035e+01
1.700000000000000393e-04,3.573666402618473370e+01
1.800000000000000113e-04,3.801615159045491055e+01
1.900000000000000376e-04,3.999388329178330537e+01
2.000000000000000096e-04,4.201409017273225999e+01
2.100000000000000358e-04,4.397962044761663236e+01
2.200000000000000349e-04,4.599111298177281526e+01
2.300000000000000341e-04,4.808907635833858762e+01
2.400000000000000603e-04,5.025233791946211426e+01
2.500000000000000052e-04,5.227843614628685742e+01
2.600000000000000314e-04,5.413815441413054685e+01
2.700000000000000035e-04,5.624007448591741820e+01
2.800000000000000297e-04,5.833007602343814568e+01
2.900000000000000559e-04,6.017332653632460904e+01
3.000000000000000279e-04,6.212600331176238910e+01
3.100000000000000542e-04,6.428476285468553897e+01
3.200000000000000804e-04,6.611768026970908352e+01
3.300000000000000524e-04,6.833495495392277519e+01
3.400000000000000786e-04,6.990277196927310399e+01
3.500000000000000507e-04,7.231402727074005554e+01
3.600000000000000227e-04,7.410147003621167983e+01
3.700000000000000489e-04,7.576405901575452617e+01
3.800000000000000751e-04,7.781778318559895524e+01
3.900000000000001014e-04,7.938391524508418229e+01
4.000000000000000192e-04,8.142651878632064211e+01
4.100000000000000996e-04,8.328254921848323988e+01
4.200000000000000716e-04,8.517980764917901126e+01
4.299999999999999894e-04,8.684977945121944742e+01
4.400000000000000699e-04,8.939569173385663703e+01
4.500000000000000419e-04,9.076886190398637666e+01
4.600000000000000681e-04,9.275117893288943094e+01
4.700000000000000401e-04,9.447273252244292507e+01
4.800000000000001206e-04,9.579016463902284784e+01
4.900000000000000926e-04,9.761515135784159725e+01
5.000000000000000104e-04,9.707271446959715888e+01
5.100000000000001451e-04,9.472723615593550051e+01
5.200000000000000629e-04,8.956907584731197858e+01
5.300000000000001975e-04,8.228723120885319986e+01
5.400000000000000069e-04,7.284567215717612498e+01
5.500000000000000331e-04,5.983465429890541287e+01
5.600000000000000594e-04,3.312718702824051320e+01
5.700000000000000856e-04,1.267202686770499298e+00
5.800000000000001118e-04,1.338179582017045677e+00
5.900000000000001380e-04,1.160114297259619898e+00
6.000000000000000559e-04,1.124695788185447132e+00
6.100000000000000821e-04,9.760166471538004318e-01
6.200000000000001083e-04,1.257168148798412766e+00
6.300000000000001345e-04,1.163072825765849139e+00
6.400000000000001608e-04,9.117453596404895277e-01
6.500000000000000786e-04,1.000947562194796747e+00
6.600000000000001048e-04,1.087242863951694005e+00
6.700000000000000226e-04,8.182823746718380642e-01
6.800000000000001573e-04,9.536640974153599570e-01
6.900000000000000751e-04,8.331018004595215354e-01
7.000000000000001013e-04,1.220955508798517997e+00
7.100000000000001275e-04,1.185169294855526578e+00
7.200000000000000453e-04,9.951899096366034758e-01
7.300000000000000716e-04,9.805890099432983398e-01
7.400000000000000978e-04,1.183676095846563081e+00
7.500000000000000156e-04,1.085261616638639071e+00
7.600000000000001503e-04,9.171027957519776175e-01
7.700000000000000681e-04,1.141745727471586980e+00
7.800000000000002027e-04,1.003756330723709178e+00
7.900000000000000121e-04,9.647450663016450267e-01
8.000000000000000383e-04,9.685018397653228917e-01


==> figures/data/sent_dem4.csv <==
delta_mm,F
1.000000000000000251e-05,2.252536787894846348e+00
2.000000000000000502e-05,4.294896853316750196e+00
3.000000000000000754e-05,6.256336268232551845e+00
4.000000000000001005e-05,8.446269215063798796e+00
5.000000000000000240e-05,1.055684088101204843e+01
6.000000000000001507e-05,1.266380330477450933e+01
7.000000000000000742e-05,1.464301180863574636e+01
8.000000000000002010e-05,1.678795669267711688e+01
9.000000000000000567e-05,1.879582273693415218e+01
1.000000000000000048e-04,2.106966977042864286e+01
1.100000000000000175e-04,2.304542856936658168e+01
1.200000000000000301e-04,2.495825186433339127e+01
1.300000000000000157e-04,2.703780990554680130e+01
1.400000000000000148e-04,2.919515619248254268e+01
1.500000000000000140e-04,3.116268018273718354e+01
1.600000000000000402e-04,3.336611020883320577e+01
1.700000000000000393e-04,3.540535911011342307e+01
1.800000000000000113e-04,3.759523176640845321e+01
1.900000000000000376e-04,3.954036555031171929e+01
2.000000000000000096e-04,4.135460270785107184e+01
2.100000000000000358e-04,4.373178544361755371e+01
2.200000000000000349e-04,4.557576531016008659e+01
2.300000000000000341e-04,4.757071542992679980e+01
2.400000000000000603e-04,4.989216035264733051e+01
2.500000000000000052e-04,5.204034488135343395e+01
2.600000000000000314e-04,5.365446670105614402e+01
2.700000000000000035e-04,5.549327034035452044e+01
2.800000000000000297e-04,5.811817828204684133e+01
2.900000000000000559e-04,5.982629059887970158e+01
3.000000000000000279e-04,6.161180125376733230e+01
3.100000000000000542e-04,6.372530640539294922e+01
3.200000000000000804e-04,6.561206190918325376e+01
3.300000000000000524e-04,6.784481210920186811e+01
3.400000000000000786e-04,6.981856339235517339e+01
3.500000000000000507e-04,7.149477667171404960e+01
3.600000000000000227e-04,7.363241999909230628e+01
3.700000000000000489e-04,7.544348672289065405e+01
3.800000000000000751e-04,7.710209121090198892e+01
3.900000000000001014e-04,7.875828374310749780e+01
4.000000000000000192e-04,8.058962602555486399e+01
4.100000000000000996e-04,8.264665354563551602e+01
4.200000000000000716e-04,8.449608255003815316e+01
4.299999999999999894e-04,8.648831466616898922e+01
4.400000000000000699e-04,8.818869255968093057e+01
4.500000000000000419e-04,8.973924235642891745e+01
4.600000000000000681e-04,9.175103668786478295e+01
4.700000000000000401e-04,9.248802437769504081e+01
4.800000000000001206e-04,9.426935060203538796e+01
4.900000000000000926e-04,9.333635883558640955e+01
5.000000000000000104e-04,8.833511737562552923e+01
5.100000000000001451e-04,8.349711730998909331e+01
5.200000000000000629e-04,7.748750624806882570e+01
5.300000000000001975e-04,6.664296905131503479e+01
5.400000000000000069e-04,5.249867027527783847e+01
5.500000000000000331e-04,3.421475090540649688e+01
5.600000000000000594e-04,9.428925133333388997e-01
5.700000000000000856e-04,4.436547247621752121e-01
5.800000000000001118e-04,5.814661936410394638e-01
5.900000000000001380e-04,4.615625147617982704e-01
6.000000000000000559e-04,2.667611527371870350e-01
6.100000000000000821e-04,4.117706455677459521e-01
6.200000000000001083e-04,2.138754542359162236e-01
6.300000000000001345e-04,4.866919613516645926e-01
6.400000000000001608e-04,7.139616920563776059e-01
6.500000000000000786e-04,4.066656565698252845e-01
6.600000000000001048e-04,5.329387987801218474e-01
6.700000000000000226e-04,6.571365504156067017e-01
6.800000000000001573e-04,9.297476191569192805e-01
6.900000000000000751e-04,5.280700414926140507e-01
7.000000000000001013e-04,5.315249856051308397e-01
7.100000000000001275e-04,4.060013944731402646e-01
7.200000000000000453e-04,6.507808338402875092e-01
7.300000000000000716e-04,4.660765184541542094e-01
7.400000000000000978e-04,5.557012500554537882e-01
7.500000000000000156e-04,4.186961264268655447e-01
7.600000000000001503e-04,6.187312538024939412e-01
7.700000000000000681e-04,3.168091441722329371e-01
7.800000000000002027e-04,5.403854464627191323e-01
7.900000000000000121e-04,3.201181277735919983e-01
8.000000000000000383e-04,6.268795450668386282e-01


==> figures/data/sent_fem.csv <==
delta_mm,F
9.999999999999999547e-07,2.088190785066939559e-01
1.999999999999999909e-06,4.176379588963777256e-01
3.000000000000000076e-06,6.264563443826902667e-01
3.999999999999999819e-06,8.352739753221988250e-01
4.999999999999999562e-06,1.044090583302260455e+00
6.000000000000000152e-06,1.252905899701900250e+00
6.999999999999999895e-06,1.461719655899039516e+00
7.999999999999999638e-06,1.670531583266872122e+00
9.000000000000000228e-06,1.879341413178539977e+00
9.999999999999999124e-06,2.088148876997890202e+00
1.099999999999999971e-05,2.296953706087788483e+00
1.200000000000000030e-05,2.505755631803810335e+00
1.299999999999999920e-05,2.714554385494493793e+00
1.399999999999999979e-05,2.923349698501628957e+00
1.499999999999999869e-05,3.132141302157688489e+00
1.599999999999999928e-05,3.340928927788807901e+00
1.699999999999999987e-05,3.549712306709286835e+00
1.800000000000000046e-05,3.758491170221983424e+00
1.899999999999999766e-05,3.967265249620679946e+00
1.999999999999999825e-05,4.176034276188902439e+00
2.099999999999999884e-05,4.384797981190564187e+00
2.199999999999999943e-05,4.593556095886172308e+00
2.300000000000000002e-05,4.802308351508699502e+00
2.400000000000000061e-05,5.011054479291792596e+00
2.499999999999999781e-05,5.219794210437633808e+00
2.599999999999999840e-05,5.428527276143274349e+00
2.699999999999999899e-05,5.637253407585179232e+00
2.799999999999999958e-05,5.845972335916661322e+00
2.900000000000000017e-05,6.054683792278244603e+00
2.999999999999999737e-05,6.263387507787801844e+00
3.100000000000000135e-05,6.472083213540891222e+00
3.199999999999999855e-05,6.680770640620902867e+00
3.299999999999999575e-05,6.889449520071659450e+00
3.399999999999999973e-05,7.098119582929935056e+00
3.499999999999999693e-05,7.306780560204247266e+00
3.600000000000000091e-05,7.515432182875755984e+00
3.699999999999999811e-05,7.724074181897984559e+00
3.799999999999999532e-05,7.932706288206889056e+00
3.899999999999999929e-05,8.141328232704925227e+00
3.999999999999999650e-05,8.349939746265572893e+00
4.100000000000000047e-05,8.558540559735886788e+00
4.199999999999999768e-05,8.767130403939377814e+00
4.299999999999999488e-05,8.975709009652124593e+00
4.399999999999999886e-05,9.184276107637202813e+00
4.499999999999999606e-05,9.392831428615162181e+00
4.600000000000000004e-05,9.601374703281397416e+00
4.699999999999999724e-05,9.809905662283679106e+00
4.800000000000000122e-05,1.001842403625372668e+01
4.899999999999999842e-05,1.022692955576363971e+01
4.999999999999999562e-05,1.043542195138195794e+01
5.099999999999999960e-05,1.064390095360488431e+01
5.199999999999999680e-05,1.085236629291857646e+01
5.300000000000000078e-05,1.106081769975469697e+01
5.399999999999999798e-05,1.126925490449741396e+01
5.499999999999999518e-05,1.147767763751057402e+01
5.599999999999999916e-05,1.168608562911344606e+01
5.699999999999999636e-05,1.189447860956093805e+01
5.800000000000000034e-05,1.210285630908883547e+01
5.899999999999999754e-05,1.231121845787064117e+01
5.999999999999999474e-05,1.251956478605194079e+01
6.099999999999999872e-05,1.272789502371168524e+01
6.200000000000000270e-05,1.293620890089599840e+01
6.299999999999999990e-05,1.314450614760547076e+01
6.399999999999999710e-05,1.335278649377054272e+01
6.499999999999999431e-05,1.356104966930087841e+01
6.599999999999999151e-05,1.376929540401994601e+01
6.700000000000000226e-05,1.397752342773064171e+01
6.799999999999999946e-05,1.418573347017689201e+01
6.899999999999999667e-05,1.439392526102031766e+01
6.999999999999999387e-05,1.460209852990481139e+01
7.099999999999999107e-05,1.481025300639665687e+01
7.200000000000000182e-05,1.501838842000717023e+01
7.299999999999999903e-05,1.522650450020059409e+01
7.399999999999999623e-05,1.543460097636032025e+01
7.499999999999999343e-05,1.564267757783332158e+01
7.599999999999999063e-05,1.585073403389307956e+01
7.700000000000000139e-05,1.605877007374316179e+01
7.799999999999999859e-05,1.626678542653721138e+01
7.899999999999999579e-05,1.647477982135576013e+01
7.999999999999999299e-05,1.668275298721474087e+01
8.099999999999999019e-05,1.689070465308006419e+01
8.200000000000000095e-05,1.709863454780532166e+01
8.299999999999999815e-05,1.730654240023463331e+01
8.399999999999999535e-05,1.751442793909432183e+01
8.499999999999999255e-05,1.772229089305719185e+01
8.599999999999998976e-05,1.793013099072404515e+01
8.700000000000000051e-05,1.813794796062270720e+01
8.799999999999999771e-05,1.834574153120047768e+01
8.899999999999999491e-05,1.855351143083445820e+01
8.999999999999999212e-05,1.876125738781095720e+01
9.099999999999998932e-05,1.896897913037030037e+01
9.200000000000000007e-05,1.917667638662497609e+01
9.299999999999999727e-05,1.938434888466134254e+01
9.399999999999999448e-05,1.959199635241305515e+01
9.499999999999999168e-05,1.979961851781568782e+01
9.600000000000000243e-05,2.000721510864686792e+01
9.699999999999999963e-05,2.021478585264485872e+01
9.799999999999999684e-05,2.042233047743206953e+01
9.899999999999999404e-05,2.062984871056193015e+01
9.999999999999999124e-05,2.083734027947517120e+01
1.010000000000000020e-04,2.104480491155532818e+01
1.019999999999999992e-04,2.125224233405304730e+01
1.029999999999999964e-04,2.145965227414975729e+01
1.039999999999999936e-04,2.166703445893035251e+01
1.049999999999999908e-04,2.187438861538470292e+01
1.060000000000000016e-04,2.208171447038823487e+01
1.069999999999999988e-04,2.228901175073413299e+01
1.079999999999999960e-04,2.249628018309757849e+01
1.089999999999999932e-04,2.270351949405429082e+01
1.099999999999999904e-04,2.291072941010736841e+01
1.110000000000000011e-04,2.311790965761717587e+01
1.119999999999999983e-04,2.332505996284015737e+01
1.129999999999999955e-04,2.353218005193770779e+01
1.139999999999999927e-04,2.373926965097174957e+01
1.149999999999999899e-04,2.394632848584582518e+01
1.160000000000000007e-04,2.415335628240684684e+01
1.169999999999999979e-04,2.436035276635910662e+01
1.179999999999999951e-04,2.456731766327208888e+01
1.189999999999999923e-04,2.477425069863738116e+01
1.199999999999999895e-04,2.498115159780966721e+01
1.210000000000000002e-04,2.518802008599669051e+01
1.219999999999999974e-04,2.539485588832291896e+01
1.229999999999999811e-04,2.560165872976968160e+01
1.240000000000000054e-04,2.580842833518467216e+01
1.250000000000000026e-04,2.601516442931297135e+01
1.259999999999999998e-04,2.622186673672448975e+01
1.269999999999999970e-04,2.642853498190657291e+01
1.279999999999999942e-04,2.663516888918150016e+01
1.289999999999999914e-04,2.684176818274809051e+01
1.299999999999999886e-04,2.704833258666305795e+01
1.309999999999999858e-04,2.725486182485229847e+01
1.319999999999999830e-04,2.746135562108023720e+01
1.330000000000000073e-04,2.766781369899126020e+01
1.340000000000000045e-04,2.787423578208476727e+01
1.350000000000000017e-04,2.808062159368441968e+01
1.359999999999999989e-04,2.828697085698875213e+01
1.369999999999999961e-04,2.849328329504969304e+01
1.379999999999999933e-04,2.869955863076773284e+01
1.389999999999999905e-04,2.890579658684893971e+01
1.399999999999999877e-04,2.911199688589067947e+01
1.409999999999999849e-04,2.931815925029511760e+01
1.419999999999999821e-04,2.952428340234235904e+01
1.430000000000000064e-04,2.973036906412351499e+01
1.440000000000000036e-04,2.993641595753873830e+01
1.450000000000000009e-04,3.014242380437690727e+01
1.459999999999999981e-04,3.034839232620867833e+01
1.469999999999999953e-04,3.055432124447679598e+01
1.479999999999999925e-04,3.076021028039074778e+01
1.489999999999999897e-04,3.096605915502874851e+01
1.499999999999999869e-04,3.117186758927850221e+01
1.509999999999999841e-04,3.137763530385306154e+01
1.519999999999999813e-04,3.158336201924629449e+01
1.530000000000000056e-04,3.178904745582002533e+01
1.540000000000000028e-04,3.199469133369694163e+01
1.550000000000000000e-04,3.220029337283439475e+01
1.559999999999999972e-04,3.240585329298285444e+01
1.569999999999999944e-04,3.261137081371158786e+01
1.579999999999999916e-04,3.281684565437256396e+01
1.589999999999999888e-04,3.302227753413044553e+01
1.599999999999999860e-04,3.322766617192750971e+01
1.609999999999999832e-04,3.343301128653533283e+01
1.619999999999999804e-04,3.363831259645399285e+01
1.630000000000000047e-04,3.384356982002887548e+01
1.640000000000000019e-04,3.404878267533997871e+01
1.649999999999999991e-04,3.425395088030906265e+01
1.659999999999999963e-04,3.445907415259604534e+01
1.669999999999999935e-04,3.466415220961248167e+01
1.679999999999999907e-04,3.486918476859202087e+01
1.689999999999999879e-04,3.507417154649719038e+01
1.699999999999999851e-04,3.527911226009871370e+01
1.709999999999999823e-04,3.548400662589409649e+01
1.719999999999999795e-04,3.568885436017261270e+01
1.730000000000000038e-04,3.589365517892821345e+01
1.740000000000000010e-04,3.609840879796837498e+01
1.749999999999999982e-04,3.630311493282404456e+01
1.759999999999999954e-04,3.650777329875274546e+01
1.769999999999999926e-04,3.671238361078084012e+01
1.779999999999999898e-04,3.691694558367508705e+01
1.789999999999999870e-04,3.712145893193590496e+01
1.799999999999999842e-04,3.732592336979625003e+01
1.809999999999999814e-04,3.753033861120616166e+01
1.819999999999999786e-04,3.773470436985964227e+01
1.830000000000000029e-04,3.793902035918073068e+01
1.840000000000000001e-04,3.814328629224770140e+01
1.849999999999999973e-04,3.834750188193597609e+01
1.859999999999999945e-04,3.855166684078822925e+01
1.869999999999999917e-04,3.875578088107435804e+01
1.879999999999999890e-04,3.895984371473357299e+01
1.889999999999999862e-04,3.916385505348094398e+01
1.899999999999999834e-04,3.936781460861247695e+01
1.909999999999999806e-04,3.957172209120449224e+01
1.920000000000000049e-04,3.977557721198045471e+01
1.930000000000000021e-04,3.997937968134277753e+01
1.939999999999999993e-04,4.018312920941875177e+01
1.949999999999999965e-04,4.038682550595505916e+01
1.959999999999999937e-04,4.059046828039321042e+01
1.969999999999999909e-04,4.079405724182781512e+01
1.979999999999999881e-04,4.099759209906748225e+01
1.989999999999999853e-04,4.120107256044978783e+01
1.999999999999999825e-04,4.140449833411264535e+01
2.009999999999999797e-04,4.160786912773864543e+01
2.020000000000000040e-04,4.181118464871020279e+01
2.030000000000000012e-04,4.201444460402210268e+01
2.039999999999999984e-04,4.221764870025583605e+01
2.049999999999999956e-04,4.242079664371812697e+01
2.059999999999999928e-04,4.262388814025809580e+01
2.069999999999999900e-04,4.282692289536471719e+01
2.079999999999999872e-04,4.302990061414524092e+01
2.089999999999999844e-04,4.323282100131854122e+01
2.099999999999999816e-04,4.343568376118017227e+01
2.109999999999999788e-04,4.363848859762063626e+01
2.120000000000000031e-04,4.384123521415025948e+01
2.130000000000000003e-04,4.404392331386331705e+01
2.139999999999999975e-04,4.424655259935536833e+01
2.149999999999999947e-04,4.444912277291460612e+01
2.159999999999999919e-04,4.465163353628568643e+01
2.169999999999999891e-04,4.485408459085675759e+01
2.179999999999999863e-04,4.505647563749685958e+01
2.189999999999999835e-04,4.525880637667999906e+01
2.199999999999999807e-04,4.546107650841694436e+01
2.209999999999999779e-04,4.566328573219148268e+01
2.220000000000000022e-04,4.586543374708270449e+01
2.229999999999999994e-04,4.606752025167477882e+01
2.239999999999999966e-04,4.626954494404662199e+01
2.249999999999999938e-04,4.647150752182997024e+01
2.259999999999999910e-04,4.667340768209237467e+01
2.269999999999999882e-04,4.687524512142648803e+01
2.279999999999999854e-04,4.707701953594808231e+01
2.289999999999999826e-04,4.727873062118610648e+01
2.299999999999999799e-04,4.748037807220579509e+01
2.309999999999999771e-04,4.768196158346344049e+01
2.320000000000000014e-04,4.788348084895388723e+01
2.329999999999999986e-04,4.808493556206538244e+01
2.339999999999999958e-04,4.828632541562686242e+01
2.349999999999999930e-04,4.848765010194763647e+01
2.359999999999999902e-04,4.868890931271194233e+01
2.369999999999999874e-04,4.889010273904750647e+01
2.379999999999999846e-04,4.909123007146327211e+01
2.389999999999999818e-04,4.929229099989263574e+01
2.399999999999999790e-04,4.949328521368575196e+01
2.409999999999999762e-04,4.969421240150497709e+01
2.420000000000000005e-04,4.989507225142143199e+01
2.429999999999999977e-04,5.009586445088370965e+01
2.439999999999999949e-04,5.029658868667266347e+01
2.449999999999999921e-04,5.049724464494301657e+01
2.459999999999999622e-04,5.069783201111273740e+01
2.469999999999999865e-04,5.089835047007227331e+01
2.480000000000000108e-04,5.109879970582374398e+01
2.489999999999999809e-04,5.129917940183011638e+01
2.500000000000000052e-04,5.149948924082276136e+01
2.509999999999999753e-04,5.169972890473716376e+01
2.519999999999999996e-04,5.189989807486382745e+01
2.529999999999999697e-04,5.209999643175218864e+01
2.539999999999999940e-04,5.230002365516055107e+01
2.549999999999999641e-04,5.249997942410899299e+01
2.559999999999999884e-04,5.269986341683635800e+01
2.570000000000000127e-04,5.289967531081801155e+01
2.579999999999999828e-04,5.309941478270692272e+01
2.590000000000000071e-04,5.329908150838156189e+01
2.599999999999999772e-04,5.349867516286306568e+01
2.610000000000000015e-04,5.369819542035997983e+01
2.619999999999999716e-04,5.389764195425722448e+01
2.629999999999999959e-04,5.409701443704667412e+01
2.639999999999999660e-04,5.429631254032388199e+01
2.649999999999999903e-04,5.449553593486929515e+01
2.660000000000000146e-04,5.469468429055044112e+01
2.669999999999999847e-04,5.489375727626190127e+01
2.680000000000000090e-04,5.509275456004255744e+01
2.689999999999999791e-04,5.529167580889356515e+01
2.700000000000000035e-04,5.549052068901850987e+01
2.709999999999999735e-04,5.568928886546456170e+01
2.719999999999999979e-04,5.588798000242589126e+01
2.729999999999999680e-04,5.608659376300553845e+01
2.739999999999999923e-04,5.628512980937354371e+01
2.749999999999999624e-04,5.648358780257598255e+01
2.759999999999999867e-04,5.668196740268098210e+01
2.770000000000000110e-04,5.688026826863817575e+01
2.779999999999999811e-04,5.707849005829550038e+01
2.790000000000000054e-04,5.727663242846431046e+01
2.799999999999999755e-04,5.747469503482425068e+01
2.809999999999999998e-04,5.767267753180628631e+01
2.819999999999999699e-04,5.787057957280175913e+01
2.829999999999999942e-04,5.806840080998485831e+01
2.839999999999999643e-04,5.826614089431637211e+01
2.849999999999999886e-04,5.846379947555051615e+01
2.860000000000000129e-04,5.866137620219517146e+01
2.869999999999999830e-04,5.885887072152961252e+01
2.880000000000000073e-04,5.905628267949205679e+01
2.889999999999999774e-04,5.925361172075572114e+01
2.900000000000000017e-04,5.945085748873403730e+01
2.909999999999999718e-04,5.964801962533801571e+01
2.919999999999999961e-04,5.984509777124954155e+01
2.929999999999999662e-04,6.004209156568947492e+01
2.939999999999999905e-04,6.023900064648842800e+01
2.949999999999999606e-04,6.043582465004261195e+01
2.959999999999999849e-04,6.063256321116314496e+01
2.970000000000000092e-04,6.082921596338904635e+01
2.979999999999999793e-04,6.102578253856338364e+01
2.990000000000000036e-04,6.122226256704003333e+01
2.999999999999999737e-04,6.141865567765894696e+01
3.009999999999999980e-04,6.161496149755298291e+01
3.019999999999999681e-04,6.181117965230523481e+01
3.029999999999999924e-04,6.200730976579301057e+01
3.039999999999999625e-04,6.220335146030285500e+01
3.049999999999999868e-04,6.239930435623221427e+01
3.060000000000000111e-04,6.259516807244892789e+01
3.069999999999999812e-04,6.279094222582571660e+01
3.080000000000000055e-04,6.298662643160801622e+01
3.089999999999999756e-04,6.318222030306827719e+01
3.099999999999999999e-04,6.337772345160301768e+01
3.109999999999999700e-04,6.357313548680928506e+01
3.119999999999999944e-04,6.376845601623557513e+01
3.129999999999999644e-04,6.396368464545326304e+01
3.139999999999999888e-04,6.415882097806681372e+01
3.149999999999999589e-04,6.435386461553359538e+01
3.159999999999999832e-04,6.454881515731341324e+01
3.170000000000000075e-04,6.474367220066005757e+01
3.179999999999999776e-04,6.493843534067340784e+01
3.190000000000000019e-04,6.513310417021074272e+01
3.199999999999999720e-04,6.532767827987680676e+01
3.209999999999999963e-04,6.552215725796671109e+01
3.219999999999999664e-04,6.571654069044228663e+01
3.229999999999999907e-04,6.591082816080732698e+01
3.239999999999999608e-04,6.610501925024502157e+01
3.249999999999999851e-04,6.629911353732236989e+01
3.260000000000000094e-04,6.649311059810557367e+01
3.269999999999999795e-04,6.668701000605847184e+01
3.280000000000000038e-04,6.688081133199892747e+01
3.289999999999999739e-04,6.707451414407327661e+01
3.299999999999999982e-04,6.726811800766083138e+01
3.309999999999999683e-04,6.746162248535870276e+01
3.319999999999999926e-04,6.765502713689619441e+01
3.329999999999999627e-04,6.784833151906460103e+01
3.339999999999999870e-04,6.804153518561807346e+01
3.350000000000000113e-04,6.823463768730411516e+01
3.359999999999999814e-04,6.842763857185758525e+01
3.370000000000000057e-04,6.862053738360209820e+01
3.379999999999999758e-04,6.881333366380245309e+01
3.390000000000000001e-04,6.900602695031807343e+01
3.399999999999999702e-04,6.919861677773354813e+01
3.409999999999999945e-04,6.939110267710881885e+01
3.419999999999999646e-04,6.958348417603878033e+01
3.429999999999999889e-04,6.977576079843368007e+01
3.439999999999999590e-04,6.996793206467332027e+01
3.449999999999999833e-04,7.015999749111588812e+01
3.460000000000000076e-04,7.035195659057309570e+01
3.469999999999999777e-04,7.054380887167030778e+01
3.480000000000000020e-04,7.073555383919735107e+01
3.489999999999999721e-04,7.092719099372101255e+01
3.499999999999999964e-04,7.111871983152546761e+01
3.509999999999999665e-04,7.131013984471040601e+01
3.519999999999999908e-04,7.150145052101839838e+01
3.529999999999999609e-04,7.169265134348987090e+01
3.539999999999999853e-04,7.188374179073770165e+01
3.550000000000000096e-04,7.207472133676584747e+01
3.559999999999999797e-04,7.226558945054604521e+01
3.570000000000000040e-04,7.245634559639307781e+01
3.579999999999999741e-04,7.264698923334739789e+01
3.589999999999999984e-04,7.283751981530073749e+01
3.599999999999999685e-04,7.302793679087484691e+01
3.609999999999999928e-04,7.321823960320992342e+01
3.619999999999999629e-04,7.340842768997502787e+01
3.629999999999999872e-04,7.359850048291363578e+01
3.639999999999999573e-04,7.378845740818903209e+01
3.649999999999999816e-04,7.397829788601880807e+01
3.660000000000000059e-04,7.416802133047652035e+01
3.669999999999999760e-04,7.435762714938985596e+01
3.680000000000000003e-04,7.454711474406728655e+01
3.689999999999999704e-04,7.473648350912830551e+01
3.699999999999999947e-04,7.492573283219891778e+01
3.709999999999999648e-04,7.511486209390847080e+01
3.719999999999999891e-04,7.530387066784314243e+01
3.729999999999999592e-04,7.549275792049557765e+01
3.739999999999999835e-04,7.568152321076044586e+01
3.750000000000000078e-04,7.587016588993810728e+01
3.759999999999999779e-04,7.605868530137450989e+01
3.770000000000000022e-04,7.624708077974273124e+01
3.779999999999999723e-04,7.643535165159734390e+01
3.789999999999999966e-04,7.662349723509146315e+01
3.799999999999999667e-04,7.681151683971172872e+01
3.809999999999999910e-04,7.699940976605023479e+01
3.819999999999999611e-04,7.718717530530295790e+01
3.829999999999999854e-04,7.737481273895070899e+01
3.840000000000000097e-04,7.756232133866184597e+01
3.849999999999999798e-04,7.774970036601752099e+01
3.860000000000000041e-04,7.793694907114227988e+01
3.869999999999999742e-04,7.812406669376562718e+01
3.879999999999999985e-04,7.831105246305077117e+01
3.889999999999999686e-04,7.849790559619745522e+01
3.899999999999999929e-04,7.868462529767933233e+01
3.909999999999999630e-04,7.887121075941880122e+01
3.919999999999999873e-04,7.905766116179012215e+01
3.929999999999999574e-04,7.924397567021665623e+01
3.939999999999999817e-04,7.943015343979712384e+01
3.950000000000000061e-04,7.961619361214994228e+01
3.959999999999999762e-04,7.980209531255455602e+01
3.970000000000000005e-04,7.998785765050415364e+01
3.979999999999999706e-04,8.017347972369404374e+01
3.989999999999999949e-04,8.035896061460501016e+01
3.999999999999999650e-04,8.054429938970758940e+01
4.009999999999999893e-04,8.072949509463616380e+01
4.019999999999999594e-04,8.091454676123728973e+01
4.029999999999999837e-04,8.109945340357569421e+01
4.040000000000000080e-04,8.128421401727700868e+01
4.049999999999999781e-04,8.146882757428747368e+01
4.060000000000000024e-04,8.165329302867021966e+01
4.069999999999999725e-04,8.183760931549625184e+01
4.079999999999999968e-04,8.202177534577120355e+01
4.089999999999999669e-04,8.220579000967885008e+01
4.099999999999999912e-04,8.238965218012606329e+01
4.109999999999999613e-04,8.257336069801513645e+01
4.119999999999999856e-04,8.275691437307669673e+01
4.129999999999999557e-04,8.294031194770971638e+01
4.139999999999999800e-04,8.312355216899820221e+01
4.150000000000000043e-04,8.330663376562829114e+01
4.159999999999999744e-04,8.348955544881212631e+01
4.169999999999999987e-04,8.367231589144137160e+01
4.179999999999999688e-04,8.385491374914796836e+01
4.189999999999999931e-04,8.403734764670242896e+01
4.199999999999999632e-04,8.421961616684126284e+01
4.209999999999999875e-04,8.440171780369914245e+01
4.219999999999999576e-04,8.458365102423232429e+01
4.229999999999999819e-04,8.476541426987057548e+01
4.240000000000000062e-04,8.494700596272716098e+01
4.249999999999999763e-04,8.512842444434878075e+01
4.260000000000000006e-04,8.530966802744805477e+01
4.269999999999999707e-04,8.549073500451531515e+01
4.279999999999999950e-04,8.567162364174875222e+01
4.289999999999999651e-04,8.585233213021137999e+01
4.299999999999999894e-04,8.603285858216526094e+01
4.309999999999999595e-04,8.621320108508405156e+01
4.319999999999999838e-04,8.639335769898612227e+01
4.329999999999999539e-04,8.657332644056825188e+01
4.339999999999999782e-04,8.675310522552722148e+01
4.350000000000000026e-04,8.693269189528550100e+01
4.359999999999999726e-04,8.711208426067054233e+01
4.369999999999999970e-04,8.729128007846037463e+01
4.379999999999999671e-04,8.747027703209835181e+01
4.389999999999999914e-04,8.764907270687811547e+01
4.399999999999999615e-04,8.782766461889528387e+01
4.409999999999999858e-04,8.800605020713101112e+01
4.419999999999999559e-04,8.818422677123461995e+01
4.429999999999999802e-04,8.836219152590447834e+01
4.440000000000000045e-04,8.853994144784898879e+01
4.449999999999999746e-04,8.871747327525298488e+01
4.459999999999999989e-04,8.889478372050641042e+01
4.469999999999999690e-04,8.907186938653185848e+01
4.479999999999999933e-04,8.924872673991211514e+01
4.489999999999999634e-04,8.942535201694994385e+01
4.499999999999999877e-04,8.960174128873050847e+01
4.509999999999999578e-04,8.977789066346693403e+01
4.519999999999999821e-04,8.995379596791843824e+01
4.530000000000000064e-04,9.012945299855709891e+01
4.539999999999999765e-04,9.030485745083522886e+01
4.550000000000000008e-04,9.048000476798048908e+01
4.559999999999999709e-04,9.065489028189588794e+01
4.569999999999999952e-04,9.082950914620361971e+01
4.579999999999999653e-04,9.100385606272226369e+01
4.589999999999999896e-04,9.117792546688134792e+01
4.599999999999999597e-04,9.135171161022984165e+01
4.609999999999999840e-04,9.152520852916072158e+01
4.619999999999999541e-04,9.169840989836625056e+01
4.629999999999999784e-04,9.187130919320219391e+01
4.640000000000000027e-04,9.204389945102391835e+01
4.649999999999999728e-04,9.221617310321150285e+01
4.659999999999999971e-04,9.238812250878791588e+01
4.669999999999999672e-04,9.255973951904888963e+01
4.679999999999999915e-04,9.273101567315219995e+01
4.689999999999999616e-04,9.290194191474864738e+01
4.699999999999999859e-04,9.307250824682455459e+01
4.709999999999999560e-04,9.324270350743593383e+01
4.719999999999999803e-04,9.341251645221709055e+01
4.730000000000000046e-04,9.358193560146614232e+01
4.739999999999999747e-04,9.375094849940153097e+01
4.749999999999999990e-04,9.391954144339646859e+01
4.759999999999999691e-04,9.408770064014674972e+01
4.769999999999999934e-04,9.425541195479060264e+01
4.779999999999999635e-04,9.442265853649170992e+01
4.789999999999999879e-04,9.458942212708203101e+01
4.799999999999999580e-04,9.473731921496147379e+01
4.809999999999999823e-04,9.490955902270690103e+01
4.819999999999999524e-04,9.507755530349652417e+01
4.829999999999999767e-04,9.524411330938215769e+01
4.840000000000000010e-04,9.539048924277449260e+01
4.849999999999999711e-04,9.556135282851123236e+01
4.859999999999999954e-04,9.572767917612361543e+01
4.869999999999999655e-04,9.587247084796993590e+01
4.879999999999999898e-04,9.604206309261783758e+01
4.889999999999999599e-04,9.618687273690864004e+01
4.899999999999999842e-04,9.635584025299897348e+01
4.910000000000000085e-04,9.649903365501035069e+01
4.919999999999999244e-04,9.666690411514301218e+01
4.929999999999999487e-04,9.680769236495058294e+01
4.939999999999999730e-04,9.695288647208144539e+01
4.949999999999999973e-04,9.709810798205307947e+01
4.960000000000000216e-04,9.724271932682790975e+01
4.969999999999999375e-04,9.738626196454663386e+01
4.979999999999999618e-04,9.752836603458385412e+01
4.989999999999999861e-04,9.766870745678178878e+01
5.000000000000000104e-04,9.780699181958931376e+01
5.009999999999999263e-04,9.794293953049179891e+01
5.019999999999999506e-04,9.807628293529357677e+01
5.029999999999999749e-04,9.820675501718170608e+01
5.039999999999999992e-04,9.833407122803902212e+01
5.050000000000000235e-04,9.845792712651099521e+01
5.059999999999999394e-04,9.857802422778073037e+01
5.069999999999999637e-04,9.863183185170504430e+01
5.079999999999999880e-04,9.868549647514046796e+01
5.090000000000000123e-04,9.870348166109073418e+01
5.099999999999999282e-04,9.868581683134057414e+01
5.109999999999999525e-04,9.863251778716715990e+01
5.119999999999999768e-04,9.854404904244704255e+01
5.130000000000000011e-04,9.845349032307831294e+01
5.140000000000000254e-04,9.451140828977443675e+01
5.149999999999999413e-04,9.094802497746154302e+01
5.159999999999999656e-04,8.821663347059146076e+01
5.169999999999999899e-04,8.558768703349363705e+01
5.180000000000000143e-04,8.256180525805586967e+01
5.189999999999999301e-04,7.923149385821211865e+01
5.199999999999999544e-04,7.573132863301000839e+01
5.209999999999999788e-04,7.216576801678903053e+01
5.220000000000000031e-04,6.853622873608054533e+01
5.230000000000000274e-04,6.484985998601254664e+01
5.239999999999999433e-04,6.122572546099599577e+01
5.249999999999999676e-04,5.762834378965191462e+01
5.259999999999999919e-04,5.398166371184269252e+01
5.270000000000000162e-04,5.020386610918367865e+01
5.279999999999999321e-04,4.623385877146725420e+01
5.289999999999999564e-04,4.212856605892148565e+01
5.299999999999999807e-04,3.773346537236145082e+01
5.310000000000000050e-04,3.265654358302182203e+01
5.320000000000000293e-04,2.541231211860451822e+01
5.329999999999999452e-04,1.375281238265486650e-01
5.339999999999999695e-04,1.349923845894736019e-01
5.349999999999999938e-04,1.347928490962004844e-01
5.360000000000000181e-04,1.346330023742794424e-01
5.369999999999999340e-04,1.344758890549471175e-01
5.379999999999999583e-04,1.343210509331882463e-01
5.389999999999999826e-04,1.341684619312459859e-01
5.400000000000000069e-04,1.340181011132060007e-01
5.409999999999999228e-04,1.338699479111298274e-01
5.419999999999999471e-04,1.337239818805571190e-01
5.429999999999999714e-04,1.335801828518441425e-01
5.439999999999999957e-04,1.334385308982959373e-01
5.450000000000000200e-04,1.332990063080430332e-01
5.459999999999999359e-04,1.331615895775257741e-01
5.469999999999999602e-04,1.330262614073660643e-01
5.479999999999999845e-04,1.328930027677728276e-01
5.490000000000000088e-04,1.327617946942822869e-01
5.499999999999999247e-04,1.326326186236173044e-01
5.509999999999999490e-04,1.325054560315166441e-01
5.519999999999999733e-04,1.323802887229206249e-01
5.529999999999999976e-04,1.322570986229223422e-01
5.540000000000000219e-04,1.321358678675252918e-01
5.549999999999999378e-04,1.320165787936389279e-01
5.559999999999999621e-04,1.318992139051076151e-01
5.569999999999999864e-04,1.317837559808126002e-01
5.580000000000000107e-04,1.316701878366686174e-01
5.589999999999999266e-04,1.315584926390300780e-01
5.599999999999999509e-04,1.314486536273093975e-01
5.609999999999999752e-04,1.313406542458039894e-01
5.619999999999999996e-04,1.312344781437033703e-01
5.630000000000000239e-04,1.311301090898098209e-01
5.639999999999999397e-04,1.310275311262643072e-01
5.649999999999999641e-04,1.309267283270685311e-01
5.659999999999999884e-04,1.308276850250393863e-01
5.670000000000000127e-04,1.307303857149548776e-01
5.679999999999999286e-04,1.306348150462355306e-01
5.689999999999999529e-04,1.305409577881633254e-01
5.699999999999999772e-04,1.304487989320719521e-01
5.710000000000000015e-04,1.303583236685881275e-01
5.720000000000000258e-04,1.302695171656225170e-01
5.729999999999999417e-04,1.301823649831206353e-01
5.739999999999999660e-04,1.300968526086876409e-01
5.749999999999999903e-04,1.300129658753803596e-01
5.760000000000000146e-04,1.299306905932695599e-01
5.769999999999999305e-04,1.298500128347868099e-01
5.779999999999999548e-04,1.297709187947688747e-01
5.789999999999999791e-04,1.296933947987355396e-01
5.800000000000000034e-04,1.296174272869734523e-01
5.810000000000000277e-04,1.295430029351010148e-01
5.819999999999999436e-04,1.294701084282294801e-01
5.829999999999999679e-04,1.293987306467982989e-01
5.839999999999999922e-04,1.293288566750732116e-01
5.850000000000000165e-04,1.292604736206328653e-01
5.859999999999999324e-04,1.291935687801455401e-01
5.869999999999999567e-04,1.291281295052826295e-01
5.879999999999999810e-04,1.290641434733856840e-01
5.890000000000000053e-04,1.290015982622776392e-01
5.899999999999999212e-04,1.289404816545598464e-01
5.909999999999999455e-04,1.288807816782266968e-01
5.919999999999999698e-04,1.288224862463991371e-01
5.929999999999999941e-04,1.287655836126333497e-01
5.940000000000000184e-04,1.287100620399641571e-01
5.949999999999999343e-04,1.286559099162616349e-01
5.959999999999999586e-04,1.286031157795193280e-01
5.969999999999999829e-04,1.285516682597958038e-01
5.980000000000000072e-04,1.285015561060944833e-01
5.989999999999999231e-04,1.284527681723020009e-01
5.999999999999999474e-04,1.284052934429098514e-01
6.009999999999999717e-04,1.283591210320835785e-01
6.019999999999999961e-04,1.283142400784029746e-01
6.030000000000000204e-04,1.282706399236062111e-01
6.039999999999999362e-04,1.282283099787662195e-01
6.049999999999999606e-04,1.281872397363059690e-01
6.059999999999999849e-04,1.281474188449038820e-01
6.070000000000000092e-04,1.281088369689342699e-01
6.079999999999999251e-04,1.280714839879735223e-01
6.089999999999999494e-04,1.280353497886608238e-01
6.099999999999999737e-04,1.280004243825416665e-01
6.109999999999999980e-04,1.279666979301055107e-01
6.120000000000000223e-04,1.279341606604162962e-01
6.129999999999999382e-04,1.279028027916950805e-01
6.139999999999999625e-04,1.278726148680036090e-01
6.149999999999999868e-04,1.278435872814256413e-01
6.160000000000000111e-04,1.278157106428352563e-01
6.169999999999999270e-04,1.277889756537291532e-01
6.179999999999999513e-04,1.277633731397571637e-01
6.189999999999999756e-04,1.277388938775274596e-01
6.199999999999999999e-04,1.277155289071032485e-01
6.210000000000000242e-04,1.276932692124148616e-01
6.219999999999999401e-04,1.276721058895944338e-01
6.229999999999999644e-04,1.276520302585595346e-01
6.239999999999999887e-04,1.276330335617075207e-01
6.250000000000000130e-04,1.276151071257132230e-01
6.259999999999999289e-04,1.275982424782924340e-01
6.269999999999999532e-04,1.275824311798388067e-01
6.279999999999999775e-04,1.275676647726911028e-01
6.290000000000000018e-04,1.275539350741397016e-01
6.299999999999999177e-04,1.275412337974373145e-01
6.309999999999999420e-04,1.275295528431286129e-01
6.319999999999999663e-04,1.275188841116801086e-01
6.329999999999999906e-04,1.275092196688660806e-01
6.340000000000000149e-04,1.275005515802405398e-01
6.349999999999999308e-04,1.274928720199781651e-01
6.359999999999999551e-04,1.274861731881813398e-01
6.369999999999999794e-04,1.274804474914219554e-01
6.380000000000000037e-04,1.274756872233027138e-01
6.389999999999999196e-04,1.274718849141933674e-01
6.399999999999999439e-04,1.274690330504242297e-01
6.409999999999999682e-04,1.274671242196134813e-01
6.419999999999999925e-04,1.274661511349322041e-01
6.430000000000000169e-04,1.274661065362181489e-01
6.439999999999999327e-04,1.274669831863306513e-01
6.449999999999999570e-04,1.274687739661146679e-01
6.459999999999999814e-04,1.274714718489917686e-01
6.470000000000000057e-04,1.274750697668167732e-01
6.479999999999999215e-04,1.274795608403067604e-01
6.489999999999999459e-04,1.274849382268499198e-01
6.499999999999999702e-04,1.274911950982655640e-01
6.509999999999999945e-04,1.274983246824490379e-01
6.520000000000000188e-04,1.275063203424267044e-01
6.529999999999999347e-04,1.275151754270993365e-01
6.539999999999999590e-04,1.275248834028488432e-01
6.549999999999999833e-04,1.275354377297119868e-01
6.560000000000000076e-04,1.275468320105233033e-01
6.569999999999999235e-04,1.275590598540077281e-01
6.579999999999999478e-04,1.275721149512634156e-01
6.589999999999999721e-04,1.275859910538486020e-01
6.599999999999999964e-04,1.276006819132220471e-01
6.610000000000000207e-04,1.276161813900813513e-01
6.619999999999999366e-04,1.276324833689272964e-01
6.629999999999999609e-04,1.276495818701306462e-01
6.639999999999999852e-04,1.276674708921774481e-01
6.650000000000000095e-04,1.276861444238832632e-01
6.659999999999999254e-04,1.277055967433682326e-01
6.669999999999999497e-04,1.277258218462051786e-01
6.679999999999999740e-04,1.277468140916440120e-01
6.689999999999999983e-04,1.277685676941189286e-01
6.700000000000000226e-04,1.277910770188128708e-01
6.709999999999999385e-04,1.278143364254020753e-01
6.719999999999999628e-04,1.278383403666865092e-01
6.729999999999999871e-04,1.278630833043976622e-01
6.740000000000000114e-04,1.278885597461041357e-01
6.749999999999999273e-04,1.279147642905300586e-01
6.759999999999999516e-04,1.279416916100544199e-01
6.769999999999999759e-04,1.279693363431064768e-01
6.780000000000000002e-04,1.279976932093234154e-01
6.789999999999999161e-04,1.280267569769648617e-01
6.799999999999999404e-04,1.280565224229164301e-01
6.809999999999999647e-04,1.280869844780241351e-01
6.819999999999999890e-04,1.281181380043534546e-01
6.830000000000000134e-04,1.281499779334396294e-01
6.839999999999999292e-04,1.281824993390401346e-01
6.849999999999999535e-04,1.282156971176888760e-01
6.859999999999999779e-04,1.282495665224772097e-01
6.870000000000000022e-04,1.282841025943923796e-01
6.879999999999999180e-04,1.283193004619533895e-01
6.889999999999999424e-04,1.283551553315902538e-01
6.899999999999999667e-04,1.283916625813361634e-01
6.909999999999999910e-04,1.284288173435328417e-01
6.920000000000000153e-04,1.284666150225746151e-01
6.929999999999999312e-04,1.285050510361216425e-01
6.939999999999999555e-04,1.285441206812620862e-01
6.949999999999999798e-04,1.285838195567237108e-01
6.960000000000000041e-04,1.286241429956973548e-01
6.969999999999999200e-04,1.286650866721217312e-01
6.979999999999999443e-04,1.287066460379122645e-01
6.989999999999999686e-04,1.287488167826964514e-01
6.999999999999999929e-04,1.287915944935278389e-01
7.010000000000000172e-04,1.288349749057644544e-01
7.019999999999999331e-04,1.288789536928049984e-01
7.029999999999999574e-04,1.289235266162904736e-01
7.039999999999999817e-04,1.289686894776522763e-01
7.050000000000000060e-04,1.290144380660080969e-01
7.059999999999999219e-04,1.290607683260134309e-01
7.069999999999999462e-04,1.291076760929712464e-01
7.079999999999999705e-04,1.291551573194951175e-01
7.089999999999999948e-04,1.292032079854337212e-01
7.100000000000000191e-04,1.292518240134867824e-01
7.109999999999999350e-04,1.293010015382023425e-01
7.119999999999999593e-04,1.293507365517427843e-01
7.129999999999999836e-04,1.294010251966284386e-01
7.140000000000000079e-04,1.294518635718375776e-01
7.149999999999999238e-04,1.295032478989170954e-01
7.159999999999999481e-04,1.295551743016147839e-01
7.169999999999999724e-04,1.296076390875171569e-01
7.179999999999999967e-04,1.296606384507086318e-01
7.190000000000000210e-04,1.297141687128231524e-01
7.199999999999999369e-04,1.297682262281938392e-01
7.209999999999999612e-04,1.298228072680061018e-01
7.219999999999999855e-04,1.298779082692576026e-01
7.230000000000000098e-04,1.299335256571580999e-01
7.239999999999999257e-04,1.299896558626443266e-01
7.249999999999999500e-04,1.300462953319723169e-01
7.259999999999999743e-04,1.301034406290000334e-01
7.269999999999999987e-04,1.301610881966013267e-01
7.279999999999999145e-04,1.302192346758275221e-01
7.289999999999999388e-04,1.302778766035430635e-01
7.299999999999999632e-04,1.303370105777332810e-01
7.309999999999999875e-04,1.303966333009256573e-01
7.320000000000000118e-04,1.304567414250925594e-01
7.329999999999999277e-04,1.305173316064198730e-01
7.339999999999999520e-04,1.305784006532135777e-01
7.349999999999999763e-04,1.306399451946873569e-01
7.360000000000000006e-04,1.307019621046450197e-01
7.369999999999999165e-04,1.307644481760732447e-01
7.379999999999999408e-04,1.308274002477460840e-01
7.389999999999999651e-04,1.308908151023899791e-01
7.399999999999999894e-04,1.309546897030315904e-01
7.410000000000000137e-04,1.310190208880754881e-01
7.419999999999999296e-04,1.310838056805039287e-01
7.429999999999999539e-04,1.311490409889586317e-01
7.439999999999999782e-04,1.312147237264369437e-01
7.450000000000000025e-04,1.312808509850711403e-01
7.459999999999999184e-04,1.313474197153183809e-01
7.469999999999999427e-04,1.314144271011556953e-01
7.479999999999999670e-04,1.314818700590763001e-01
7.489999999999999913e-04,1.315497458208341186e-01
7.500000000000000156e-04,1.316180514032936344e-01
7.509999999999999315e-04,1.316867840616282592e-01
7.519999999999999558e-04,1.317559408407120713e-01
7.529999999999999801e-04,1.318255190805928123e-01
7.540000000000000044e-04,1.318955158465087152e-01
7.549999999999999203e-04,1.319659284721979020e-01
7.559999999999999446e-04,1.320367541654334786e-01
7.569999999999999689e-04,1.321079901928570166e-01
7.579999999999999932e-04,1.321796339005985033e-01
7.590000000000000175e-04,1.322516825675776886e-01
7.599999999999999334e-04,1.323241335753380099e-01
7.609999999999999577e-04,1.323969843096790555e-01
7.619999999999999820e-04,1.324702320816868450e-01
7.630000000000000063e-04,1.325438743540345854e-01
7.639999999999999222e-04,1.326179085164937987e-01
7.649999999999999465e-04,1.326923320810919904e-01
7.659999999999999708e-04,1.327671424287260038e-01
7.669999999999999951e-04,1.328423370508673429e-01
7.680000000000000195e-04,1.329179134788702754e-01
7.689999999999999353e-04,1.329938693027870045e-01
7.699999999999999597e-04,1.330702019104350597e-01
7.709999999999999840e-04,1.331469090020078738e-01
7.720000000000000083e-04,1.332239881365921974e-01
7.729999999999999242e-04,1.333014368443699027e-01
7.739999999999999485e-04,1.333792527848913778e-01
7.749999999999999728e-04,1.334574336076883583e-01
7.759999999999999971e-04,1.335359769890303028e-01
7.769999999999999130e-04,1.336148805429786535e-01
7.779999999999999373e-04,1.336941419742316839e-01
7.789999999999999616e-04,1.337737591006060711e-01
7.799999999999999859e-04,1.338537294262849286e-01
7.810000000000000102e-04,1.339340509024680159e-01
7.819999999999999261e-04,1.340147212183921965e-01
7.829999999999999504e-04,1.340957381262128933e-01
7.839999999999999747e-04,1.341770994550230967e-01
7.849999999999999990e-04,1.342588030001010679e-01
7.859999999999999149e-04,1.343408465908524363e-01
7.869999999999999392e-04,1.344232280822623693e-01
7.879999999999999635e-04,1.345059453492893908e-01
7.889999999999999878e-04,1.345889961811792546e-01
7.900000000000000121e-04,1.346723786343773099e-01
7.909999999999999280e-04,1.347560904594757858e-01
7.919999999999999523e-04,1.348401296890813228e-01
7.929999999999999766e-04,1.349244942000353831e-01
7.940000000000000009e-04,1.350091820042180757e-01
7.949999999999999168e-04,1.350941910474219299e-01
7.959999999999999411e-04,1.351795192556863867e-01
7.969999999999999654e-04,1.352651647661176071e-01
7.979999999999999897e-04,1.353511255063537533e-01
7.990000000000000140e-04,1.354373995079143356e-01
8.000000000000000383e-04,1.355239848692093574e-01

